A Catalog of Galaxies behind the Southern Milky Way. - I. The Hydra/Antlia Extension (l: 266 - 296 deg)

A deep optical galaxy search in the southern Milky Way - aimed at reducing the width of the Zone of Avoidance - revealed 3279 galaxy candidates above the diameter limit of D > 0.2 arcmin, of which only 112 (3.4%) were previously catalogued. The surveyed region (266 < l < 296 and -10 < b < +8) lies in the extension of the Hydra and Antlia clusters - where a supercluster is suspected - and in the approximate direction of the dipole anisotropy in the Cosmic Microwave Background radiation. Here we present the optical properties of the unveiled galaxies such as positions, diameters, magnitudes, morphological types, including a detailed discussion on the quality of these data and the completeness limits as a function of the foreground dust extinction. For 127 of the 227 positional matches in the IRAS PSC, a reliable cross-identification could be found. Several distinct overdensities and filaments of galaxies can be identified that are apparently uncorrelated with the Galactic foreground extinction hence the probable signature of extragalactic large-scale structures. This catalog constitutes the first part in a series of five equally conducted optical searches for galaxies in the southern Milky Way (245 < l < 350). With these surveys, the entire Zone of Avoidance will have been covered by means of visual inspection. The catalogs build the basis for various spectroscopic and photometric follow-up programs which eventually will allow a thorough analyse of the galaxy distribution in redshift space and the peculiar velocity fields within the Zone of Avoidance, as well an an improved understanding of the Galactic foreground extinction.

==> hyant_table.dat <==
\input header_start.tex 
    1 &          &    & 08 30 42.4 & -57 28 39  & 273.40 & -10.55 & 165 & -128.7 & -135.4 & \hfill 23x&\hfill  4 & 18.6 & .20  &  &S& & &5& &E& &                            \\
    2 &          &    & 08 30 44.7 & -57 25 27  & 273.36 & -10.51 & 165 & -128.6 & -132.5 & \hfill 23x&\hfill  8 & 17.9 & .20  &  &S& & &3&:& &1&                            \\
    3 &          &    & 08 30 51.7 & -56 40 48  & 272.75 & -10.07 & 165 & -129.9 &  -92.7 & \hfill 26x&\hfill  3 & 19.3 & .21  &  &S& & &7& &E& &                            \\
    4 &          &    & 08 31 02.8 & -57 10 05  & 273.17 & -10.33 & 165 & -127.2 & -118.7 & \hfill 20x&\hfill  4 & 19.0 & .19  &  &S& & & & &E& &                            \\
    5 &          &    & 08 31 04.5 & -55 56 28  & 272.16 &  -9.62 & 165 & -129.7 &  -53.6 & \hfill 23x&\hfill  3 & 19.8 & .25  &  &S& & &5& &E& &                            \\
    6 &          &    & 08 31 04.9 & -57 28 35  & 273.43 & -10.51 & 165 & -126.0 & -135.2 & \hfill 34x&\hfill 17 & 16.9 & .20  &  &S& & &4& & &S&                            \\
    7 &          &    & 08 31 07.9 & -57 30 56  & 273.47 & -10.53 & 165 & -125.6 & -137.3 & \hfill 15x&\hfill 11 & 18.2 & .20  &  &S& & & & & &S&                            \\
    8 &          &    & 08 31 19.7 & -55 55 40  & 272.17 &  -9.58 & 165 & -127.8 &  -52.8 & \hfill 13x&\hfill 13 & 18.2 & .24  &  &S& & & &?&F& & ext. round                 \\
    9 &          &    & 08 31 31.2 & -55 39 54  & 271.97 &  -9.40 & 165 & -127.2 &  -38.6 & \hfill 13x&\hfill  8 & 18.7 & .25  &  & & & & & & &1&                            \\
   10 &          &    & 08 31 37.3 & -56 58 46  & 273.06 & -10.16 & 165 & -123.5 & -108.4 & \hfill 13x&\hfill  8 & 18.6 & .21  & ?& & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
   11 &          &    & 08 31 40.0 & -55 40 31  & 271.99 &  -9.39 & 165 & -126.0 &  -39.1 & \hfill 31x&\hfill 11 & 17.3 & .25  &  &E& & &3& & & &                            \\
   12 &          &    & 08 31 44.2 & -55 45 08  & 272.06 &  -9.43 & 165 & -125.3 &  -43.2 & \hfill 13x&\hfill 12 & 18.8 & .23  &  & & & & & & & &                            \\
   13 &          &    & 08 31 45.1 & -56 17 10  & 272.50 &  -9.74 & 165 & -123.5 &  -71.8 & \hfill 42x&\hfill  4 & 18.1 & .27  &  & & & & & & &1&                            \\
   14 &          &    & 08 31 46.9 & -56 20 56  & 272.56 &  -9.77 & 165 & -123.1 &  -75.1 & \hfill 19x&\hfill  8 & 18.3 & .27  &  &E& & & &?& & &                            \\
   15 &          &    & 08 31 47.5 & -56 53 49  & 273.01 & -10.09 & 165 & -122.5 & -103.9 & \hfill 15x&\hfill  4 & 19.2 & .22  &  &S& & & & & & &                            \\
   16 &          &    & 08 31 48.1 & -57 03 38  & 273.14 & -10.19 & 165 & -122.0 & -112.7 & \hfill 17x&\hfill  8 & 18.4 & .20  &  &L& & & & & & &                            \\
   17 &          &    & 08 31 51.0 & -56 08 04  & 272.39 &  -9.64 & 165 & -123.3 &  -63.6 & \hfill 17x&\hfill 12 & 18.2 & .25  &  &S& & &M& & & &                            \\
   18 &          &    & 08 31 52.3 & -53 54 37  & 270.56 &  -8.33 & 165 & -129.7 &   55.5 & \hfill 17x&\hfill  4 & 19.6 & .32  &  &S& & & &?& & &                            \\
   19 &          &    & 08 31 52.8 & -57 09 38  & 273.23 & -10.24 & 165 & -121.2 & -118.0 & \hfill 17x&\hfill  4 & 19.2 & .19  &  &S& & & & &E& &                            \\
   20 &          &    & 08 31 58.9 & -55 38 52  & 272.00 &  -9.34 & 165 & -123.7 &  -37.5 & \hfill 20x&\hfill 12 & 17.9 & .24  & ?&S& & & &?& &S&                            \\
\vspace{-1.3 mm} \\ 
   21 &          &    & 08 32 01.5 & -54 59 27  & 271.46 &  -8.95 & 165 & -125.3 &   -2.3 & \hfill 13x&\hfill  8 & 18.8 & .39  & ?& & & & & & & & smooth                     \\
   22 &          &    & 08 32 06.9 & -55 45 11  & 272.09 &  -9.39 & 165 & -122.4 &  -43.1 & \hfill 40x&\hfill 11 & 17.2 & .22  &  &S& & &E& & & &                            \\
   23 &          &    & 08 32 08.4 & -57 12 04  & 273.29 & -10.23 & 165 & -119.2 & -120.1 & \hfill 27x&\hfill 27 & 16.4 & .19  &  & & & & & & & &                            \\
   24 &          &    & 08 32 09.9 & -53 55 46  & 270.60 &  -8.31 & 165 & -127.3 &   54.6 & \hfill 17x&\hfill 13 & 17.7 & .34  &  &E& & & &?& & &                            \\
   25 &          &    & 08 32 09.9 & -55 45 05  & 272.10 &  -9.38 & 165 & -122.8 &  -42.4 & \hfill 13x&\hfill  5 & 19.1 & .22  &  & & & & & & & &                            \\
   26 &          &    & 08 32 11.8 & -57 01 27  & 273.15 & -10.12 & 165 & -119.2 & -110.6 & \hfill 17x&\hfill  5 & 19.1 & .21  &  &S& & & & & & &                            \\
   27 &          &    & 08 32 14.2 & -53 56 35  & 270.62 &  -8.31 & 165 & -126.7 &   53.9 & \hfill 13x&\hfill  5 & 19.2 & .34  &  &S& & & &?& & &                            \\
   28 &          &    & 08 32 14.6 & -55 34 23  & 271.96 &  -9.27 & 165 & -122.7 &  -32.8 & \hfill 13x&\hfill  7 & 19.0 & .24  &  & & & & & & & &                            \\
   29 &          &    & 08 32 15.5 & -55 36 17  & 271.98 &  -9.28 & 165 & -121.4 &  -39.6 & \hfill 16x&\hfill  5 & 19.1 & .24  &  &S& & & & & & &                            \\
   30 &          &    & 08 32 23.0 & -55 31 21  & 271.93 &  -9.22 & 165 & -121.0 &  -30.6 & \hfill 13x&\hfill  5 & 19.4 & .24  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
   31 &          &    & 08 32 29.4 & -57 27 24  & 273.53 & -10.34 & 165 & -116.0 & -133.6 & \hfill 13x&\hfill  3 & 19.5 & .20  &  &S& & & & &E& &                            \\
   32 &          &    & 08 32 32.9 & -55 38 46  & 272.04 &  -9.28 & 165 & -120.2 &  -36.6 & \hfill 11x&\hfill  5 & 19.5 & .23  &  &S& & & & &E&1&                            \\
   33 &          &    & 08 32 36.5 & -55 49 36  & 272.20 &  -9.38 & 165 & -118.5 &  -46.8 & \hfill 15x&\hfill  4 & 19.0 & .22  &  & & & & & & & &                            \\
   34 &          &    & 08 32 37.4 & -55 32 19  & 271.96 &  -9.20 & 165 & -119.2 &  -31.4 & \hfill 15x&\hfill 12 & 18.0 & .23  &  &E& & & & & & &                            \\
   35 &          &    & 08 32 37.8 & -55 01 18  & 271.54 &  -8.90 & 165 & -120.6 &   -3.7 & \hfill 13x&\hfill  3 & 20.3 & .36  &  &S& & & & &E& &                            \\
   36 &          &    & 08 32 40.5 & -55 39 46  & 272.07 &  -9.27 & 165 & -119.2 &  -37.5 & \hfill  8x&\hfill  7 & 19.4 & .22  &  &E& & & &?& & &                            \\
   37 &          &    & 08 32 42.2 & -54 00 30  & 270.72 &  -8.29 & 165 & -122.8 &   50.6 & \hfill 15x&\hfill 11 & 18.1 & .44  & ?& & & & & & & &                            \\
   38 &          & P  & 08 32 43.2 & -55 35 50  & 272.02 &  -9.23 & 165 & -118.3 &  -34.5 & \hfill 23x&\hfill  7 & 18.3 & .22  &  &S& & &M& & & &                            \\
   39 &          &    & 08 32 43.7 & -55 21 30  & 271.82 &  -9.09 & 165 & -118.9 &  -21.7 & \hfill 17x&\hfill 15 & 17.6 & .26  &  &S& & &M&:& & &                            \\
   40 &          &    & 08 32 48.7 & -55 44 16  & 272.14 &  -9.30 & 165 & -117.2 &  -42.0 & \hfill 20x&\hfill  3 & 19.2 & .22  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
   41 &          &    & 08 32 59.4 & -55 16 45  & 271.78 &  -9.01 & 165 & -117.1 &  -17.3 & \hfill 13x&\hfill  7 & 18.9 & .27  &  & & & & & & & &                            \\
   42 &          &    & 08 33 00.5 & -56 15 52  & 272.59 &  -9.59 & 165 & -114.3 &  -70.1 & \hfill 17x&\hfill  5 & 19.2 & .22  &  & & & & & & & & blg or s.p.*               \\
   43 &          &    & 08 33 02.9 & -53 29 31  & 270.33 &  -7.95 & 165 & -121.5 &   78.4 & \hfill 15x&\hfill  7 & 18.8 & .30  & ?& & & & & & &S&                            \\
   44 &          &    & 08 33 08.3 & -54 56 36  & 271.52 &  -8.79 & 165 & -116.9 &     .7 & \hfill 23x&\hfill 20 & 17.2 & .38  & ?&S& & & &?& & &                            \\
   45 &          &    & 08 33 08.5 & -55 35 59  & 272.05 &  -9.18 & 165 & -115.1 &  -34.5 & \hfill 17x&\hfill  3 & 19.9 & .22  &  &S& & & &?& & &                            \\
   46 &          &    & 08 33 09.1 & -55 26 20  & 271.92 &  -9.09 & 165 & -115.4 &  -25.8 & \hfill 16x&\hfill 16 & 18.1 & .26  & ?&S& & &5& &F& &                            \\
   47 &          &    & 08 33 10.3 & -53 47 43  & 270.58 &  -8.11 & 165 & -119.7 &   62.2 & \hfill 16x&\hfill  5 & 19.3 & .32  &  & & & & & & &1&                            \\
   48 &          &    & 08 33 11.1 & -55 34 00  & 272.03 &  -9.16 & 165 & -114.9 &  -32.7 & \hfill 16x&\hfill 11 & 18.2 & .22  & ?& & & & & & & &                            \\
   49 &          &    & 08 33 17.5 & -56 45 04  & 273.01 &  -9.84 & 165 & -110.9 &  -96.1 & \hfill 17x&\hfill 15 & 17.8 & .21  &  &S& & &5&:&F& &                            \\
   50 &          &    & 08 33 18.3 & -54 00 56  & 270.78 &  -8.23 & 165 & -119.9 &   46.0 & \hfill 16x&\hfill  7 & 18.6 & .51  & ?&S& & &M& & & &                            \\
\vspace{-1.3 mm} \\ 
   51 &          &    & 08 33 18.7 & -55 38 56  & 272.11 &  -9.19 & 165 & -113.7 &  -37.0 & \hfill 20x&\hfill 16 & 17.5 & .22  &  &E& & & &?& & &                            \\
   52 &          &    & 08 33 21.6 & -55 05 40  & 271.66 &  -8.86 & 165 & -114.8 &   -7.3 & \hfill 16x&\hfill 13 & 18.1 & .32  &  &S& & & & &F& &                            \\
   53 &          &    & 08 33 24.4 & -52 22 07  & 269.45 &  -7.24 & 165 & -121.6 &  138.7 & \hfill 19x&\hfill 16 & 18.2 & .65  &  &S& & & & &F& & LSB                        \\
   54 &          &    & 08 33 26.5 & -55 40 02  & 272.13 &  -9.19 & 165 & -112.6 &  -38.0 & \hfill 17x&\hfill 12 & 18.0 & .22  &  &S& & &E&:& & & w.comp.                    \\
   55 &          &    & 08 33 28.5 & -53 04 42  & 270.03 &  -7.65 & 165 & -119.2 &  100.7 & \hfill 22x&\hfill  5 & 18.9 & .48  &  &S& & & & &E& &                            \\
   56 &          &    & 08 33 29.8 & -55 44 16  & 272.20 &  -9.22 & 165 & -112.0 &  -41.7 & \hfill 13x&\hfill  9 & 18.6 & .22  &  &S& & & & &V& &                            \\
   57 &          &    & 08 33 32.7 & -53 37 48  & 270.48 &  -7.97 & 165 & -117.2 &   71.2 & \hfill 15x&\hfill  8 & 18.8 & .30  &  & & & & & & & &                            \\
   58 &          &    & 08 33 35.2 & -56 27 07  & 272.79 &  -9.63 & 165 & -109.5 &  -79.9 & \hfill 22x&\hfill 20 & 16.8 & .22  &  &S& & &3& & & &                            \\
   59 & L165-001 &    & 08 33 36.1 & -57 28 22  & 273.63 & -10.23 & 165 & -107.9 & -134.1 & \hfill141x&\hfill 34 & 14.8 & .20  &  &S& & &2& & &S& br.* s.p.                  \\
   60 &          & I  & 08 33 37.1 & -55 53 08  & 272.33 &  -9.30 & 165 & -110.7 &  -49.6 & \hfill 16x&\hfill 16 & 17.4 & .22  & ?&E& & & &?& & & between **                 \\
\vspace{-1.3 mm} \\ 
   61 &          &    & 08 33 37.7 & -56 59 22  & 273.23 &  -9.94 & 165 & -107.7 & -108.7 & \hfill 20x&\hfill  7 & 18.6 & .20  &  & & & & & & &1&                            \\
   62 &          &    & 08 33 38.0 & -56 18 00  & 272.67 &  -9.54 & 165 & -109.5 &  -71.8 & \hfill 22x&\hfill  3 & 19.2 & .22  &  &S& & &5& &E& &                            \\
   63 &          &    & 08 33 39.9 & -53 23 42  & 270.30 &  -7.82 & 165 & -116.8 &   83.8 & \hfill 20x&\hfill  4 & 19.4 & .36  & ?&S& & & & &E& &                            \\
   64 &          &    & 08 33 43.8 & -56 04 07  & 272.49 &  -9.39 & 165 & -109.4 &  -59.4 & \hfill 17x&\hfill  9 & 18.4 & .22  & ?& & & & & & & &                            \\
   65 &          &    & 08 33 44.3 & -55 33 03  & 272.06 &  -9.08 & 165 & -110.7 &  -31.6 & \hfill 20x&\hfill  4 & 18.8 & .23  &  &S& & & & & &1&                            \\
   66 &          &    & 08 33 45.9 & -53 26 27  & 270.35 &  -7.83 & 165 & -115.9 &   81.4 & \hfill 15x&\hfill  7 & 18.7 & .35  &  & & & & & & & &                            \\
   67 &          & I  & 08 33 46.0 & -55 00 22  & 271.62 &  -8.76 & 165 & -111.9 &   -2.4 & \hfill 50x&\hfill 34 & 15.7 & .33  &  &S& & &0& & &S&                            \\
   68 &          &    & 08 33 47.8 & -56 49 13  & 273.11 &  -9.83 & 165 & -107.0 &  -99.6 & \hfill 47x&\hfill  7 & 17.4 & .20  &  &S& & &M& & &S&                            \\
   69 &          &    & 08 33 53.9 & -57 34 16  & 273.73 & -10.26 & 165 & -105.5 & -139.3 & \hfill 30x&\hfill  4 & 18.6 & .19  &  &S& & &M& &E& &                            \\
   70 &          &    & 08 33 55.5 & -57 02 03  & 273.29 &  -9.94 & 165 & -105.5 & -111.0 & \hfill 16x&\hfill  5 & 19.3 & .19  &  &S& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
   71 &          &    & 08 33 58.7 & -55 20 54  & 271.92 &  -8.94 & 165 & -109.4 &  -20.7 & \hfill 13x&\hfill  7 & 18.7 & .28  &  & & & & & & & &                            \\
   72 &          &    & 08 34 00.5 & -56 46 55  & 273.09 &  -9.78 & 165 & -105.5 &  -97.5 & \hfill 24x&\hfill  4 & 18.7 & .20  &  &S& & & & & &1&                            \\
   73 &          &    & 08 34 01.8 & -57 21 43  & 273.57 & -10.12 & 165 & -105.1 & -128.1 & \hfill 17x&\hfill 16 & 18.2 & .19  &  &S& & & & &F& &                            \\
   74 &          &    & 08 34 02.0 & -55 56 33  & 272.41 &  -9.28 & 165 & -107.5 &  -52.5 & \hfill 17x&\hfill  9 & 18.2 & .22  &  &S&X& &M& & & &                            \\
   75 &          &    & 08 34 02.0 & -57 25 24  & 273.62 & -10.15 & 165 & -104.9 & -131.4 & \hfill 13x&\hfill  8 & 18.6 & .19  &  & & & & & & & &                            \\
   76 &          &    & 08 34 02.7 & -55 32 15  & 272.08 &  -9.04 & 165 & -108.4 &  -30.8 & \hfill 15x&\hfill 12 & 18.0 & .24  & ?& & & & & & & &                            \\
   77 &          &    & 08 34 04.8 & -53 42 17  & 270.59 &  -7.95 & 165 & -112.8 &   67.4 & \hfill 23x&\hfill  7 & 18.1 & .34  &  &S& & &L&:&E&S&                            \\
   78 &          &    & 08 34 07.5 & -55 57 49  & 272.43 &  -9.28 & 165 & -106.7 &  -53.6 & \hfill 15x&\hfill  4 & 19.1 & .22  &  &S& & & &?& & &                            \\
   79 &          & NG & 08 34 11.1 & -54 33 08  & 271.29 &  -8.44 & 165 & -109.8 &   22.0 & \hfill 13x&\hfill  5 & 19.6 & .40  &  & & & & & & & &                            \\
   80 &          &    & 08 34 14.8 & -55 23 16  & 271.97 &  -8.93 & 165 & -107.3 &  -22.7 & \hfill 13x&\hfill  5 & 19.6 & .27  &  &S& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
   81 &          &    & 08 34 15.6 & -55 29 51  & 272.07 &  -8.99 & 165 & -106.9 &  -28.6 & \hfill 40x&\hfill 16 & 16.8 & .25  &  &S& & &E&:& & &                            \\
   82 &          &    & 08 34 15.9 & -53 39 11  & 270.57 &  -7.90 & 165 & -111.4 &   70.2 & \hfill 17x&\hfill 16 & 17.6 & .34  &  &E& & &1& & & &                            \\
   83 &          &    & 08 34 16.5 & -53 25 06  & 270.38 &  -7.76 & 165 & -111.9 &   82.8 & \hfill 20x&\hfill 13 & 18.2 & .39  & ?& & & & & & & &                            \\
   84 &          &    & 08 34 16.6 & -54 26 27  & 271.21 &  -8.36 & 165 & -109.4 &   28.0 & \hfill 30x&\hfill  7 & 18.2 & .44  &  &S& & &L& & & &                            \\
   85 &          &    & 08 34 19.0 & -53 38 47  & 270.56 &  -7.89 & 165 & -111.0 &   70.6 & \hfill 12x&\hfill 11 & 18.6 & .34  &  & & & & & & & &                            \\
   86 &          &    & 08 34 19.6 & -53 17 19  & 270.28 &  -7.67 & 165 & -111.8 &   89.8 & \hfill 13x&\hfill  5 & 19.5 & .44  &  &S& & & & &E& &                            \\
   87 &          & I  & 08 34 19.6 & -54 32 39  & 271.29 &  -8.42 & 165 & -108.7 &   22.5 & \hfill 47x&\hfill 23 & 16.2 & .40  &  &F& & & & & & &                            \\
   88 &          &    & 08 34 20.0 & -53 18 55  & 270.30 &  -7.69 & 165 & -111.7 &   88.4 & \hfill 17x&\hfill  8 & 18.6 & .43  &  &S& & &M&:& & &                            \\
   89 &          &    & 08 34 22.2 & -57 23 40  & 273.63 & -10.10 & 165 & -102.5 & -129.7 & \hfill 16x&\hfill 11 & 17.9 & .19  &  &S& & &M& & & & cl.to br.*                 \\
   90 &          &    & 08 34 22.8 & -52 35 28  & 269.72 &  -7.25 & 165 & -113.1 &  127.2 & \hfill 16x&\hfill  7 & 19.3 & .80  & ?& & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
   91 &          &    & 08 34 24.7 & -53 45 49  & 270.67 &  -7.95 & 165 & -110.0 &   64.4 & \hfill 20x&\hfill  8 & 18.5 & .34  &  & & & & & & & &                            \\
   92 &          &    & 08 34 25.2 & -53 05 56  & 270.13 &  -7.55 & 165 & -111.5 &  100.0 & \hfill 22x&\hfill  8 & 18.2 & .47  &  &S& & &M& & & &                            \\
   93 &          &    & 08 34 26.3 & -56 43 52  & 273.09 &  -9.70 & 165 & -102.5 &  -94.6 & \hfill 16x&\hfill 15 & 17.7 & .19  &  &E& & &1&?& & &                            \\
   94 &          &    & 08 34 26.6 & -55 50 32  & 272.36 &  -9.18 & 165 & -104.6 &  -47.0 & \hfill 17x&\hfill  7 & 18.1 & .20  &  &S& & & & & & &                            \\
   95 &          &    & 08 34 26.8 & -57 17 28  & 273.55 & -10.03 & 165 & -102.2 & -124.2 & \hfill 13x&\hfill  5 & 19.1 & .18  &  & & & & & & & &                            \\
   96 &          &    & 08 34 28.5 & -55 35 28  & 272.16 &  -9.02 & 165 & -105.0 &  -33.5 & \hfill 22x&\hfill 12 & 17.7 & .22  &  &S& & & &?& & & dust, w.comp.              \\
   97 &          & I  & 08 34 29.2 & -57 08 18  & 273.43 &  -9.94 & 165 & -101.1 & -116.4 & \hfill 38x&\hfill 23 & 16.1 & .18  &  & & & & & & & & i.a.dbl syst.              \\
   98 &          &    & 08 34 29.6 & -55 50 00  & 272.36 &  -9.17 & 165 & -104.3 &  -46.5 & \hfill 34x&\hfill 11 & 17.1 & .20  &  &E& & & &?& & &                            \\
   99 &          &    & 08 34 30.2 & -53 11 27  & 270.21 &  -7.59 & 165 & -110.6 &   95.1 & \hfill 13x&\hfill  9 & 19.0 & .45  &  &E& & & &?& & &                            \\
  100 &          &    & 08 34 34.5 & -56 47 44  & 273.15 &  -9.73 & 165 & -101.3 &  -98.0 & \hfill 20x&\hfill  7 & 18.2 & .19  &  & & & & & & &1&                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
  101 &          &    & 08 34 40.5 & -54 15 12  & 271.09 &  -8.21 & 165 & -106.7 &   38.2 & \hfill 20x&\hfill 16 & 17.5 & .59  &  &E& & & &?& & & w.2 comp.                  \\
  102 &          &    & 08 34 40.8 & -55 37 04  & 272.20 &  -9.02 & 165 & -103.4 &  -34.9 & \hfill 16x&\hfill  4 & 19.1 & .22  &  &S& & & & &E&1&                            \\
  103 &          &    & 08 34 44.2 & -55 55 56  & 272.46 &  -9.20 & 165 & -102.2 &  -51.7 & \hfill 13x&\hfill 11 & 18.5 & .22  &  & & & & & & &1&                            \\
  104 &          &    & 08 34 44.3 & -55 36 41  & 272.20 &  -9.01 & 165 & -103.0 &  -34.5 & \hfill 20x&\hfill 11 & 17.9 & .22  &  & & & & & & & &                            \\
  105 &          &    & 08 34 45.9 & -57 16 39  & 273.56 &  -9.99 & 165 & -100.0 & -123.3 & \hfill 22x&\hfill  5 & 18.5 & .18  &  &S& & & & & & &                            \\
  106 &          &    & 08 34 48.9 & -52 18 12  & 269.52 &  -7.02 & 165 & -110.2 &  142.7 & \hfill 15x&\hfill 12 & 18.3 & .67  &  &S& & & &?&F& &                            \\
  107 &          & Q  & 08 34 49.9 & -55 30 38  & 272.12 &  -8.94 & 165 & -102.5 &  -29.1 & \hfill 19x&\hfill  9 & 18.1 & .24  & ?& & & & & & & &                            \\
  108 &          &    & 08 34 50.8 & -57 23 38  & 273.66 & -10.05 & 125 & -125.7 &  137.5 & \hfill 16x&\hfill 11 & 18.4 & .18  &  & & & & & & &1&                            \\
  109 &          &    & 08 34 52.6 & -53 59 30  & 270.89 &  -8.03 & 165 & -105.8 &   52.3 & \hfill 27x&\hfill 16 & 17.2 & .47  &  &S& & &E&:& & &                            \\
  110 &          &    & 08 34 53.  & -57 23.4 : & 273.66 & -10.04 & 165 &  -98.8 & -129.5 & \hfill 13x&\hfill  5 & 19.1 & .18  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  111 &          &    & 08 34 53.4 & -56 53 58  & 273.26 &  -9.75 & 165 &  -98.7 & -103.5 & \hfill 15x&\hfill 15 & 17.9 & .19  &  &E& & & &?& & &                            \\
  112 &          &    & 08 34 57.7 & -55 55 10  & 272.47 &  -9.16 & 165 & -100.6 &  -50.9 & \hfill 13x&\hfill  8 & 18.4 & .21  & ?&S& & & &?& & &                            \\
  113 &          &    & 08 34 59.  & -57 09.7 : & 273.49 &  -9.90 & 165 &  -97.4 & -117.5 & \hfill 16x&\hfill  5 & 18.9 & .18  &  & & & & & & & &                            \\
  114 &          &    & 08 34 59.2 & -55 35 42  & 272.21 &  -8.97 & 165 & -101.1 &  -33.5 & \hfill 24x&\hfill 13 & 17.7 & .22  &  &S& & & & & &1&                            \\
  115 &          &    & 08 35 02.4 & -55 39 22  & 272.26 &  -9.00 & 165 & -100.6 &  -36.8 & \hfill 15x&\hfill 11 & 18.2 & .21  &  &E& & & &?& & & w.sev.comp.                \\
  116 &          &    & 08 35 02.7 & -56 19 54  & 272.81 &  -9.40 & 165 &  -99.0 &  -73.0 & \hfill 19x&\hfill  7 & 18.3 & .20  &  & & & & & & & &                            \\
  117 &          &    & 08 35 03.1 & -56 47 44  & 273.19 &  -9.67 & 165 &  -97.8 &  -97.9 & \hfill 24x&\hfill  3 & 19.0 & .19  &  &S& & & & &E& &                            \\
  118 &          &    & 08 35 03.1 & -57 08 53  & 273.48 &  -9.88 & 165 &  -97.0 & -116.7 & \hfill 11x&\hfill  9 & 18.7 & .18  &  &E& & & &?& & &                            \\
  119 &          &    & 08 35 05.1 & -57 05 27  & 273.44 &  -9.84 & 165 &  -96.9 & -113.7 & \hfill 13x&\hfill 13 & 18.6 & .18  &  & & & & & & & &                            \\
  120 &          &    & 08 35 06.1 & -55 14 46  & 271.93 &  -8.75 & 165 & -101.1 &  -14.8 & \hfill 13x&\hfill  7 & 19.0 & .27  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  121 &          &    & 08 35 07.7 & -55 49 59  & 272.41 &  -9.09 & 165 &  -99.5 &  -46.3 & \hfill 27x&\hfill 20 & 16.9 & .20  &  &S& & & & &F&S&                            \\
  122 &          &    & 08 35 07.7 & -57 09 07  & 273.49 &  -9.88 & 165 &  -96.4 & -116.9 & \hfill 20x&\hfill  5 & 18.6 & .19  &  &S& & & & &E& & in halo of 124             \\
  123 &          &    & 08 35 08.7 & -55 44 43  & 272.34 &  -9.04 & 165 &  -99.6 &  -41.6 & \hfill 11x&\hfill  8 & 18.9 & .20  &  &E& & & &?& &S&                            \\
  124 &          &    & 08 35 09.7 & -57 09 03  & 273.49 &  -9.87 & 165 &  -96.2 & -116.9 & \hfill 38x&\hfill 31 & 16.0 & .19  &  &E& & & & & & &                            \\
  125 &          &    & 08 35 11.7 & -55 37 31  & 272.25 &  -8.96 & 165 &  -99.5 &  -35.1 & \hfill  8x&\hfill  5 & 19.9 & .22  &  & & & & & & & &                            \\
  126 &          &    & 08 35 13.6 & -55 38 39  & 272.27 &  -8.97 & 165 &  -99.2 &  -36.1 & \hfill 13x&\hfill  9 & 18.5 & .21  &  &S& & & &?& & &                            \\
  127 &          &    & 08 35 14.7 & -55 39 22  & 272.28 &  -8.98 & 165 &  -99.0 &  -36.7 & \hfill 16x&\hfill 13 & 18.1 & .21  &  &S& & & & & & &                            \\
  128 &          &    & 08 35 16.2 & -55 44 16  & 272.35 &  -9.02 & 165 &  -98.7 &  -41.1 & \hfill 16x&\hfill  9 & 18.4 & .20  &  & & & & & & & &                            \\
  129 &          &    & 08 35 16.2 & -57 02 00  & 273.40 &  -9.79 & 165 &  -95.7 & -110.5 & \hfill 27x&\hfill  9 & 17.7 & .18  &  &S& & &E& & & &                            \\
  130 &          &    & 08 35 16.4 & -55 42 30  & 272.32 &  -9.00 & 165 &  -98.7 &  -39.5 & \hfill 15x&\hfill 11 & 18.2 & .20  &  &S& & & &?& &S&                            \\
\vspace{-1.3 mm} \\ 
  131 &          &    & 08 35 18.5 & -55 45 45  & 272.37 &  -9.03 & 165 &  -98.3 &  -42.4 & \hfill 13x&\hfill  9 & 18.6 & .20  &  &E& & & & & & &                            \\
  132 &          &    & 08 35 19.4 & -55 38 36  & 272.27 &  -8.96 & 165 &  -98.5 &  -36.0 & \hfill 17x&\hfill  7 & 18.7 & .21  &  &S& & & &?& & &                            \\
  133 &          &    & 08 35 19.6 & -54 18 28  & 271.19 &  -8.16 & 165 & -101.5 &   35.5 & \hfill 13x&\hfill  5 & 19.2 & .54  &  & & & & & & & &                            \\
  134 &          &    & 08 35 24.9 & -57 09 33  & 273.52 &  -9.85 & 165 &  -94.3 & -117.2 & \hfill 16x&\hfill 11 & 18.3 & .19  &  & & & & & &F& &                            \\
  135 &          &    & 08 35 26.4 & -55 30 03  & 272.17 &  -8.86 & 165 &  -97.9 &  -28.4 & \hfill 20x&\hfill 20 & 17.1 & .24  &  &E& & &0& & &S&                            \\
  136 &          &    & 08 35 26.5 & -55 37 32  & 272.27 &  -8.93 & 165 &  -97.6 &  -35.0 & \hfill  7x&\hfill  7 & 19.4 & .21  &  & & & & & & & &                            \\
  137 &          &    & 08 35 26.7 & -55 37 52  & 272.27 &  -8.94 & 165 &  -97.6 &  -35.3 & \hfill 13x&\hfill 12 & 18.0 & .21  &  &L& & & & & & &                            \\
  138 &          &    & 08 35 27.1 & -54 41 15  & 271.51 &  -8.37 & 165 &  -99.7 &   15.2 & \hfill 22x&\hfill 11 & 18.1 & .31  &  &S& & & & & &S&                            \\
  139 &          &    & 08 35 27.4 & -55 37 21  & 272.27 &  -8.93 & 165 &  -97.5 &  -34.9 & \hfill 11x&\hfill  9 & 18.7 & .21  &  & & & & & & & &                            \\
  140 &          &    & 08 35 29.5 & -56 55 55  & 273.34 &  -9.71 & 165 &  -94.3 & -105.0 & \hfill 13x&\hfill  5 & 18.8 & .19  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  141 &          &    & 08 35 31.4 & -56 10 45  & 272.73 &  -9.25 & 165 &  -95.8 &  -64.7 & \hfill 13x&\hfill  7 & 18.9 & .20  &  &S& & & &?& & &                            \\
  142 &          &    & 08 35 32.6 & -56 18 24  & 272.83 &  -9.33 & 165 &  -95.3 &  -71.5 & \hfill 40x&\hfill 27 & 16.4 & .19  &  &S&B& &5& & &1&                            \\
  143 &          &    & 08 35 35.4 & -55 38 36  & 272.30 &  -8.93 & 165 &  -96.5 &  -35.9 & \hfill  9x&\hfill  5 & 19.8 & .21  &  & & & & & & & &                            \\
  144 &          &    & 08 35 36.7 & -57 00 00  & 273.40 &  -9.73 & 165 &  -93.2 & -108.6 & \hfill 13x&\hfill  3 & 19.8 & .19  &  &S& & & & &E& &                            \\
  145 &          &    & 08 35 37.7 & -55 47 46  & 272.42 &  -9.02 & 165 &  -95.8 &  -44.1 & \hfill 13x&\hfill  7 & 18.9 & .21  &  & & & & & & & &                            \\
  146 &          &    & 08 35 37.8 & -55 37 16  & 272.28 &  -8.91 & 165 &  -96.2 &  -34.7 & \hfill 17x&\hfill 11 & 17.8 & .21  &  &L& & & & & & & or S..E                    \\
  147 &          &    & 08 35 38.9 & -55 38 46  & 272.30 &  -8.92 & 165 &  -96.0 &  -36.1 & \hfill 15x&\hfill  4 & 19.3 & .21  &  &S& & &M& &E& &                            \\
  148 &          &    & 08 35 39.7 & -57 14 27  & 273.61 &  -9.87 & 165 &  -93.5 & -121.1 & \hfill 12x&\hfill  7 & 19.1 & .20  &  &S& & & &?& & &                            \\
  149 &          &    & 08 35 39.8 & -56 59 08  & 273.40 &  -9.72 & 165 &  -92.9 & -107.8 & \hfill 13x&\hfill 11 & 18.1 & .19  &  &E& & & & & & & w.comp.                    \\
  150 &          &    & 08 35 40.7 & -55 18 43  & 272.04 &  -8.72 & 165 &  -96.5 &  -18.2 & \hfill 13x&\hfill  5 & 19.0 & .27  & ?& & & & & & &1&                            \\
\vspace{-1.3 mm} \\ 
  151 &          &    & 08 35 40.7 & -55 41 52  & 272.35 &  -8.95 & 165 &  -95.2 &  -42.6 & \hfill 31x&\hfill  8 & 17.5 & .21  &  &S& & &1& & & & cl.to br.*                 \\
  152 &          &    & 08 35 41.7 & -55 37 53  & 272.30 &  -8.91 & 165 &  -95.7 &  -35.3 & \hfill 16x&\hfill  5 & 18.9 & .21  &  &S& & &E& & & &                            \\
  153 &          &    & 08 35 41.9 & -55 24 24  & 272.11 &  -8.78 & 165 &  -96.2 &  -23.2 & \hfill 16x&\hfill 13 & 18.0 & .26  &  &S& & &3& & & &                            \\
  154 &          &    & 08 35 42.0 & -57 04 46  & 273.48 &  -9.77 & 165 &  -92.4 & -112.9 & \hfill 24x&\hfill  8 & 17.8 & .19  &  &S& & & & &E& &                            \\
  155 &          &    & 08 35 44.5 & -55 42 52  & 272.37 &  -8.95 & 165 &  -94.7 &  -43.5 & \hfill 15x&\hfill  9 & 18.6 & .21  &  &E& & & & & & & w.comp.                    \\
  156 &          &    & 08 35 48.2 & -56 03 14  & 272.65 &  -9.15 & 165 &  -93.9 &  -57.9 & \hfill 16x&\hfill 13 & 18.0 & .20  &  &E& & & &?& & &                            \\
  157 &          &    & 08 35 51.2 & -55 21 04  & 272.08 &  -8.72 & 165 &  -95.1 &  -20.2 & \hfill 13x&\hfill  7 & 19.4 & .26  &  &S& & & & & & &                            \\
  158 &          &    & 08 35 53.8 & -55 18 02  & 272.04 &  -8.69 & 165 &  -94.9 &  -17.5 & \hfill 16x&\hfill  7 & 18.6 & .27  &  &S& & & & & & &                            \\
  159 &          &    & 08 35 59.6 & -57 03 48  & 273.49 &  -9.73 & 165 &  -90.3 & -111.9 & \hfill 23x&\hfill 16 & 17.6 & .19  &  & & & & & & & &                            \\
  160 &          &    & 08 36 00.8 & -57 04 51  & 273.50 &  -9.74 & 165 &  -90.1 & -112.8 & \hfill 20x&\hfill 13 & 18.2 & .19  &  &S& & &L&?& & &                            \\
\vspace{-1.3 mm} \\ 
  161 &          &    & 08 36 04.1 & -55 44 20  & 272.42 &  -8.93 & 165 &  -92.6 &  -40.9 & \hfill 27x&\hfill 15 & 17.2 & .21  &  & & & & & & & &                            \\
  162 & L165-002 & I  & 08 36 05.0 & -54 56 51  & 271.77 &  -8.46 & 165 &  -94.2 &    1.5 & \hfill242x&\hfill215 & 12.0 & .30  &  &L& & & & & &S&                            \\
  163 &          &    & 08 36 05.6 & -55 46 57  & 272.45 &  -8.95 & 165 &  -92.4 &  -43.3 & \hfill 40x&\hfill 22 & 16.4 & .21  &  &E& & & & & & & p.cov.by *, w.comp.        \\
  164 &          &    & 08 36 06.0 & -55 42 09  & 272.39 &  -8.91 & 165 &  -92.5 &  -39.0 & \hfill 11x&\hfill  8 & 19.0 & .21  &  &S& & & &?& & &                            \\
  165 &          &    & 08 36 08.0 & -55 24 47  & 272.16 &  -8.73 & 165 &  -92.9 &  -23.4 & \hfill 31x&\hfill 24 & 16.6 & .26  &  &F& & & & & & &                            \\
  166 & L165-003 & Q  & 08 36 09.7 & -57 22 41  & 273.76 &  -9.90 & 165 &  -88.4 & -128.7 & \hfill 74x&\hfill 16 & 16.1 & .19  &  &S& & &3& & & & w.2 comp.                  \\
  167 &          &    & 08 36 11.2 & -55 26 21  & 272.18 &  -8.74 & 165 &  -92.4 &  -24.8 & \hfill 16x&\hfill 11 & 18.2 & .26  &  &E& & & & & & &                            \\
  168 &          &    & 08 36 11.4 & -57 17 01  & 273.68 &  -9.84 & 165 &  -89.6 & -123.3 & \hfill 11x&\hfill  4 & 19.9 & .20  &  &S& & & &?& & &                            \\
  169 &          &    & 08 36 11.5 & -55 56 50  & 272.60 &  -9.04 & 165 &  -91.3 &  -52.1 & \hfill 17x&\hfill  8 & 18.3 & .21  &  &E& & & &?& & &                            \\
  170 &          &    & 08 36 14.2 & -56 36 51  & 273.14 &  -9.43 & 165 &  -89.5 &  -87.8 & \hfill 24x&\hfill 17 & 17.0 & .19  &  &F& & & & & &S&                            \\
\vspace{-1.3 mm} \\ 
  171 &          & P  & 08 36 15.0 & -56 56 14  & 273.41 &  -9.63 & 165 &  -88.7 & -105.1 & \hfill 13x&\hfill  7 & 18.9 & .19  &  &S& & & &?& & &                            \\
  172 &          &    & 08 36 15.1 & -54 36 24  & 271.51 &  -8.23 & 165 &  -93.6 &   19.8 & \hfill 13x&\hfill  7 & 19.2 & .34  &  & & & & & & & &                            \\
  173 &          &    & 08 36 15.4 & -55 25 26  & 272.18 &  -8.72 & 165 &  -91.9 &  -24.0 & \hfill 15x&\hfill  5 & 19.1 & .26  &  &S& & & & & & &                            \\
  174 &          &    & 08 36 16.4 & -55 42 05  & 272.40 &  -8.89 & 165 &  -91.2 &  -38.9 & \hfill 13x&\hfill 11 & 18.4 & .20  &  &S& & & &?& & & dist.blg                   \\
  175 &          &    & 08 36 16.4 & -57 07 50  & 273.57 &  -9.74 & 165 &  -88.1 & -115.4 & \hfill 20x&\hfill  8 & 18.1 & .20  &  & & & & & & & &                            \\
  176 &          &    & 08 36 18.8 & -57 07 34  & 273.56 &  -9.73 & 165 &  -87.9 & -115.2 & \hfill 11x&\hfill  8 & 18.8 & .19  &  & & & & & & & & neighb.of 175              \\
  177 &          &    & 08 36 19.1 & -54 36 48  & 271.52 &  -8.23 & 165 &  -93.1 &   19.5 & \hfill 13x&\hfill  7 & 19.2 & .34  &  & & & & & & & &                            \\
  178 &          &    & 08 36 20.0 & -57 22 50  & 273.77 &  -9.88 & 165 &  -87.2 & -128.8 & \hfill 15x&\hfill  7 & 18.6 & .19  &  &I& & & &?& & &                            \\
  179 &          &    & 08 36 20.9 & -57 12 31  & 273.64 &  -9.78 & 165 &  -87.4 & -119.6 & \hfill 13x&\hfill 13 & 18.2 & .20  &  & & & & & & & & w.2 comp.                  \\
  180 &          &    & 08 36 21.5 & -57 13 52  & 273.65 &  -9.79 & 165 &  -88.5 & -120.4 & \hfill 11x&\hfill  4 & 19.9 & .20  &  &S& & & & & & & dist.blg                   \\
\vspace{-1.3 mm} \\ 
  181 &          &    & 08 36 24.4 & -57 22 47  & 273.78 &  -9.87 & 165 &  -86.6 & -128.7 & \hfill 15x&\hfill  4 & 19.3 & .19  &  &S& & & & &E& &                            \\
  182 &          &    & 08 36 26.6 & -57 23 42  & 273.79 &  -9.88 & 125 & -114.2 &  138.0 & \hfill 13x&\hfill 11 & 18.9 & .19  &  & & & & & & & &                            \\
  183 &          &    & 08 36 29.8 & -56 07 26  & 272.76 &  -9.11 & 165 &  -88.6 &  -61.4 & \hfill 16x&\hfill  5 & 19.1 & .21  &  &I& & & &?& & &                            \\
  184 &          &    & 08 36 30.4 & -55 12 07  & 272.02 &  -8.56 & 165 &  -90.4 &  -12.0 & \hfill 34x&\hfill 11 & 17.2 & .28  &  &S& & &E& & & & larger LSBdisk?            \\
  185 &          &    & 08 36 30.9 & -53 49 03  & 270.90 &  -7.73 & 165 &  -93.2 &   62.2 & \hfill 27x&\hfill 17 & 17.6 & .33  & ?& & & & & & & & LSB                        \\
  186 &          &    & 08 36 32.9 & -57 19 32  & 273.75 &  -9.82 & 165 &  -86.9 & -125.4 & \hfill 12x&\hfill  5 & 19.6 & .20  &  &S& & &M& & & &                            \\
  187 &          &    & 08 36 34.1 & -55 36 20  & 272.35 &  -8.80 & 165 &  -89.2 &  -33.6 & \hfill 16x&\hfill  7 & 18.6 & .21  &  & & & & & & & &                            \\
  188 &          &    & 08 36 34.5 & -55 34 02  & 272.32 &  -8.77 & 165 &  -89.2 &  -31.6 & \hfill 13x&\hfill 11 & 18.6 & .22  &  &S& & & &?&F& &                            \\
  189 &          &    & 08 36 35.6 & -57 15 31  & 273.70 &  -9.78 & 165 &  -85.5 & -122.2 & \hfill 27x&\hfill 20 & 16.9 & .20  &  & & & & & & &S& w.2 comp.                  \\
  190 &          &    & 08 36 36.3 & -53 18 07  & 270.49 &  -7.41 & 165 &  -93.5 &   89.8 & \hfill 13x&\hfill  5 & 19.4 & .50  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  191 &          &    & 08 36 36.9 & -55 12 57  & 272.04 &  -8.56 & 165 &  -89.6 &  -12.7 & \hfill 36x&\hfill  8 & 17.4 & .27  &  &S& & &E& & &1&                            \\
  192 &          &    & 08 36 37.3 & -56 48 47  & 273.34 &  -9.51 & 165 &  -86.3 &  -98.3 & \hfill 38x&\hfill 28 & 16.3 & .20  &  &S& & &3& & &S&                            \\
  193 &          &    & 08 36 38.1 & -55 25 10  & 272.20 &  -8.68 & 165 &  -89.0 &  -23.6 & \hfill 31x&\hfill 11 & 17.4 & .26  &  &S& & & & & & &                            \\
  194 &          &    & 08 36 41.3 & -55 58 11  & 272.66 &  -9.00 & 165 &  -87.5 &  -53.1 & \hfill 34x&\hfill  8 & 17.7 & .22  &  &S& & &M& & & &                            \\
  195 &          &    & 08 36 42.3 & -54 23 52  & 271.38 &  -8.06 & 165 &  -90.6 &   31.1 & \hfill 13x&\hfill  5 & 19.5 & .43  & ?&S& & & &?& & &                            \\
  196 &          &    & 08 36 43.8 & -57 29 52  & 273.90 &  -9.91 & 165 &  -84.1 & -135.0 & \hfill 16x&\hfill  7 & 18.3 & .19  &  &S& & & & & &1&                            \\
  197 &          &    & 08 36 45.7 & -57 47 49  & 274.15 & -10.08 & 125 & -110.8 &  116.6 & \hfill 34x&\hfill 17 & 16.9 & .17  &  &E& & & & & &1&                            \\
  198 &          &    & 08 36 50.1 & -57 06 02  & 273.59 &  -9.66 & 165 &  -85.3 & -113.3 & \hfill 11x&\hfill  7 & 19.3 & .20  &  & & & & & & & &                            \\
  199 &          &    & 08 36 50.4 & -56 31 08  & 273.11 &  -9.31 & 165 &  -85.3 &  -82.5 & \hfill 20x&\hfill 13 & 17.6 & .20  &  & & & & & & &S&                            \\
  200 &          &    & 08 36 51.8 & -55 43 55  & 272.48 &  -8.84 & 165 &  -86.7 &  -40.3 & \hfill 16x&\hfill 11 & 18.0 & .20  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
  201 &          &    & 08 36 51.8 & -57 11 16  & 273.66 &  -9.71 & 165 &  -84.9 & -118.0 & \hfill  7x&\hfill  5 & 19.7 & .20  &  & & & & & & & & neighb.of 206              \\
  202 &          &    & 08 36 52.1 & -56 53 02  & 273.41 &  -9.53 & 165 &  -84.3 & -102.1 & \hfill 16x&\hfill  8 & 18.5 & .20  &  & & & & & & & &                            \\
  203 &          &    & 08 36 53.0 & -55 29 30  & 272.28 &  -8.69 & 165 &  -87.7 &  -27.1 & \hfill 11x&\hfill  9 & 18.5 & .25  &  & & & & & & & & dist.blg, larger LSBdisk?  \\
  204 &          &    & 08 36 54.8 & -55 41 39  & 272.45 &  -8.81 & 165 &  -86.4 &  -38.3 & \hfill 16x&\hfill  7 & 18.4 & .20  &  &S& & & & & & &                            \\
  205 &          &    & 08 36 56.8 & -55 40 43  & 272.44 &  -8.80 & 165 &  -86.1 &  -37.4 & \hfill 13x&\hfill  5 & 19.1 & .20  &  &S& & & & & & &                            \\
  206 &          &    & 08 36 56.9 & -57 11 28  & 273.67 &  -9.70 & 165 &  -80.6 & -121.9 & \hfill 15x&\hfill  3 & 20.1 & .20  &  &S& & &M& &E& & LSB                        \\
  207 &          &    & 08 36 57.3 & -55 17 26  & 272.13 &  -8.56 & 165 &  -87.5 &  -16.3 & \hfill  9x&\hfill  7 & 19.4 & .25  &  &S& & & &?& & &                            \\
  208 &          &    & 08 36 57.6 & -54 42 41  & 271.66 &  -8.21 & 165 &  -87.9 &   14.4 & \hfill 27x&\hfill 24 & 17.1 & .31  &  &S& & &M& &F& &                            \\
  209 &          &    & 08 36 58.8 & -55 29 29  & 272.29 &  -8.68 & 165 &  -87.0 &  -27.0 & \hfill 15x&\hfill  5 & 19.2 & .25  &  &S& & & & & & &                            \\
  210 &          &    & 08 36 59.3 & -57 10 16  & 273.66 &  -9.68 & 165 &  -84.0 & -117.1 & \hfill 12x&\hfill  9 & 18.6 & .20  &  & & & & & & & & dbl syst, cl.to br.*       \\
\vspace{-1.3 mm} \\ 
  211 &          &    & 08 37 01.2 & -57 06 04  & 273.60 &  -9.64 & 165 &  -83.9 & -113.3 & \hfill 11x&\hfill  7 & 19.5 & .20  &  &S& & & & &E& & v.obs, LSB                 \\
  212 &          &    & 08 37 02.8 & -55 39 16  & 272.43 &  -8.77 & 165 &  -85.4 &  -36.1 & \hfill 30x&\hfill  4 & 18.7 & .21  &  &S& & &M& &E& &                            \\
  213 &          &    & 08 37 03.4 & -55 00 04  & 271.90 &  -8.38 & 165 &  -86.6 &   -1.1 & \hfill 38x&\hfill 24 & 16.4 & .28  &  &F& & & & & &S&                            \\
  214 &          &    & 08 37 03.9 & -54 36 47  & 271.59 &  -8.14 & 165 &  -87.3 &   19.7 & \hfill 13x&\hfill  4 & 19.6 & .35  &  & & & & & & & &                            \\
  215 &          &    & 08 37 04.0 & -55 08 22  & 272.02 &  -8.46 & 165 &  -86.3 &   -8.5 & \hfill 19x&\hfill  8 & 18.4 & .28  &  &S& & & & & & &                            \\
  216 &          &    & 08 37 05.3 & -57 22 08  & 273.83 &  -9.79 & 165 &  -81.7 & -128.0 & \hfill 13x&\hfill  9 & 18.6 & .20  &  &S& & &M& & & & br.blg, vLSBdisk           \\
  217 &          &    & 08 37 06.6 & -57 01 22  & 273.55 &  -9.58 & 165 &  -82.3 & -109.4 & \hfill 15x&\hfill 13 & 18.3 & .20  &  & & & & & & & &                            \\
  218 &          &    & 08 37 07.4 & -56 58 27  & 273.51 &  -9.55 & 165 &  -82.3 & -106.8 & \hfill 20x&\hfill  3 & 19.4 & .20  &  &S& & & & &E& & cl.to br.*                 \\
  219 &          &    & 08 37 07.4 & -57 19 30  & 273.79 &  -9.76 & 165 &  -81.6 & -125.6 & \hfill 23x&\hfill 11 & 18.0 & .20  &  &S& & & &?& & & smooth                     \\
  220 &          &    & 08 37 08.0 & -55 42 41  & 272.48 &  -8.79 & 165 &  -84.7 &  -39.1 & \hfill 12x&\hfill  9 & 18.8 & .21  &  &E& & & &?& &1& w.comp.                    \\
\vspace{-1.3 mm} \\ 
  221 &          &    & 08 37 08.6 & -57 22 22  & 273.83 &  -9.79 & 165 &  -81.3 & -128.2 & \hfill 17x&\hfill 11 & 18.2 & .20  &  &S& & & &?& & & pair w.222                 \\
  222 &          &    & 08 37 10.6 & -57 22 14  & 273.83 &  -9.78 & 165 &  -81.1 & -128.0 & \hfill  9x&\hfill  8 & 18.8 & .20  &  &E& & &1& & & & pair w.221                 \\
  223 &          &    & 08 37 17.0 & -57 41 23  & 274.10 &  -9.96 & 125 & -107.4 &  122.5 & \hfill 28x&\hfill  7 & 18.0 & .17  &  &S& & &M& & & &                            \\
  224 &          &    & 08 37 17.7 & -57 22 39  & 273.85 &  -9.77 & 165 &  -80.2 & -128.4 & \hfill 13x&\hfill  4 & 19.6 & .20  &  & & & & & & & &                            \\
  225 &          &    & 08 37 19.2 & -55 17 44  & 272.16 &  -8.52 & 165 &  -84.0 &  -16.8 & \hfill 19x&\hfill  5 & 18.9 & .26  &  &S& & & & &E&1&                            \\
  226 &          &    & 08 37 20.1 & -57 22 41  & 273.85 &  -9.77 & 165 &  -79.9 & -128.4 & \hfill 16x&\hfill  5 & 19.1 & .20  &  & & & & & & & &                            \\
  227 &          &    & 08 37 20.7 & -54 17 43  & 271.36 &  -7.92 & 165 &  -85.7 &   36.8 & \hfill 13x&\hfill 13 & 18.1 & .46  &  &S& & & &?& & &                            \\
  228 &          &    & 08 37 21.0 & -53 57 04  & 271.08 &  -7.71 & 165 &  -86.4 &   55.3 & \hfill 27x&\hfill 27 & 17.0 & .44  & ?& & & & & & &S& LSB                        \\
  229 &          & NS & 08 37 23.8 & -53 18 52  & 270.57 &  -7.32 & 165 &  -87.2 &   89.4 & \hfill 17x&\hfill 15 & 17.8 & .52  &  &S& & & & & & &                            \\
  230 &          &    & 08 37 24.2 & -57 53 14  & 274.27 & -10.07 & 125 & -106.0 &  112.0 & \hfill 51x&\hfill 27 & 16.2 & .17  &  &S& & &M& & & & dist.blg, vLSBdisk         \\
\vspace{-1.3 mm} \\ 
  231 &          &    & 08 37 28.3 & -57 14 43  & 273.76 &  -9.68 & 165 &  -79.2 & -121.2 & \hfill 27x&\hfill 11 & 17.6 & .20  &  &S& & & & & & &                            \\
  232 &          &    & 08 37 29.6 & -55 23 23  & 272.25 &  -8.56 & 165 &  -82.6 &  -21.8 & \hfill 13x&\hfill 13 & 18.7 & .26  & ?& & & & & & &S& smooth                     \\
  233 &          &    & 08 37 29.6 & -56 16 19  & 272.97 &  -9.09 & 165 &  -80.9 &  -69.1 & \hfill 23x&\hfill 16 & 17.5 & .22  &  &S& & &5& & & &                            \\
  234 &          &    & 08 37 31.1 & -54 47 50  & 271.78 &  -8.20 & 165 &  -83.5 &    9.9 & \hfill 20x&\hfill 20 & 17.7 & .29  & ?&D& & & &?& & & LSB                        \\
  235 &          &    & 08 37 35.1 & -55 29 59  & 272.35 &  -8.62 & 165 &  -81.7 &  -27.7 & \hfill 16x&\hfill  3 & 19.8 & .25  &  &S& & & & &E& & neighb.of 238              \\
  236 &          &    & 08 37 35.3 & -56 05 50  & 272.84 &  -8.98 & 165 &  -80.5 &  -59.7 & \hfill 19x&\hfill  7 & 18.5 & .23  &  &S& & & &?& & &                            \\
  237 &          &    & 08 37 36.6 & -53 54 40  & 271.07 &  -7.66 & 165 &  -84.4 &   57.5 & \hfill 27x&\hfill 20 & 17.4 & .42  &  &S& & & &?& &S& LSB                        \\
  238 &          &    & 08 37 38.6 & -55 29 45  & 272.35 &  -8.61 & 165 &  -81.2 &  -27.5 & \hfill 15x&\hfill 13 & 17.9 & .25  &  &E& & & &?& & &                            \\
  239 &          &    & 08 37 41.8 & -56 38 23  & 273.28 &  -9.29 & 165 &  -78.7 &  -88.7 & \hfill 16x&\hfill  3 & 19.7 & .23  &  &S& & & & &E& &                            \\
  240 &          &    & 08 37 43.6 & -57 48 09  & 274.23 &  -9.98 & 125 & -103.9 &  116.6 & \hfill 13x&\hfill  7 & 18.7 & .17  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  241 &          &    & 08 37 44.3 & -55 41 15  & 272.52 &  -8.71 & 165 &  -80.1 &  -37.7 & \hfill 15x&\hfill  4 & 19.2 & .23  &  &S& & & & & & &                            \\
  242 &          &    & 08 37 45.1 & -55 41 48  & 272.52 &  -8.72 & 165 &  -80.0 &  -38.2 & \hfill 17x&\hfill  5 & 18.7 & .23  &  &S& & & &?& & &                            \\
  243 &          &    & 08 37 49.3 & -54 56 21  & 271.92 &  -8.25 & 165 &  -80.9 &    2.4 & \hfill 27x&\hfill  9 & 18.0 & .29  &  &S& & &M& & &1& w.comp.                    \\
  244 &          &    & 08 37 50.4 & -56 58 19  & 273.57 &  -9.47 & 165 &  -77.0 & -106.5 & \hfill 16x&\hfill 13 & 17.7 & .20  &  &S& & & & & &S&                            \\
  245 &          &    & 08 37 51.3 & -55 41 22  & 272.53 &  -8.70 & 165 &  -79.3 &  -37.8 & \hfill 13x&\hfill 11 & 18.3 & .24  &  &S& & &E&?& & &                            \\
  246 &          &    & 08 37 53.3 & -57 23 02  & 273.90 &  -9.71 & 165 &  -75.9 & -128.6 & \hfill 16x&\hfill 11 & 18.2 & .20  &  &S& & & & & & &                            \\
  247 &          &    & 08 37 55.3 & -57 18 24  & 273.84 &  -9.66 & 165 &  -75.8 & -124.4 & \hfill 17x&\hfill  8 & 18.3 & .20  &  &E& & & &?& & &                            \\
  248 &          &    & 08 37 56.1 & -54 51 40  & 271.87 &  -8.19 & 165 &  -80.1 &    6.6 & \hfill 17x&\hfill 11 & 18.0 & .30  &  &S& & & &?& &S&                            \\
  249 &          &    & 08 37 56.4 & -54 51 42  & 271.87 &  -8.19 & 165 &  -80.8 &    3.2 & \hfill 24x&\hfill 24 & 17.5 & .30  & ?&D& & & &?& & & LSB                        \\
  250 &          &    & 08 37 58.8 & -55 10 42  & 272.13 &  -8.38 & 165 &  -79.2 &  -10.3 & \hfill 17x&\hfill  5 & 19.2 & .30  &  &S& & & &?& & & cl.to br.*                 \\
\vspace{-1.3 mm} \\ 
  251 &          &    & 08 37 59.3 & -55 25 25  & 272.32 &  -8.53 & 165 &  -79.4 &  -23.2 & \hfill 12x&\hfill  5 & 19.4 & .27  &  &S& & & &?& & &                            \\
  252 &          &    & 08 38 00.2 & -55 31 07  & 272.40 &  -8.58 & 165 &  -78.4 &  -28.6 & \hfill 20x&\hfill 16 & 17.9 & .25  &  &S& & & &?&F& &                            \\
  253 &          &    & 08 38 00.3 & -53 54 31  & 271.11 &  -7.61 & 165 &  -81.3 &   57.7 & \hfill 16x&\hfill  4 & 19.6 & .47  &  & & & & & & & &                            \\
  254 &          &    & 08 38 02.6 & -57 17 54  & 273.85 &  -9.65 & 165 &  -75.0 & -124.0 & \hfill 16x&\hfill  4 & 19.1 & .20  &  &S& & & & &E& &                            \\
  255 &          &    & 08 38 03.8 & -55 27 40  & 272.36 &  -8.54 & 165 &  -78.1 &  -25.5 & \hfill 13x&\hfill  9 & 18.6 & .26  &  &S& & & & & & & w.sev.comp.                \\
  256 &          &    & 08 38 06.3 & -56 17 12  & 273.03 &  -9.03 & 165 &  -76.3 &  -69.7 & \hfill 19x&\hfill  9 & 18.3 & .23  &  &S& & & &?& & &                            \\
  257 &          &    & 08 38 07.0 & -54 42 02  & 271.75 &  -8.07 & 165 &  -79.0 &   15.3 & \hfill 16x&\hfill  5 & 19.0 & .33  &  & & & & & & & &                            \\
  258 &          &    & 08 38 07.7 & -55 26 54  & 272.36 &  -8.52 & 165 &  -78.3 &  -24.5 & \hfill 12x&\hfill  7 & 18.8 & .27  &  &S& & &E& & & & neighb.of 255              \\
  259 &          &    & 08 38 09.1 & -57 36 56  & 274.11 &  -9.82 & 125 & -101.3 &  126.8 & \hfill 15x&\hfill  4 & 19.8 & .17  &  &S& & & & &E& &                            \\
  260 &          &    & 08 38 09.3 & -57 09 10  & 273.74 &  -9.55 & 165 &  -75.6 & -115.8 & \hfill 12x&\hfill  4 & 19.6 & .19  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
  261 &          &    & 08 38 12.9 & -57 18 16  & 273.87 &  -9.63 & 165 &  -73.7 & -124.2 & \hfill 17x&\hfill 11 & 18.0 & .20  &  &F& & & & & & & w.sev.comp.                \\
  262 &          &    & 08 38 13.2 & -58 00 44  & 274.44 & -10.05 & 125 &  -99.9 &  105.6 & \hfill 36x&\hfill  7 & 17.8 & .17  &  &S& & &M& &E& &                            \\
  263 &          &    & 08 38 17.9 & -56 00 10  & 272.82 &  -8.84 & 165 &  -75.4 &  -54.5 & \hfill 23x&\hfill 16 & 17.5 & .22  &  & & & & & & & & w.comp.                    \\
  264 &          &    & 08 38 20.9 & -57 23 12  & 273.94 &  -9.67 & 165 &  -72.6 & -128.6 & \hfill 31x&\hfill 15 & 17.3 & .20  &  &S& & & & & &1&                            \\
  265 &          &    & 08 38 22.6 & -57 37 18  & 274.14 &  -9.80 & 125 &  -99.7 &  126.5 & \hfill 13x&\hfill  4 & 19.5 & .17  &  &S& & & & &E& &                            \\
  266 &          &    & 08 38 22.7 & -54 52 06  & 271.91 &  -8.15 & 165 &  -76.7 &    6.4 & \hfill 16x&\hfill 13 & 17.6 & .30  &  &E& & & &?& & &                            \\
  267 &          &    & 08 38 25.2 & -55 31 21  & 272.44 &  -8.54 & 165 &  -75.3 &  -28.7 & \hfill 19x&\hfill 17 & 17.5 & .26  &  &S& & & & &F&1&                            \\
  268 &          &    & 08 38 26.6 & -55 21 35  & 272.31 &  -8.44 & 165 &  -75.4 &  -20.0 & \hfill 13x&\hfill  8 & 18.6 & .29  &  & & & & & & & &                            \\
  269 &          &    & 08 38 26.8 & -57 50 11  & 274.32 &  -9.92 & 125 &  -98.7 &  115.1 & \hfill 26x&\hfill  5 & 18.4 & .17  &  &S& & &M& & & &                            \\
  270 &          &    & 08 38 30.0 & -55 29 43  & 272.43 &  -8.51 & 165 &  -74.7 &  -27.2 & \hfill 20x&\hfill  5 & 18.9 & .27  &  &S& & & & &N& &                            \\
\vspace{-1.3 mm} \\ 
  271 &          &    & 08 38 30.4 & -55 16 17  & 272.25 &  -8.37 & 165 &  -75.0 &  -15.2 & \hfill 47x&\hfill 40 & 15.6 & .31  & ?&E& & &0& & & &                            \\
  272 &          &    & 08 38 30.9 & -54 44 53  & 271.83 &  -8.06 & 165 &  -75.8 &   12.8 & \hfill 24x&\hfill  8 & 17.7 & .31  &  &S& & &E&:& &1&                            \\
  273 &          &    & 08 38 32.6 & -55 16 56  & 272.26 &  -8.38 & 165 &  -74.7 &  -15.8 & \hfill 16x&\hfill  8 & 18.7 & .31  &  &S& & & &?& & & neighb.of 271              \\
  274 &          &    & 08 38 36.3 & -53 49 39  & 271.10 &  -7.49 & 165 &  -76.7 &   62.2 & \hfill 20x&\hfill  9 & 18.3 & .46  &  & & & & & & & & smooth                     \\
  275 &          &    & 08 38 37.3 & -55 51 30  & 272.73 &  -8.72 & 165 &  -73.2 &  -46.6 & \hfill 13x&\hfill  5 & 19.1 & .23  &  & & & & & & & &                            \\
  276 &          &    & 08 38 46.0 & -57 08 38  & 273.78 &  -9.47 & 165 &  -70.0 & -115.5 & \hfill 13x&\hfill  8 & 18.8 & .19  &  &S& & &M& & & &                            \\
  277 &          &    & 08 38 53.8 & -54 57 34  & 272.03 &  -8.14 & 165 &  -72.6 &    1.6 & \hfill 17x&\hfill 11 & 17.8 & .29  &  &E& & & & & & &                            \\
  278 &          &    & 08 38 55.4 & -56 16 05  & 273.09 &  -8.93 & 165 &  -70.3 &  -68.5 & \hfill 15x&\hfill 11 & 18.1 & .24  &  & & & & & & & &                            \\
  279 &          &    & 08 38 55.6 & -57 46 25  & 274.30 &  -9.84 & 125 &  -95.4 &  118.6 & \hfill 17x&\hfill 11 & 18.1 & .18  &  &S& & & & & &S&                            \\
  280 &          &    & 08 38 57.5 & -53 46 36  & 271.09 &  -7.42 & 165 &  -74.0 &   65.0 & \hfill 13x&\hfill 13 & 18.4 & .48  & ?&S& & & &?&F& &                            \\
\vspace{-1.3 mm} \\ 
  281 &          &    & 08 38 59.4 & -53 00 10  & 270.47 &  -6.94 & 165 &  -74.9 &  106.5 & \hfill 15x&\hfill  8 & 18.7 & .52  & ?& & & & & & & &                            \\
  282 &          &    & 08 39 01.7 & -56 13 31  & 273.06 &  -8.89 & 165 &  -69.5 &  -66.2 & \hfill 13x&\hfill  8 & 18.8 & .23  & ?& & & & & & & &                            \\
  283 &          &    & 08 39 02.4 & -56 34 08  & 273.34 &  -9.10 & 165 &  -68.9 &  -84.6 & \hfill 20x&\hfill  7 & 18.3 & .26  &  &S& & & & & & &                            \\
  284 &          &    & 08 39 03.8 & -56 12 29  & 273.05 &  -8.88 & 165 &  -69.3 &  -65.3 & \hfill 15x&\hfill 11 & 18.7 & .23  & ?& & & & & & & & LSB                        \\
  285 &          &    & 08 39 04.3 & -54 13 38  & 271.46 &  -7.68 & 165 &  -72.4 &   40.9 & \hfill 13x&\hfill  9 & 18.7 & .45  & ?& & & & & & & &                            \\
  286 &          &    & 08 39 08.5 & -56 15 36  & 273.10 &  -8.90 & 165 &  -68.6 &  -68.1 & \hfill 13x&\hfill  5 & 19.0 & .24  &  &S& & & & & & &                            \\
  287 &          &    & 08 39 09.3 & -57 36 51  & 274.19 &  -9.72 & 125 &  -94.1 &  127.2 & \hfill 22x&\hfill  5 & 18.9 & .18  &  &S& & & & &E& &                            \\
  288 &          &    & 08 39 11.7 & -57 35 37  & 274.18 &  -9.70 & 125 &  -93.9 &  128.3 & \hfill 17x&\hfill 13 & 18.0 & .19  &  & & & & & & & &                            \\
  289 &          &    & 08 39 11.8 & -56 15 38  & 273.10 &  -8.89 & 165 &  -68.2 &  -68.1 & \hfill 12x&\hfill 12 & 17.9 & .24  &  &E& & &0& & & &                            \\
  290 &          &    & 08 39 13.4 & -54 53 38  & 272.01 &  -8.06 & 165 &  -70.1 &    5.2 & \hfill 15x&\hfill  8 & 18.3 & .27  &  & & & & & & & & w.sev.comp.                \\
\vspace{-1.3 mm} \\ 
  291 &          &    & 08 39 20.0 & -53 44 02  & 271.09 &  -7.35 & 165 &  -71.0 &   67.4 & \hfill 11x&\hfill  7 & 19.2 & .49  &  & & & & & & & &                            \\
  292 &          & P  & 08 39 29.3 & -55 22 16  & 272.41 &  -8.32 & 165 &  -67.4 &  -20.3 & \hfill 13x&\hfill  4 & 19.6 & .31  &  & & & & & & & &                            \\
  293 &          &    & 08 39 29.4 & -57 52 01  & 274.43 &  -9.83 & 125 &  -91.2 &  113.7 & \hfill 16x&\hfill  5 & 19.0 & .18  &  &S& & & & &E& &                            \\
  294 &          &    & 08 39 30.7 & -55 20 56  & 272.40 &  -8.31 & 165 &  -67.3 &  -19.1 & \hfill 34x&\hfill  7 & 17.8 & .31  &  &S& & & & & &S&                            \\
  295 &          &    & 08 39 30.8 & -55 28 34  & 272.50 &  -8.38 & 165 &  -67.0 &  -26.0 & \hfill 12x&\hfill  7 & 18.7 & .29  &  & & & & & & & &                            \\
  296 &          &    & 08 39 39.1 & -54 45 09  & 271.93 &  -7.93 & 165 &  -67.1 &   12.9 & \hfill 16x&\hfill 13 & 17.4 & .28  &  &E& & & &?& & & w.comp.                    \\
  297 &          &    & 08 39 39.3 & -56 18 40  & 273.18 &  -8.87 & 165 &  -64.7 &  -70.7 & \hfill 13x&\hfill  7 & 18.9 & .25  &  & & & & & & & &                            \\
  298 &          &    & 08 39 40.3 & -54 10 23  & 271.47 &  -7.57 & 165 &  -67.7 &   43.9 & \hfill 40x&\hfill  9 & 17.1 & .51  &  &S& & &1& & & &                            \\
  299 &          &    & 08 39 42.9 & -55 30 59  & 272.55 &  -8.39 & 165 &  -65.5 &  -28.1 & \hfill 19x&\hfill 12 & 17.8 & .28  &  &S& & &E& &F& &                            \\
  300 &          &    & 08 39 44.1 & -54 41 10  & 271.88 &  -7.88 & 165 &  -66.5 &   16.4 & \hfill 54x&\hfill 13 & 16.5 & .31  &  &S& & &E& &E& &                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
  301 &          &    & 08 39 44.1 & -58 06 33  & 274.64 &  -9.95 & 125 &  -89.0 &  100.8 & \hfill 13x&\hfill  7 & 19.1 & .18  &  & & & & & & & &                            \\
  302 &          &    & 08 39 45.9 & -55 45 44  & 272.75 &  -8.53 & 165 &  -64.7 &  -41.2 & \hfill 19x&\hfill 19 & 17.7 & .26  & ?& & & & & & &S& LSB                        \\
  303 &          &    & 08 39 50.1 & -54 45 36  & 271.95 &  -7.91 & 165 &  -65.6 &   12.5 & \hfill 23x&\hfill 19 & 17.2 & .28  &  &S& & & &?& &S&                            \\
  304 &          &    & 08 39 50.5 & -54 53 31  & 272.06 &  -7.99 & 165 &  -65.4 &    5.4 & \hfill 13x&\hfill  9 & 18.5 & .26  &  & & & & & & &S&                            \\
  305 &          &    & 08 39 50.5 & -56 01 10  & 272.96 &  -8.68 & 165 &  -63.8 &  -55.0 & \hfill 16x&\hfill  4 & 19.1 & .22  &  &S& & & & &E& &                            \\
  306 &          &    & 08 39 55.7 & -54 52 23  & 272.05 &  -7.97 & 165 &  -64.7 &    6.5 & \hfill 19x&\hfill  8 & 18.1 & .26  & ?&E& & & & & & & w.2 comp.                  \\
  307 &          & NG & 08 39 58.5 & -54 39 52  & 271.89 &  -7.84 & 165 &  -64.7 &   17.6 & \hfill 32x&\hfill 20 & 16.6 & .31  &  &F& & & & & & &                            \\
  308 &          &    & 08 40 02.3 & -56 18 12  & 273.21 &  -8.83 & 165 &  -61.9 &  -70.2 & \hfill 13x&\hfill  9 & 18.7 & .25  & ?& & & & & & & &                            \\
  309 &          &    & 08 40 05.1 & -54 34 29  & 271.83 &  -7.77 & 165 &  -63.9 &   22.5 & \hfill 17x&\hfill  9 & 18.3 & .34  &  & & & & & & &S&                            \\
  310 &          & I  & 08 40 07.9 & -54 39 35  & 271.90 &  -7.82 & 165 &  -63.5 &   17.9 & \hfill 27x&\hfill  9 & 17.7 & .31  &  &S& & &L& & &S&                            \\
\vspace{-1.3 mm} \\ 
  311 &          &    & 08 40 09.2 & -58 10 56  & 274.74 &  -9.95 & 125 &  -85.9 &   97.0 & \hfill 19x&\hfill  4 & 19.3 & .18  &  &S& & & & & & &                            \\
  312 &          &    & 08 40 15.3 & -55 50 20  & 272.85 &  -8.52 & 165 &  -60.4 &  -48.2 & \hfill 34x&\hfill  7 & 17.9 & .24  &  &S& & &M& &E& &                            \\
  313 &          &    & 08 40 16.5 & -55 40 05  & 272.72 &  -8.42 & 165 &  -61.0 &  -36.1 & \hfill 20x&\hfill  7 & 18.6 & .28  &  &S& & & & &E& &                            \\
  314 &          &    & 08 40 17.4 & -57 11 51  & 273.95 &  -9.34 & 165 &  -58.8 & -118.1 & \hfill 15x&\hfill 13 & 17.7 & .24  &  &E& & & & & & &                            \\
  315 &          &    & 08 40 18.0 & -54 02 20  & 271.42 &  -7.42 & 165 &  -63.0 &   51.2 & \hfill 20x&\hfill  9 & 18.1 & .58  &  &S& & & & & & &                            \\
  316 &          &    & 08 40 18.9 & -57 12 12  & 273.96 &  -9.34 & 165 &  -58.6 & -118.4 & \hfill 13x&\hfill  9 & 18.2 & .25  &  &S& & &1& & & &                            \\
  317 &          &    & 08 40 20.6 & -54 47 48  & 272.03 &  -7.88 & 165 &  -61.6 &   10.6 & \hfill 13x&\hfill  8 & 18.4 & .26  &  &E& & & &?& & &                            \\
  318 &          &    & 08 40 22.1 & -54 32 21  & 271.82 &  -7.72 & 165 &  -61.8 &   24.4 & \hfill 17x&\hfill 13 & 18.0 & .34  & ?& & & & & & & & smooth                     \\
  319 &          &    & 08 40 25.0 & -54 50 59  & 272.08 &  -7.90 & 165 &  -61.0 &    7.8 & \hfill 22x&\hfill  4 & 18.9 & .26  &  &S& & & & &E& &                            \\
  320 &          &    & 08 40 25.1 & -54 41 18  & 271.95 &  -7.80 & 165 &  -61.2 &   16.4 & \hfill 47x&\hfill 27 & 15.9 & .30  &  &S&B& &4& & &S&                            \\
\vspace{-1.3 mm} \\ 
  321 &          &    & 08 40 26.1 & -54 40 18  & 271.94 &  -7.79 & 165 &  -61.1 &   17.4 & \hfill 16x&\hfill  9 & 18.4 & .30  &  &S& & & &?& & &                            \\
  322 &          &    & 08 40 27.1 & -55 04 02  & 272.25 &  -8.03 & 165 &  -61.0 &   -3.6 & \hfill 24x&\hfill  7 & 18.4 & .28  &  &S& & & & &E& &                            \\
  323 &          &    & 08 40 27.3 & -55 05 42  & 272.28 &  -8.05 & 165 &  -60.4 &   -5.3 & \hfill 27x&\hfill 17 & 17.2 & .28  & ?&S& & & & &F&S&                            \\
  324 &          &    & 08 40 30.1 & -57 15 46  & 274.02 &  -9.36 & 165 &  -57.2 & -121.5 & \hfill 13x&\hfill 11 & 18.4 & .25  & ?& & & & & & & &                            \\
  325 &          &    & 08 40 34.0 & -54 19 06  & 271.66 &  -7.56 & 165 &  -60.5 &   36.3 & \hfill 20x&\hfill 20 & 17.5 & .41  &  &S& & & &?&F& & LSB                        \\
  326 &          &    & 08 40 42.4 & -54 47 02  & 272.05 &  -7.83 & 165 &  -58.9 &   11.4 & \hfill 13x&\hfill  7 & 18.9 & .27  &  & & & & & & & & mult.syst.                 \\
  327 &          &    & 08 40 44.4 & -55 20 22  & 272.50 &  -8.16 & 165 &  -57.9 &  -18.4 & \hfill 20x&\hfill 13 & 17.7 & .28  &  & & & & & & & &                            \\
  328 &          &    & 08 40 45.1 & -57 04 30  & 273.89 &  -9.22 & 165 &  -55.6 & -111.4 & \hfill 13x&\hfill  9 & 18.7 & .24  &  & & & & & & &S&                            \\
  329 &          &    & 08 40 45.4 & -55 00 06  & 272.23 &  -7.96 & 165 &  -58.2 &    -.3 & \hfill 13x&\hfill  3 & 19.4 & .28  &  &S& & & & &E& &                            \\
  330 &          &    & 08 40 45.7 & -55 47 33  & 272.86 &  -8.44 & 165 &  -57.2 &  -42.7 & \hfill 13x&\hfill 12 & 18.3 & .25  &  &S& & & &?&F& &                            \\
\vspace{-1.3 mm} \\ 
  331 &          &    & 08 40 46.8 & -54 35 36  & 271.90 &  -7.70 & 165 &  -58.5 &   21.6 & \hfill 20x&\hfill 13 & 18.0 & .33  &  &S& & & &?& & &                            \\
  332 &          &    & 08 40 47.6 & -57 47 35  & 274.47 &  -9.65 & 125 &  -82.1 &  118.0 & \hfill 19x&\hfill  3 & 19.5 & .19  &  &S& & & & &E& &                            \\
  333 &          &    & 08 40 47.7 & -56 19 00  & 273.28 &  -8.75 & 165 &  -56.3 &  -70.8 & \hfill 13x&\hfill  7 & 19.0 & .23  & ?& & & & & & & &                            \\
  334 &          & Q  & 08 40 48.8 & -57 19 38  & 274.10 &  -9.36 & 165 &  -54.9 & -124.9 & \hfill 13x&\hfill  8 & 18.4 & .24  &  &E& & & &?& & &                            \\
  335 &          &    & 08 40 50.8 & -56 20 16  & 273.31 &  -8.76 & 165 &  -55.9 &  -71.9 & \hfill 34x&\hfill  8 & 17.8 & .23  &  &S& & & & &E&S&                            \\
  336 &          & Q  & 08 40 51.2 & -55 30 08  & 272.64 &  -8.25 & 165 &  -56.8 &  -27.1 & \hfill 16x&\hfill 11 & 18.3 & .28  &  & & & & & & &S&                            \\
  337 &          &    & 08 40 52.8 & -54 52 41  & 272.14 &  -7.87 & 165 &  -57.4 &    6.4 & \hfill 16x&\hfill  7 & 18.5 & .27  &  &S& & & & & & &                            \\
  338 &          &    & 08 40 55.1 & -57 02 59  & 273.88 &  -9.18 & 165 &  -54.4 & -110.0 & \hfill 16x&\hfill  4 & 19.5 & .24  &  &S& & & & & & &                            \\
  339 &          &    & 08 40 58.4 & -55 53 10  & 272.95 &  -8.47 & 165 &  -55.5 &  -47.7 & \hfill 13x&\hfill  9 & 18.5 & .24  &  & & & & & & & &                            \\
  340 &          &    & 08 40 58.8 & -55 22 27  & 272.55 &  -8.16 & 165 &  -56.0 &  -20.2 & \hfill 19x&\hfill 11 & 18.2 & .28  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  341 &          &    & 08 41 05.6 & -56 03 00  & 273.10 &  -8.56 & 165 &  -54.4 &  -56.4 & \hfill 47x&\hfill 20 & 16.8 & .22  &  & & & & & & & & LSB                        \\
  342 &          &    & 08 41 06.1 & -57 05 38  & 273.94 &  -9.19 & 165 &  -53.1 & -112.4 & \hfill 15x&\hfill  3 & 20.0 & .23  &  &S& & & & &E& & dist.nucl.                 \\
  343 &          &    & 08 41 06.7 & -55 09 10  & 272.38 &  -8.01 & 165 &  -55.3 &   -8.3 & \hfill 31x&\hfill 20 & 17.0 & .28  &  &S& & & &?&F&S&                            \\
  344 &          &    & 08 41 10.0 & -55 37 45  & 272.77 &  -8.29 & 165 &  -54.3 &  -33.8 & \hfill 16x&\hfill  5 & 19.1 & .28  &  &S& & & &?& &1&                            \\
  345 &          &    & 08 41 13.0 & -55 02 40  & 272.30 &  -7.93 & 165 &  -54.6 &   -2.5 & \hfill 20x&\hfill 17 & 17.3 & .29  &  &E& & & & & & &                            \\
  346 &          &    & 08 41 14.9 & -55 57 18  & 273.03 &  -8.48 & 165 &  -53.3 &  -51.3 & \hfill 20x&\hfill  7 & 18.5 & .23  & ?&S& & & &?& & &                            \\
  347 & FGCE0717 &    & 08 41 16.5 & -55 12 43  & 272.44 &  -8.03 & 165 &  -54.0 &  -11.5 & \hfill 60x&\hfill  7 & 17.2 & .28  &  &S& & & & & &S&                            \\
  348 &          &    & 08 41 16.5 & -55 14 21  & 272.46 &  -8.04 & 165 &  -53.9 &  -12.9 & \hfill 24x&\hfill 16 & 17.4 & .28  &  & & & & & & &S&                            \\
  349 &          &    & 08 41 18.5 & -53 44 35  & 271.27 &  -7.12 & 165 &  -55.4 &   67.3 & \hfill 67x&\hfill  7 & 17.3 & .38  &  &S& & &M& &E& &                            \\
  350 &          &    & 08 41 18.5 & -56 14 31  & 273.27 &  -8.65 & 165 &  -52.5 &  -66.7 & \hfill 13x&\hfill  8 & 18.5 & .22  & ?&E& & & &?& &S&                            \\
\vspace{-1.3 mm} \\ 
  351 &          &    & 08 41 19.3 & -56 13 56  & 273.26 &  -8.64 & 165 &  -52.5 &  -66.2 & \hfill 17x&\hfill 13 & 17.7 & .21  & ?&E& & & &?& &S&                            \\
  352 &          &    & 08 41 21.3 & -55 21 11  & 272.56 &  -8.10 & 165 &  -53.2 &  -19.0 & \hfill 40x&\hfill  5 & 18.3 & .28  & ?&S& & & & &E& & p.cov.by br.**             \\
  353 &          &    & 08 41 21.4 & -55 34 38  & 272.74 &  -8.24 & 165 &  -52.9 &  -31.0 & \hfill 13x&\hfill  5 & 19.0 & .28  &  &S& & & &?& & &                            \\
  354 &          &    & 08 41 25.3 & -54 43 32  & 272.07 &  -7.71 & 165 &  -53.4 &   14.6 & \hfill 23x&\hfill  4 & 18.7 & .29  &  &S& & & & &E& &                            \\
  355 &          &    & 08 41 28.0 & -54 35 35  & 271.96 &  -7.62 & 165 &  -53.2 &   21.4 & \hfill 13x&\hfill 11 & 18.0 & .34  & ?& & & & & & &1&                            \\
  356 &          &    & 08 41 33.8 & -56 08 47  & 273.21 &  -8.56 & 165 &  -50.7 &  -61.5 & \hfill 15x&\hfill  9 & 18.2 & .21  & ?& & & & & & & &                            \\
  357 &          &    & 08 41 37.2 & -56 10 09  & 273.24 &  -8.57 & 165 &  -50.3 &  -62.7 & \hfill 17x&\hfill  5 & 18.7 & .21  &  &S& & & & & & &                            \\
  358 &          &    & 08 41 42.3 & -56 19 27  & 273.37 &  -8.66 & 165 &  -49.5 &  -71.0 & \hfill 13x&\hfill 11 & 18.1 & .21  & ?&E& & & &?& &1&                            \\
  359 &          &    & 08 41 47.2 & -54 33 02  & 271.96 &  -7.56 & 165 &  -50.8 &   24.1 & \hfill 20x&\hfill  7 & 17.8 & .36  &  &S& & &E& & & & in st.diffr.pat.           \\
  360 &          &    & 08 41 47.3 & -58 05 05  & 274.79 &  -9.72 & 125 &  -74.5 &  102.7 & \hfill 22x&\hfill 15 & 17.7 & .18  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  361 &          &    & 08 41 47.6 & -56 55 30  & 273.86 &  -9.01 & 165 &  -48.2 & -103.2 & \hfill 24x&\hfill  5 & 18.7 & .22  &  &S& & & & & & &                            \\
  362 &          &    & 08 41 49.8 & -58 05 10  & 274.79 &  -9.72 & 125 &  -74.2 &  102.6 & \hfill 17x&\hfill 15 & 18.5 & .18  &  &S& & & &?&F& & vLSB                       \\
  363 &          &    & 08 41 51.0 & -58 03 25  & 274.77 &  -9.70 & 125 &  -74.1 &  104.2 & \hfill  9x&\hfill  7 & 19.5 & .18  &  & & & & & & & &                            \\
  364 &          &    & 08 41 51.6 & -58 05 44  & 274.80 &  -9.72 & 125 &  -73.9 &  102.1 & \hfill 13x&\hfill  3 & 20.0 & .18  &  &S& & & & &E& &                            \\
  365 &          &    & 08 41 56.4 & -58 23 48  & 275.05 &  -9.90 & 125 &  -72.9 &   86.0 & \hfill 15x&\hfill  7 & 18.8 & .17  &  &S& & &E&:& & &                            \\
  366 &          &    & 08 41 59.5 & -56 44 00  & 273.72 &  -8.88 & 165 &  -47.0 &  -92.9 & \hfill 13x&\hfill 11 & 18.5 & .23  & ?& & & & & & & &                            \\
  367 &          &    & 08 42 00.5 & -58 41 09  & 275.29 & -10.06 & 125 &  -71.9 &   70.5 & \hfill 20x&\hfill  4 & 19.4 & .18  &  &S& & & & &E&1&                            \\
  368 &          &    & 08 42 01.4 & -53 30 51  & 271.16 &  -6.90 & 165 &  -49.9 &   79.7 & \hfill 70x&\hfill 20 & 16.0 & .44  &  &S& & &E& & &S&                            \\
  369 &          &    & 08 42 02.1 & -54 58 18  & 272.32 &  -7.79 & 165 &  -48.4 &    1.5 & \hfill 17x&\hfill  9 & 18.5 & .29  &  & & & & & & & &                            \\
  370 &          &    & 08 42 02.8 & -58 32 22  & 275.18 &  -9.97 & 125 &  -71.9 &   78.3 & \hfill 15x&\hfill  4 & 19.2 & .18  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  371 &          &    & 08 42 05.4 & -56 54 30  & 273.87 &  -8.97 & 165 &  -46.0 & -102.3 & \hfill 20x&\hfill  5 & 18.9 & .22  &  &S& & & & & & &                            \\
  372 &          &    & 08 42 07.3 & -54 41 29  & 272.10 &  -7.61 & 165 &  -48.0 &   16.6 & \hfill 17x&\hfill 13 & 17.8 & .34  & ?& & & & & & & & in st.diffr.pat.           \\
  373 &          &    & 08 42 09.3 & -56 01 34  & 273.17 &  -8.43 & 165 &  -46.4 &  -55.0 & \hfill 67x&\hfill 47 & 15.0 & .23  &  &E& & &2& & &S&                            \\
  374 &          &    & 08 42 09.7 & -55 09 37  & 272.48 &  -7.89 & 165 &  -47.2 &   -8.6 & \hfill 20x&\hfill 16 & 18.0 & .29  &  & & & & & & & & smooth, LSB                \\
  375 &          &    & 08 42 15.7 & -53 50 59  & 271.45 &  -7.08 & 165 &  -47.7 &   61.7 & \hfill 16x&\hfill 16 & 17.9 & .42  &  &S& & & &?&F& &                            \\
  376 &          &    & 08 42 16.3 & -56 01 54  & 273.18 &  -8.42 & 165 &  -45.6 &  -55.3 & \hfill 15x&\hfill  8 & 18.6 & .23  &  & & & & & & &S&                            \\
  377 &          &    & 08 42 19.7 & -57 33 16  & 274.41 &  -9.34 & 165 &  -43.7 & -136.9 & \hfill 40x&\hfill 11 & 17.0 & .19  &  &S& & &1& & & & w.comp.                    \\
  378 &          &    & 08 42 21.2 & -55 11 16  & 272.52 &  -7.89 & 165 &  -45.7 &  -10.0 & \hfill 34x&\hfill  9 & 17.8 & .30  &  & & & & & & & &                            \\
  379 &          &    & 08 42 21.4 & -56 36 05  & 273.65 &  -8.76 & 165 &  -44.4 &  -85.8 & \hfill 19x&\hfill 13 & 18.0 & .23  &  & & & & & & & &                            \\
  380 &          &    & 08 42 21.4 & -57 32 50  & 274.40 &  -9.33 & 125 &  -71.3 &  131.6 & \hfill 12x&\hfill  8 & 18.6 & .19  &  &E& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  381 &          &    & 08 42 23.8 & -53 00 46  & 270.79 &  -6.54 & 165 &  -47.4 &  106.6 & \hfill 15x&\hfill  9 & 18.4 & .61  &  & & & & & & & &                            \\
  382 &          & P  & 08 42 25.8 & -54 51 15  & 272.26 &  -7.67 & 165 &  -45.5 &    7.9 & \hfill 13x&\hfill  8 & 18.6 & .32  &  &S& & & &?& & &                            \\
  383 &          &    & 08 42 27.9 & -54 58 02  & 272.35 &  -7.74 & 165 &  -45.1 &    1.8 & \hfill 16x&\hfill  7 & 19.1 & .30  &  & & & & & & &1& LSB                        \\
  384 &          &    & 08 42 34.6 & -58 04 04  & 274.84 &  -9.63 & 125 &  -68.9 &  103.7 & \hfill 13x&\hfill  4 & 19.6 & .19  &  & & & & & & & &                            \\
  385 &          &    & 08 42 36.0 & -56 23 36  & 273.50 &  -8.60 & 165 &  -42.8 &  -74.6 & \hfill 40x&\hfill 40 & 16.0 & .20  &  &S&B& &5&:& &S&                            \\
  386 &          &    & 08 42 42.3 & -58 51 52  & 275.49 & -10.10 & 125 &  -66.8 &   61.1 & \hfill 17x&\hfill  3 & 19.6 & .18  &  &S& & & & &E& &                            \\
  387 &          &    & 08 42 42.6 & -54 52 43  & 272.30 &  -7.66 & 165 &  -43.2 &    6.4 & \hfill 13x&\hfill  3 & 19.9 & .32  &  &S& & & & &E& &                            \\
  388 &          &    & 08 42 42.8 & -58 12 34  & 274.97 &  -9.70 & 125 &  -67.7 &   96.2 & \hfill 20x&\hfill 13 & 18.1 & .18  &  &S& & & &?& &1&                            \\
  389 &          &    & 08 42 44.6 & -56 05 16  & 273.27 &  -8.40 & 165 &  -42.0 &  -58.2 & \hfill 15x&\hfill 11 & 18.3 & .22  &  &S& & & &?& &S&                            \\
  390 &          &    & 08 42 46.0 & -54 48 06  & 272.25 &  -7.60 & 165 &  -42.9 &   10.7 & \hfill 12x&\hfill  7 & 18.8 & .34  & ?& & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  391 &          &    & 08 42 46.9 & -56 41 02  & 273.75 &  -8.76 & 165 &  -41.2 &  -90.2 & \hfill 27x&\hfill  4 & 19.2 & .21  &  &S& & & & &E& & dbl syst.                  \\
  392 &          &    & 08 42 47.2 & -55 17 53  & 272.64 &  -7.91 & 165 &  -42.3 &  -15.9 & \hfill 17x&\hfill  5 & 19.1 & .29  &  & & & & & & &1&                            \\
  393 &          &    & 08 42 47.4 & -54 51 31  & 272.29 &  -7.64 & 165 &  -42.6 &    7.4 & \hfill  8x&\hfill  8 & 19.0 & .33  &  & & & & & & & & blended w.*                \\
  394 &          &    & 08 42 51.2 & -54 48 44  & 272.26 &  -7.60 & 165 &  -42.2 &   10.2 & \hfill 13x&\hfill  7 & 18.7 & .34  & ?& & & & & & & &                            \\
  395 &          &    & 08 42 51.5 & -58 41 32  & 275.37 &  -9.98 & 125 &  -66.0 &   70.3 & \hfill 31x&\hfill  4 & 18.9 & .18  &  &S& & & & &E& &                            \\
  396 &          &    & 08 42 57.4 & -57 20 23  & 274.29 &  -9.14 & 165 &  -39.3 & -125.3 & \hfill 40x&\hfill  8 & 17.4 & .22  &  &S& & &E&:& & &                            \\
  397 &          &    & 08 43 16.2 & -55 33 40  & 272.90 &  -8.02 & 165 &  -38.5 &  -29.9 & \hfill 24x&\hfill  4 & 18.9 & .29  &  &S& & & & &E& &                            \\
  398 &          &    & 08 43 18.2 & -57 02 32  & 274.08 &  -8.92 & 165 &  -37.1 & -109.3 & \hfill 40x&\hfill 16 & 16.9 & .21  &  &S& & & &?& &S&                            \\
  399 &          &    & 08 43 23.2 & -53 15 34  & 271.08 &  -6.58 & 165 &  -39.3 &   93.5 & \hfill 22x&\hfill 16 & 17.9 & .52  &  &S& & & & & & & dist.nucl.                 \\
  400 &          &    & 08 43 23.7 & -56 50 39  & 273.93 &  -8.79 & 165 &  -36.5 &  -98.7 & \hfill 17x&\hfill  8 & 18.3 & .20  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
  401 &          &    & 08 43 25.9 & -56 53 39  & 273.97 &  -8.82 & 165 &  -36.2 & -101.4 & \hfill 34x&\hfill 27 & 16.2 & .20  &  &L& & & & & &S&                            \\
  402 &          & P  & 08 43 27.0 & -53 08 29  & 270.99 &  -6.50 & 165 &  -38.8 &   99.8 & \hfill 13x&\hfill  7 & 18.9 & .60  & ?& & & & & & & &                            \\
  403 &          &    & 08 43 28.2 & -58 02 11  & 274.89 &  -9.52 & 125 &  -62.6 &  105.6 & \hfill 24x&\hfill  5 & 18.7 & .20  &  &S& & &M& & &S& w.comp.                    \\
  404 &          &    & 08 43 38.9 & -56 54 11  & 274.00 &  -8.80 & 165 &  -34.6 & -101.8 & \hfill 13x&\hfill  8 & 18.6 & .21  & ?& & & & & & & &                            \\
  405 &          &    & 08 43 39.4 & -56 31 38  & 273.70 &  -8.57 & 165 &  -34.8 &  -81.7 & \hfill 15x&\hfill  4 & 19.3 & .22  &  &S& & & &?& & &                            \\
  406 &          &    & 08 43 40.4 & -58 47 00  & 275.50 &  -9.95 & 125 &  -60.2 &   65.6 & \hfill 15x&\hfill  3 & 19.6 & .18  &  &S& & & & &E& &                            \\
  407 &          &    & 08 43 42.4 & -56 59 50  & 274.08 &  -8.85 & 165 &  -34.2 & -106.9 & \hfill 16x&\hfill  5 & 19.1 & .21  &  &S& & & & & & &                            \\
  408 &          &    & 08 43 42.5 & -58 49 53  & 275.55 &  -9.98 & 125 &  -59.9 &   63.0 & \hfill 13x&\hfill  5 & 19.2 & .18  &  &S& & & & & & &                            \\
  409 &          &    & 08 43 43.1 & -57 38 55  & 274.60 &  -9.25 & 125 &  -61.4 &  126.4 & \hfill 15x&\hfill  8 & 18.6 & .18  &  & & & & & & & &                            \\
  410 &          &    & 08 43 43.9 & -57 57 54  & 274.85 &  -9.44 & 125 &  -60.9 &  109.4 & \hfill 16x&\hfill  9 & 18.6 & .20  &  &S& & & & & & & dist.blg, vLSBdisk         \\
\vspace{-1.3 mm} \\ 
  411 &          &    & 08 43 47.3 & -57 47 39  & 274.72 &  -9.33 & 125 &  -60.7 &  118.6 & \hfill 20x&\hfill 15 & 17.6 & .18  &  & & & & & & & & dbl syst.                  \\
  412 &          &    & 08 43 49.3 & -56 31 44  & 273.71 &  -8.55 & 165 &  -33.6 &  -81.7 & \hfill 13x&\hfill 13 & 18.6 & .22  &  &S& & & &?&F& &                            \\
  413 &          &    & 08 43 50.9 & -57 45 11  & 274.69 &  -9.30 & 125 &  -60.3 &  120.8 & \hfill 20x&\hfill  5 & 18.9 & .18  &  &S& & & & & & & br.blg, vLSBdisk           \\
  414 &          &    & 08 43 51.5 & -57 15 07  & 274.29 &  -8.99 & 165 &  -32.9 & -120.5 & \hfill 20x&\hfill 11 & 17.4 & .25  &  &E& & & &?& & &                            \\
  415 &          &    & 08 43 52.0 & -58 05 15  & 274.96 &  -9.51 & 125 &  -59.8 &  102.9 & \hfill 23x&\hfill  5 & 19.0 & .21  &  &I& & & & & & &                            \\
  416 &          &    & 08 43 52.5 & -56 59 53  & 274.09 &  -8.84 & 165 &  -32.9 & -106.9 & \hfill 19x&\hfill  9 & 18.1 & .21  &  & & & & & & & &                            \\
  417 &          &    & 08 43 54.7 & -57 42 40  & 274.66 &  -9.27 & 125 &  -59.9 &  123.1 & \hfill 15x&\hfill  4 & 19.3 & .18  &  &S& & & & & & &                            \\
  418 &          &    & 08 43 55.0 & -58 35 14  & 275.37 &  -9.81 & 125 &  -58.8 &   76.1 & \hfill 15x&\hfill 11 & 18.1 & .18  &  &E& & & &?& &1&                            \\
  419 &          &    & 08 44 02.6 & -54 13 16  & 271.90 &  -7.10 & 165 &  -33.4 &   42.0 & \hfill 27x&\hfill 19 & 16.9 & .37  &  &S& & &5& & & &                            \\
  420 &          &    & 08 44 05.2 & -58 54 20  & 275.64 &  -9.98 & 125 &  -57.2 &   59.1 & \hfill 17x&\hfill 11 & 18.2 & .20  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  421 &          &    & 08 44 07.2 & -56 54 41  & 274.04 &  -8.76 & 165 &  -31.2 & -102.2 & \hfill 40x&\hfill 34 & 16.1 & .21  &  &S& & & & & &S&                            \\
  422 &          &    & 08 44 07.7 & -55 26 17  & 272.87 &  -7.84 & 165 &  -32.0 &  -23.2 & \hfill 13x&\hfill  5 & 19.6 & .28  &  &S& & & &?& & &                            \\
  423 &          &    & 08 44 09.2 & -58 37 46  & 275.42 &  -9.81 & 125 &  -57.1 &   73.9 & \hfill 12x&\hfill  8 & 18.8 & .18  &  & & & & & & & &                            \\
  424 &          &    & 08 44 09.9 & -56 33 14  & 273.76 &  -8.53 & 165 &  -31.1 &  -83.1 & \hfill 17x&\hfill  9 & 18.1 & .23  &  &S& & & &?& &1&                            \\
  425 &          &    & 08 44 13.2 & -56 51 17  & 274.01 &  -8.71 & 165 &  -30.5 &  -99.2 & \hfill 20x&\hfill 13 & 17.9 & .21  &  & & & & & & & & cl.to br.*                 \\
  426 &          &    & 08 44 13.2 & -57 46 31  & 274.74 &  -9.28 & 125 &  -57.6 &  119.7 & \hfill 17x&\hfill  8 & 18.8 & .18  &  & & & & & & & &                            \\
  427 &          &    & 08 44 13.3 & -57 06 22  & 274.21 &  -8.86 & 165 &  -30.3 & -112.7 & \hfill 16x&\hfill  8 & 18.4 & .23  &  & & & & & & &S&                            \\
  428 &          &    & 08 44 14.2 & -56 09 22  & 273.45 &  -8.28 & 165 &  -30.8 &  -61.7 & \hfill 15x&\hfill  4 & 19.6 & .24  &  & & & & & & & &                            \\
  429 &          &    & 08 44 20.5 & -54 12 38  & 271.92 &  -7.06 & 165 &  -31.1 &   42.6 & \hfill 17x&\hfill 13 & 17.8 & .36  &  &E& & & &?& & &                            \\
  430 &          &    & 08 44 20.5 & -56 46 15  & 273.95 &  -8.64 & 165 &  -29.6 &  -94.7 & \hfill 20x&\hfill 12 & 17.7 & .21  &  & & & & & & &1&                            \\
\vspace{-1.3 mm} \\ 
  431 &          &    & 08 44 21.4 & -54 21 02  & 272.03 &  -7.14 & 165 &  -30.9 &   35.1 & \hfill 22x&\hfill 13 & 17.7 & .38  &  &S& & &M& & &1&                            \\
  432 &          &    & 08 44 22.8 & -54 24 56  & 272.09 &  -7.18 & 165 &  -30.7 &   31.6 & \hfill 15x&\hfill  4 & 19.0 & .39  &  &S& & & & & & & in st.diffr.pat.           \\
  433 &          &    & 08 44 26.4 & -58 45 40  & 275.55 &  -9.86 & 125 &  -54.9 &   66.9 & \hfill 23x&\hfill  9 & 18.2 & .19  &  & & & & & & &1&                            \\
  434 &          &    & 08 44 29.2 & -56 00 46  & 273.36 &  -8.16 & 165 &  -29.0 &  -54.0 & \hfill 13x&\hfill  3 & 20.3 & .27  &  &S& & & & &E& &                            \\
  435 &          &    & 08 44 29.4 & -56 18 15  & 273.59 &  -8.34 & 165 &  -28.8 &  -69.6 & \hfill 13x&\hfill  9 & 18.8 & .24  &  & & & & & & & &                            \\
  436 &          &    & 08 44 30.5 & -55 06 15  & 272.64 &  -7.59 & 165 &  -29.3 &   -5.3 & \hfill 24x&\hfill  4 & 18.9 & .30  &  &S& & & &?& & &                            \\
  437 &          &    & 08 44 35.7 & -55 03 36  & 272.62 &  -7.56 & 165 &  -28.7 &   -2.9 & \hfill 20x&\hfill  8 & 18.6 & .30  & ?& & & & & & & &                            \\
  438 &          &    & 08 44 36.1 & -58 47 14  & 275.58 &  -9.86 & 125 &  -53.8 &   65.5 & \hfill 36x&\hfill 17 & 16.8 & .19  &  &S& & &3& & & & dist.blg, dist.sp.arms     \\
  439 &          &    & 08 44 45.0 & -54 27 12  & 272.15 &  -7.16 & 165 &  -27.8 &   29.6 & \hfill 13x&\hfill 13 & 18.1 & .37  &  & & & & & & & & dbl nucl, in st.diffr.pat. \\
  440 &          &    & 08 44 47.6 & -58 54 35  & 275.70 &  -9.92 & 125 &  -52.3 &   59.0 & \hfill 23x&\hfill  4 & 19.0 & .20  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
  441 &          &    & 08 44 47.7 & -56 10 53  & 273.52 &  -8.23 & 165 &  -26.6 &  -63.0 & \hfill 20x&\hfill 11 & 18.0 & .25  &  & & & & & & &1&                            \\
  442 &          &    & 08 44 48.4 & -55 35 13  & 273.05 &  -7.86 & 165 &  -26.8 &  -31.2 & \hfill 13x&\hfill  4 & 19.7 & .27  &  &S& & & & &E& &                            \\
  443 &          &    & 08 44 50.8 & -58 51 40  & 275.66 &  -9.88 & 125 &  -52.0 &   61.6 & \hfill 13x&\hfill  7 & 18.9 & .20  &  &S& & & & & & &                            \\
  444 &          &    & 08 44 51.0 & -58 48 44  & 275.62 &  -9.85 & 125 &  -52.0 &   64.2 & \hfill 17x&\hfill 16 & 17.7 & .20  &  &E& & &1& & & &                            \\
  445 &          &    & 08 44 52.7 & -54 57 02  & 272.55 &  -7.46 & 165 &  -26.5 &    3.0 & \hfill 36x&\hfill 36 & 16.1 & .32  &  &E& & &0& & & &                            \\
  446 &          &    & 08 44 53.7 & -53 59 00  & 271.79 &  -6.85 & 165 &  -26.8 &   54.8 & \hfill 27x&\hfill 11 & 17.8 & .41  &  &S& & & &?& & & smooth                     \\
  447 &          &    & 08 44 54.0 & -54 02 52  & 271.84 &  -6.89 & 165 &  -26.8 &   51.4 & \hfill 17x&\hfill 13 & 17.9 & .40  &  & & & & & & & &                            \\
  448 &          &    & 08 44 55.1 & -56 07 49  & 273.49 &  -8.19 & 165 &  -25.7 &  -60.3 & \hfill 34x&\hfill 11 & 17.5 & .26  &  &S& & & & & &1&                            \\
  449 &          &    & 08 44 58.2 & -57 22 18  & 274.48 &  -8.95 & 165 &  -24.8 & -126.8 & \hfill 15x&\hfill  3 & 20.0 & .23  &  &S& & & & &E& &                            \\
  450 &          &    & 08 45 00.5 & -57 22 08  & 274.48 &  -8.94 & 165 &  -24.5 & -126.7 & \hfill 15x&\hfill  8 & 18.2 & .23  &  &E& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
  451 &          &    & 08 45 01.7 & -58 48 01  & 275.63 &  -9.82 & 125 &  -50.8 &   64.9 & \hfill 15x&\hfill  8 & 18.6 & .20  &  &S& & & & & & &                            \\
  452 &          &    & 08 45 04.0 & -58 56 05  & 275.74 &  -9.90 & 125 &  -50.4 &   57.7 & \hfill 20x&\hfill 17 & 17.3 & .20  &  &E& & & & & & &                            \\
  453 &          &    & 08 45 04.1 & -57 03 42  & 274.24 &  -8.75 & 165 &  -24.2 & -110.2 & \hfill 34x&\hfill  7 & 17.8 & .23  &  &S& & &E& & &S&                            \\
  454 &          &    & 08 45 08.7 & -59 13 09  & 275.97 & -10.07 & 125 &  -49.6 &   42.4 & \hfill 13x&\hfill  8 & 18.7 & .19  & ?& & & & & & & &                            \\
  455 &          &    & 08 45 11.4 & -55 37 26  & 273.11 &  -7.84 & 165 &  -23.9 &  -33.1 & \hfill 20x&\hfill 20 & 17.5 & .27  & ?& & & & & & & & or PN                      \\
  456 &          &    & 08 45 12.9 & -58 25 42  & 275.34 &  -9.58 & 125 &  -49.9 &   84.8 & \hfill 13x&\hfill  9 & 18.7 & .19  &  & & & & & & &1&                            \\
  457 &          &    & 08 45 15.1 & -58 40 49  & 275.55 &  -9.73 & 125 &  -49.4 &   71.3 & \hfill 12x&\hfill 11 & 18.7 & .20  &  & & & & & & & &                            \\
  458 &          &    & 08 45 15.9 & -54 57 23  & 272.59 &  -7.42 & 165 &  -23.5 &    2.7 & \hfill 20x&\hfill 17 & 17.6 & .31  &  & & & & & & & &                            \\
  459 &          &    & 08 45 16.2 & -58 55 20  & 275.74 &  -9.87 & 125 &  -49.0 &   58.4 & \hfill 34x&\hfill 23 & 16.5 & .20  &  &S& & &0& & &1&                            \\
  460 &          &    & 08 45 17.2 & -58 58 42  & 275.79 &  -9.91 & 125 &  -48.8 &   55.4 & \hfill 32x&\hfill 13 & 17.3 & .20  &  &S& & &M& & &S&                            \\
\vspace{-1.3 mm} \\ 
  461 &          &    & 08 45 22.6 & -58 47 39  & 275.65 &  -9.78 & 125 &  -48.4 &   65.3 & \hfill 20x&\hfill  8 & 18.3 & .21  &  &S& & & & & &1&                            \\
  462 &          &    & 08 45 23.4 & -55 00 26  & 272.65 &  -7.44 & 165 &  -22.6 &    -.1 & \hfill 30x&\hfill  8 & 18.1 & .30  &  &S& & & & & & &                            \\
  463 &          &    & 08 45 23.5 & -56 54 56  & 274.16 &  -8.62 & 165 &  -21.9 & -102.4 & \hfill 27x&\hfill  7 & 18.7 & .23  & ?& & & & & & &S&                            \\
  464 &          &    & 08 45 24.9 & -56 13 21  & 273.61 &  -8.19 & 165 &  -21.9 &  -65.2 & \hfill 13x&\hfill 13 & 18.7 & .25  & ?&D& & & &?& & & neighb.of 466              \\
  465 &          &    & 08 45 24.9 & -57 06 29  & 274.31 &  -8.74 & 165 &  -21.6 & -112.7 & \hfill 20x&\hfill 13 & 18.0 & .24  &  &S& & &E&:& & & br.blg, LSBdisk            \\
  466 &          &    & 08 45 27.9 & -56 12 50  & 273.61 &  -8.18 & 165 &  -21.6 &  -64.7 & \hfill 20x&\hfill  4 & 19.4 & .25  &  &S& & & &?&E&S&                            \\
  467 &          &    & 08 45 32.9 & -56 25 42  & 273.78 &  -8.30 & 165 &  -20.9 &  -76.2 & \hfill 22x&\hfill 13 & 17.3 & .25  &  &S& & & & & & &                            \\
  468 &          &    & 08 45 36.9 & -59 10 45  & 275.98 & -10.00 & 125 &  -46.4 &   44.6 & \hfill 12x&\hfill  5 & 19.2 & .20  &  &S& & & & & & &                            \\
  469 &          &    & 08 45 37.8 & -54 27 52  & 272.24 &  -7.07 & 165 &  -20.9 &   29.1 & \hfill 15x&\hfill 15 & 18.0 & .33  & ?&S& & & &?& &S&                            \\
  470 &          &    & 08 45 38.7 & -58 50 55  & 275.72 &  -9.79 & 125 &  -46.5 &   62.4 & \hfill 15x&\hfill 15 & 17.9 & .21  &  &E& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
  471 &          &    & 08 45 42.3 & -58 03 47  & 275.09 &  -9.30 & 125 &  -46.7 &  104.5 & \hfill 13x&\hfill  7 & 18.9 & .21  &  & & & & & & & &                            \\
  472 &          &    & 08 45 42.9 & -55 51 30  & 273.35 &  -7.93 & 165 &  -19.8 &  -45.7 & \hfill 20x&\hfill 17 & 17.4 & .28  &  &S& & &E& & & &                            \\
  473 &          &    & 08 45 46.4 & -55 43 42  & 273.25 &  -7.84 & 165 &  -19.4 &  -38.7 & \hfill 30x&\hfill  8 & 17.7 & .26  &  &S& & & & & & &                            \\
  474 &          &    & 08 45 47.1 & -58 04 48  & 275.11 &  -9.30 & 125 &  -46.2 &  103.6 & \hfill 20x&\hfill 17 & 17.4 & .21  &  &S& & & & & &S&                            \\
  475 &          &    & 08 45 51.7 & -53 34 35  & 271.56 &  -6.49 & 165 &  -19.3 &   76.7 & \hfill 13x&\hfill  7 & 18.9 & .49  &  &S& & & &?& & &                            \\
  476 &          &    & 08 45 53.0 & -54 15 19  & 272.10 &  -6.91 & 165 &  -19.0 &   40.3 & \hfill 34x&\hfill 34 & 16.4 & .37  &  &S& & & &?&F& & or E?                      \\
  477 &          &    & 08 45 54.9 & -57 47 52  & 274.90 &  -9.11 & 125 &  -45.5 &  118.7 & \hfill 16x&\hfill  8 & 18.6 & .20  &  &S& & &E& & & &                            \\
  478 &          &    & 08 45 55.3 & -54 13 59  & 272.08 &  -6.89 & 165 &  -18.7 &   41.5 & \hfill 20x&\hfill 16 & 17.7 & .37  &  &S& & & &?&F& & or E?                      \\
  479 &          &    & 08 45 57.3 & -57 15 18  & 274.47 &  -8.77 & 165 &  -17.7 & -120.6 & \hfill 15x&\hfill 11 & 18.7 & .25  &  &S& & & & & & & LSB                        \\
  480 &          &    & 08 46 04.5 & -57 39 47  & 274.81 &  -9.01 & 125 &  -44.4 &  125.9 & \hfill 20x&\hfill  7 & 18.5 & .20  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  481 &          &    & 08 46 08.7 & -55 30 46  & 273.11 &  -7.67 & 165 &  -16.7 &  -27.1 & \hfill 27x&\hfill  4 & 18.9 & .26  &  &S& & &L& &E&1&                            \\
  482 &          &    & 08 46 09.5 & -58 37 15  & 275.58 &  -9.60 & 125 &  -43.1 &   74.6 & \hfill 17x&\hfill  7 & 18.5 & .22  &  &S& & &E& & & &                            \\
  483 &          &    & 08 46 11.2 & -58 48 55  & 275.73 &  -9.72 & 125 &  -42.8 &   64.2 & \hfill 20x&\hfill 12 & 18.1 & .23  &  &S& & & &?& & &                            \\
  484 &          &    & 08 46 13.3 & -57 59 44  & 275.08 &  -9.20 & 125 &  -43.1 &  108.2 & \hfill 19x&\hfill 16 & 17.7 & .21  &  &L& & & &?& &1&                            \\
  485 &          &    & 08 46 13.9 & -54 48 51  & 272.57 &  -7.22 & 165 &  -16.1 &   10.3 & \hfill 20x&\hfill  8 & 18.1 & .32  &  &S& & &E&:& &S&                            \\
  486 &          &    & 08 46 14.6 & -56 56 45  & 274.25 &  -8.55 & 165 &  -13.6 & -105.7 & \hfill 13x&\hfill  4 & 19.7 & .24  &  & & & & & & & &                            \\
  487 &          &    & 08 46 15.7 & -58 34 30  & 275.55 &  -9.56 & 125 &  -42.4 &   77.1 & \hfill 17x&\hfill  7 & 19.1 & .21  &  &S& & & &?& &1&                            \\
  488 &          &    & 08 46 23.0 & -55 31 53  & 273.15 &  -7.65 & 165 &  -14.8 &  -28.1 & \hfill 22x&\hfill 16 & 17.4 & .26  &  &S& & & &?& &S&                            \\
  489 &          &    & 08 46 28.9 & -57 57 20  & 275.07 &  -9.15 & 125 &  -41.3 &  110.3 & \hfill 20x&\hfill  9 & 18.3 & .21  &  &S& & & & & & & w.comp.                    \\
  490 &          &    & 08 46 31.8 & -58 51 54  & 275.80 &  -9.71 & 125 &  -40.3 &   61.6 & \hfill 16x&\hfill  7 & 18.8 & .24  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  491 &          &    & 08 46 34.2 & -58 27 46  & 275.48 &  -9.46 & 125 &  -40.3 &   83.1 & \hfill 20x&\hfill  8 & 18.3 & .19  &  & & & & & & & &                            \\
  492 &          &    & 08 46 35.8 & -53 09 03  & 271.30 &  -6.14 & 165 &  -13.5 &   99.5 & \hfill 30x&\hfill 20 & 16.9 & .54  & ?& & & & & & & & smooth E?                  \\
  493 &          &    & 08 46 44.5 & -58 23 13  & 275.44 &  -9.39 & 125 &  -39.2 &   87.2 & \hfill 20x&\hfill  8 & 18.1 & .20  &  & & & & & & & & neighb.of 491              \\
  494 &          &    & 08 46 44.6 & -54 46 10  & 272.58 &  -7.14 & 165 &  -12.2 &   12.7 & \hfill 27x&\hfill 20 & 17.2 & .30  &  &S& & &M& & & &                            \\
  495 &          &    & 08 46 45.1 & -59 32 24  & 276.36 & -10.11 & 125 &  -38.3 &   25.4 & \hfill 16x&\hfill 11 & 18.4 & .19  &  & & & & & & & & smooth                     \\
  496 &          &    & 08 46 45.9 & -58 40 15  & 275.66 &  -9.57 & 125 &  -38.8 &   72.0 & \hfill 40x&\hfill  8 & 17.7 & .23  &  &S& & &M& &N& &                            \\
  497 &          &    & 08 46 48.0 & -52 18 57  & 270.67 &  -5.59 & 211 & -108.3 & -125.7 & \hfill 15x&\hfill  9 & 18.0 & .68  &  &S& & &0&?& & &                            \\
  498 &          &    & 08 46 52.6 & -54 20 36  & 272.26 &  -6.85 & 165 &  -11.2 &   35.6 & \hfill 16x&\hfill  4 & 19.6 & .34  &  &S& & & & & & &                            \\
  499 &          &    & 08 46 56.2 & -55 27 38  & 273.14 &  -7.55 & 165 &  -10.7 &  -24.3 & \hfill 16x&\hfill  7 & 18.9 & .25  &  &S& & & & &E&S&                            \\
  500 &          &    & 08 46 58.6 & -53 47 21  & 271.83 &  -6.49 & 165 &  -10.4 &   65.3 & \hfill 16x&\hfill  8 & 18.1 & .37  & ?& & & & & & & & or blended **              \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
  501 &          &    & 08 46 59.0 & -55 45 23  & 273.38 &  -7.73 & 165 &  -10.3 &  -40.2 & \hfill 23x&\hfill  4 & 19.1 & .26  &  &S& & &L& &E& &                            \\
  502 &          &    & 08 46 59.5 & -59 08 52  & 276.06 &  -9.84 & 125 &  -37.0 &   46.5 & \hfill 19x&\hfill  8 & 18.2 & .23  &  &S& & & & & & & neighb.of 507              \\
  503 &          &    & 08 47 01.2 & -54 08 02  & 272.11 &  -6.71 & 165 &  -10.1 &   46.8 & \hfill 13x&\hfill 13 & 18.3 & .35  &  &E& & & &?& & &                            \\
  504 &          &    & 08 47 02.8 & -56 06 11  & 273.66 &  -7.94 & 165 &   -9.8 &  -58.8 & \hfill 16x&\hfill  4 & 19.3 & .27  &  &S& & & & & & &                            \\
  505 &          &    & 08 47 02.9 & -54 54 58  & 272.72 &  -7.19 & 165 &   -9.8 &    4.9 & \hfill 22x&\hfill 13 & 17.6 & .29  &  &S& & & & & &S& larger LSBdisk?            \\
  506 &          &    & 08 47 03.2 & -58 21 40  & 275.44 &  -9.34 & 125 &  -37.0 &   88.6 & \hfill 27x&\hfill  5 & 18.7 & .20  &  &S& & & & & &1& dist.blg                   \\
  507 &          &    & 08 47 05.2 & -59 08 45  & 276.07 &  -9.83 & 125 &  -36.3 &   46.6 & \hfill 17x&\hfill  9 & 18.3 & .24  &  & & & & & & & & dbl syst? cl.to br.*       \\
  508 &          &    & 08 47 06.4 & -55 24 28  & 273.12 &  -7.49 & 165 &   -9.4 &  -21.5 & \hfill 16x&\hfill  5 & 18.9 & .25  &  &S& & & & &E& &                            \\
  509 &          &    & 08 47 06.5 & -57 00 31  & 274.38 &  -8.50 & 165 &   -9.3 & -107.3 & \hfill 16x&\hfill 12 & 17.9 & .25  & ?& & & & & & & &                            \\
  510 &          &    & 08 47 11.9 & -53 23 36  & 271.55 &  -6.22 & 165 &   -8.7 &   86.5 & \hfill 20x&\hfill 12 & 17.7 & .55  &  &S& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
  511 &          &    & 08 47 13.6 & -54 19 38  & 272.28 &  -6.80 & 165 &   -8.5 &   36.5 & \hfill 20x&\hfill  8 & 18.1 & .35  &  & & & & & & & & w.comp.                    \\
  512 &          &    & 08 47 14.7 & -55 17 50  & 273.04 &  -7.41 & 165 &   -8.3 &  -15.6 & \hfill 13x&\hfill  4 & 19.8 & .26  &  &S& & & &?&E& &                            \\
  513 &          &    & 08 47 15.5 & -58 14 29  & 275.36 &  -9.25 & 125 &  -35.6 &   95.1 & \hfill 20x&\hfill  8 & 18.4 & .20  &  & & & & & & & &                            \\
  514 &          &    & 08 47 16.2 & -55 53 38  & 273.51 &  -7.78 & 165 &   -8.1 &  -47.6 & \hfill 20x&\hfill 13 & 17.9 & .28  & ?&S& & & &?& &S& smooth                     \\
  515 &          &    & 08 47 16.4 & -58 35 53  & 275.65 &  -9.47 & 125 &  -35.3 &   75.9 & \hfill 19x&\hfill  8 & 18.4 & .22  &  &S& & &M& & &1&                            \\
  516 &          &    & 08 47 31.0 & -59 38 01  & 276.49 & -10.09 & 125 &  -33.1 &   20.5 & \hfill 15x&\hfill  7 & 18.8 & .18  &  &S& & & & & & &                            \\
  517 &          &    & 08 47 33.4 & -57 32 04  & 274.83 &  -8.78 & 165 &   -6.1 & -135.5 & \hfill 17x&\hfill  8 & 18.3 & .22  &  & & & & & & &1&                            \\
  518 &          &    & 08 47 34.2 & -57 40 33  & 274.94 &  -8.86 & 125 &  -33.7 &  125.4 & \hfill 26x&\hfill 11 & 17.5 & .21  &  &S& & &M& & &S&                            \\
  519 &          &    & 08 47 35.3 & -54 23 21  & 272.36 &  -6.80 & 165 &   -5.6 &   33.1 & \hfill 23x&\hfill 13 & 18.1 & .33  &  &S& & & & &F&S& LSB                        \\
  520 &          &    & 08 47 36.9 & -52 18 52  & 270.74 &  -5.49 & 211 & -101.7 & -125.4 & \hfill 16x&\hfill  9 & 18.1 & .76  &  &S& & &1&:& &S&                            \\
\vspace{-1.3 mm} \\ 
  521 &          &    & 08 47 38.2 & -57 39 27  & 274.93 &  -8.85 & 125 &  -33.3 &  126.4 & \hfill 23x&\hfill  7 & 18.1 & .21  &  &S& & & & &E&S&                            \\
  522 &          &    & 08 47 38.7 & -53 48 33  & 271.91 &  -6.43 & 165 &   -5.1 &   64.2 & \hfill 23x&\hfill  7 & 18.4 & .36  &  &S& & &M& &E& &                            \\
  523 &          &    & 08 47 40.9 & -58 01 04  & 275.22 &  -9.07 & 125 &  -32.8 &  107.1 & \hfill 22x&\hfill 15 & 18.2 & .21  &  &S& & & & &F& & v.obs.                     \\
  524 &          &    & 08 47 46.6 & -55 38 40  & 273.36 &  -7.57 & 165 &   -4.3 &  -34.2 & \hfill 13x&\hfill  4 & 19.7 & .24  &  &S& & & & &E& &                            \\
  525 &          &    & 08 47 51.8 & -55 25 48  & 273.20 &  -7.43 & 165 &   -3.6 &  -22.7 & \hfill 17x&\hfill  5 & 18.9 & .25  &  &S& & & &?& & &                            \\
  526 &          &    & 08 47 52.6 & -55 32 14  & 273.29 &  -7.49 & 165 &   -3.5 &  -28.4 & \hfill 17x&\hfill  5 & 19.1 & .24  &  &S& & & & & & &                            \\
  527 &          &    & 08 47 53.8 & -55 34 54  & 273.32 &  -7.52 & 165 &   -3.4 &  -30.8 & \hfill 23x&\hfill 20 & 16.7 & .24  &  &E& & & &?& & &                            \\
  528 &          &    & 08 47 53.8 & -55 39 41  & 273.39 &  -7.57 & 165 &   -3.4 &  -35.1 & \hfill 20x&\hfill  8 & 18.3 & .24  &  &S& & &M& & & &                            \\
  529 &          &    & 08 48 05.9 & -58 57 53  & 276.01 &  -9.61 & 125 &  -29.4 &   56.3 & \hfill 16x&\hfill  4 & 19.5 & .29  &  &S& & &M& & & &                            \\
  530 &          &    & 08 48 10.8 & -56 54 44  & 274.39 &  -8.32 & 165 &   -1.5 & -102.2 & \hfill 17x&\hfill  3 & 19.6 & .27  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
  531 &          &    & 08 48 14.2 & -59 45 24  & 276.65 & -10.09 & 125 &  -28.2 &   13.9 & \hfill 12x&\hfill  9 & 19.1 & .18  &  & & & & & & & & smooth                     \\
  532 &          &    & 08 48 19.1 & -56 13 28  & 273.86 &  -7.88 & 165 &    -.3 &  -65.3 & \hfill 15x&\hfill  7 & 18.4 & .29  &  &S& & & & & & &                            \\
  533 &          &    & 08 48 20.1 & -54 33 49  & 272.57 &  -6.83 & 165 &     .2 &   23.8 & \hfill 16x&\hfill 13 & 18.0 & .26  & ?& & & & & & & & neighb.of 537              \\
  534 &          &    & 08 48 20.5 & -54 44 00  & 272.70 &  -6.93 & 165 &     .2 &   14.7 & \hfill 13x&\hfill  8 & 18.5 & .27  &  &S& & &E& & & &                            \\
  535 &          &    & 08 48 23.7 & -54 17 48  & 272.36 &  -6.65 & 165 &     .7 &   38.1 & \hfill 13x&\hfill 11 & 18.6 & .33  &  &S& & & & &F& &                            \\
  536 &          &    & 08 48 31.8 & -56 40 25  & 274.24 &  -8.13 & 165 &    1.2 &  -89.4 & \hfill 20x&\hfill 13 & 17.9 & .28  &  &E& & & &?& & &                            \\
  537 &          &    & 08 48 32.1 & -54 33 00  & 272.57 &  -6.80 & 165 &    1.7 &   24.5 & \hfill 20x&\hfill  3 & 19.3 & .26  &  &S& & & & &E&1&                            \\
  538 &          &    & 08 48 33.  & -59 17.1 : & 276.30 &  -9.77 & 125 &  -26.2 &   39.2 & \hfill 13x&\hfill  8 & 19.0 & .18  &  &S& & & & & & & vLSBdisk                   \\
  539 &          &    & 08 48 43.5 & -59 37 18  & 276.58 &  -9.96 & 125 &  -24.9 &   21.2 & \hfill 13x&\hfill  8 & 19.1 & .18  &  & & & & & & & & w.comp.                    \\
  540 &          &    & 08 48 44.6 & -55 08 05  & 273.05 &  -7.14 & 165 &    3.2 &   -6.9 & \hfill 12x&\hfill  5 & 19.4 & .29  &  & & & & & & & & neighb.of 542              \\
\vspace{-1.3 mm} \\ 
  541 &          &    & 08 48 45.6 & -54 33 41  & 272.60 &  -6.78 & 165 &    3.5 &   23.9 & \hfill 16x&\hfill  5 & 19.1 & .26  &  &S& & & & &E& &                            \\
  542 &          &    & 08 48 46.7 & -55 07 55  & 273.05 &  -7.14 & 165 &    3.4 &   -6.7 & \hfill 23x&\hfill  7 & 18.1 & .29  &  &S& & & & &E&S& w.comp.                    \\
  543 &          &    & 08 48 47.1 & -59 39 46  & 276.62 &  -9.98 & 125 &  -24.5 &   19.0 & \hfill 12x&\hfill  8 & 19.1 & .18  &  &S& & & &?& & & cl.to br.*                 \\
  544 &          &    & 08 48 47.3 & -59 20 24  & 276.36 &  -9.78 & 125 &  -24.6 &   36.3 & \hfill 13x&\hfill 12 & 18.4 & .17  &  &S& & & &?& & &                            \\
  545 &          & I2 & 08 48 48.6 & -58 05 43  & 275.38 &  -9.00 & 125 &  -24.7 &  103.0 & \hfill 31x&\hfill  7 & 17.8 & .21  &  &S& & & & & &1& i.a.w.547                  \\
  546 &          &    & 08 48 50.6 & -53 59 53  & 272.17 &  -6.41 & 165 &    4.3 &   54.1 & \hfill 15x&\hfill  5 & 19.1 & .34  &  &S& & & &?& & &                            \\
  547 &          & I2 & 08 48 50.6 & -58 05 41  & 275.38 &  -8.99 & 125 &  -24.5 &  103.0 & \hfill 16x&\hfill  8 & 18.4 & .21  &  & & & & & & & & i.a.w.545                  \\
  548 &          & NS & 08 48 51.1 & -56 56 30  & 274.47 &  -8.27 & 165 &    3.4 & -103.8 & \hfill 13x&\hfill  4 & 19.8 & .28  &  &S& & & & &E& &                            \\
  549 &          &    & 08 48 54.0 & -59 25 48  & 276.44 &  -9.82 & 125 &  -23.8 &   31.4 & \hfill 13x&\hfill  5 & 19.2 & .18  &  &S& & & & & & &                            \\
  550 &          &    & 08 49 01.0 & -57 54 33  & 275.25 &  -8.86 & 125 &  -23.3 &  113.0 & \hfill 17x&\hfill  4 & 19.7 & .20  &  &S& & & & &E&1&                            \\
\vspace{-1.3 mm} \\ 
  551 &          &    & 08 49 01.7 & -55 06 57  & 273.06 &  -7.10 & 165 &    5.4 &   -5.9 & \hfill 17x&\hfill 16 & 17.9 & .29  & ?& & & & & & & & LSB                        \\
  552 &          &    & 08 49 03.0 & -55 25 07  & 273.30 &  -7.29 & 165 &    5.4 &  -22.1 & \hfill 40x&\hfill  8 & 17.6 & .25  &  &S& & &M& &E& & in st.diffr.pat.           \\
  553 &          &    & 08 49 04.9 & -57 34 18  & 274.99 &  -8.64 & 165 &    5.0 & -137.6 & \hfill 13x&\hfill 12 & 18.3 & .23  &  &S& & &E&?& & &                            \\
  554 &          &    & 08 49 06.0 & -58 15 38  & 275.53 &  -9.07 & 125 &  -22.6 &   94.1 & \hfill 22x&\hfill 15 & 17.8 & .21  &  &S& & & &?& & &                            \\
  555 &          & Q  & 08 49 08.0 & -57 07 49  & 274.65 &  -8.36 & 165 &    5.4 & -113.9 & \hfill 17x&\hfill  8 & 18.9 & .34  &  &S& & & & & & & dist.nucl, LSBdisk         \\
  556 &          &    & 08 49 11.7 & -58 35 13  & 275.80 &  -9.27 & 125 &  -21.9 &   76.6 & \hfill 13x&\hfill  4 & 19.8 & .28  &  & & & & & & & &                            \\
  557 &          &    & 08 49 13.9 & -55 29 11  & 273.37 &  -7.31 & 165 &    6.8 &  -25.8 & \hfill  9x&\hfill  5 & 19.8 & .25  &  & & & & & & & & dbl syst.w.558             \\
  558 &          &    & 08 49 15.6 & -55 28 54  & 273.37 &  -7.30 & 165 &    7.0 &  -25.5 & \hfill 13x&\hfill  7 & 18.9 & .25  &  & & & & & & & & dbl syst.w.557             \\
  559 &          &    & 08 49 16.4 & -54 56 42  & 272.95 &  -6.96 & 165 &    7.3 &    3.3 & \hfill 17x&\hfill  5 & 19.2 & .29  &  &S& & & & &E& &                            \\
  560 &          &    & 08 49 17.2 & -57 29 50  & 274.95 &  -8.57 & 125 &  -21.4 &  135.0 & \hfill 13x&\hfill  9 & 19.0 & .27  &  & & & & & & & & smooth                     \\
\vspace{-1.3 mm} \\ 
  561 &          &    & 08 49 21.2 & -55 36 17  & 273.47 &  -7.37 & 165 &    6.9 &  -32.2 & \hfill 23x&\hfill  9 & 18.2 & .26  &  & & & & & & & & on st.diffr.ring           \\
  562 &          &    & 08 49 21.3 & -56 35 59  & 274.25 &  -8.00 & 165 &    7.3 &  -85.4 & \hfill 16x&\hfill  5 & 19.5 & .30  &  & & & & & & & &                            \\
  563 &          &    & 08 49 22.9 & -55 17 24  & 273.23 &  -7.17 & 165 &    8.0 &  -15.2 & \hfill 13x&\hfill  9 & 18.6 & .26  &  &S& & & & & & &                            \\
  564 &          &    & 08 49 24.1 & -55 17 55  & 273.24 &  -7.17 & 165 &    8.1 &  -15.7 & \hfill 13x&\hfill 13 & 18.3 & .26  &  &S& & & & & & & i.a.w.565,in st.diffr.pat. \\
  565 &          &    & 08 49 24.6 & -55 17 44  & 273.24 &  -7.17 & 165 &    8.2 &  -15.5 & \hfill 13x&\hfill 13 & 18.3 & .26  &  &S& & & & & & & i.a.w.564,in st.diffr.pat. \\
  566 &          &    & 08 49 25.1 & -59 47 37  & 276.77 & -10.00 & 125 &  -16.8 &   10.8 & \hfill 60x&\hfill 13 & 16.9 & .18  &  &S& & &M& & &1&                            \\
  567 &          &    & 08 49 26.8 & -59 00 58  & 276.16 &  -9.51 & 125 &  -20.1 &   53.7 & \hfill 13x&\hfill  9 & 18.7 & .24  &  &S& & & & & & & w.comp.                    \\
  568 &          &    & 08 49 29.2 & -58 26 55  & 275.71 &  -9.15 & 125 &  -19.9 &   84.1 & \hfill 17x&\hfill  8 & 18.7 & .27  &  &S& & & & & & &                            \\
  569 &          &    & 08 49 34.0 & -55 33 22  & 273.45 &  -7.32 & 165 &    9.3 &  -29.5 & \hfill 16x&\hfill  5 & 19.0 & .26  &  &S& & & & & & & in st.diffr.pat.           \\
  570 &          &    & 08 49 35.4 & -55 34 16  & 273.47 &  -7.32 & 165 &    9.5 &  -30.3 & \hfill 16x&\hfill  3 & 19.6 & .26  & ?&S& & & & &E& & neighb.of 569              \\
\vspace{-1.3 mm} \\ 
  571 &          &    & 08 49 35.9 & -59 38 10  & 276.66 &  -9.88 & 125 &  -19.0 &   20.4 & \hfill 13x&\hfill  8 & 18.5 & .18  &  & & & & & & &1&                            \\
  572 &          &    & 08 49 36.8 & -56 43 14  & 274.37 &  -8.05 & 165 &    9.1 &  -91.9 & \hfill 13x&\hfill  8 & 19.0 & .31  & ?& & & & & & & &                            \\
  573 &          &    & 08 49 38.3 & -59 11 20  & 276.31 &  -9.60 & 125 &  -18.8 &   44.4 & \hfill 19x&\hfill  5 & 18.8 & .20  &  & & & & & & & &                            \\
  574 &          &    & 08 49 39.4 & -53 44 05  & 272.04 &  -6.15 & 165 &   10.8 &   68.1 & \hfill  8x&\hfill  8 & 19.1 & .38  & ?& & & & & & & & larger LSBdisk?            \\
  575 &          &    & 08 49 42.2 & -58 06 20  & 275.46 &  -8.91 & 125 &  -18.4 &  102.4 & \hfill 17x&\hfill 11 & 18.0 & .20  &  & & & & & & &S&                            \\
  576 &          &    & 08 49 42.8 & -57 26 21  & 274.94 &  -8.49 & 165 &    9.5 & -130.5 & \hfill 40x&\hfill  5 & 18.1 & .31  &  &S& & &L& &E& &                            \\
  577 &          &    & 08 49 48.7 & -59 43 08  & 276.74 &  -9.92 & 125 &  -14.1 &   14.9 & \hfill 22x&\hfill  9 & 18.0 & .18  &  &S& & &E& & & &                            \\
  578 &          &    & 08 49 49.8 & -58 55 19  & 276.12 &  -9.41 & 125 &  -17.5 &   58.7 & \hfill 15x&\hfill 11 & 18.1 & .26  &  &E& & & &?& & &                            \\
  579 &          &    & 08 49 50.1 & -55 19 55  & 273.30 &  -7.15 & 165 &   11.4 &  -17.5 & \hfill 13x&\hfill  8 & 18.7 & .25  &  & & & & & & & &                            \\
  580 &          &    & 08 49 50.5 & -57 29 22  & 274.99 &  -8.51 & 165 &   10.4 & -133.2 & \hfill 17x&\hfill  4 & 19.4 & .28  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
  581 &          &    & 08 49 50.8 & -59 26 03  & 276.52 &  -9.73 & 125 &  -17.3 &   31.3 & \hfill 16x&\hfill  9 & 18.4 & .19  &  & & & & & & & &                            \\
  582 &          &    & 08 49 51.8 & -59 37 32  & 276.67 &  -9.85 & 125 &  -17.2 &   21.0 & \hfill 15x&\hfill  5 & 18.8 & .18  &  &S& & &E& & & &                            \\
  583 &          &    & 08 49 51.9 & -58 50 33  & 276.06 &  -9.36 & 125 &  -17.2 &   63.0 & \hfill  8x&\hfill  7 & 19.6 & .28  &  & & & & & & & &                            \\
  584 &          &    & 08 49 52.3 & -55 20 30  & 273.31 &  -7.15 & 165 &   11.7 &  -18.0 & \hfill 12x&\hfill  9 & 18.7 & .25  &  & & & & & & & &                            \\
  585 &          &    & 08 49 52.7 & -55 21 00  & 273.32 &  -7.15 & 165 &   11.8 &  -18.5 & \hfill  9x&\hfill  5 & 19.6 & .25  &  & & & & & & & &                            \\
  586 &          &    & 08 49 54.9 & -53 36 01  & 271.96 &  -6.04 & 165 &   12.9 &   75.3 & \hfill 16x&\hfill  8 & 18.6 & .38  &  &S& & & & & & &                            \\
  587 &          &    & 08 49 57.3 & -59 19 40  & 276.45 &  -9.66 & 125 &  -16.6 &   36.9 & \hfill 15x&\hfill  8 & 18.4 & .20  &  &S& & &E&:& & & w.comp.                    \\
  588 &          &    & 08 49 57.4 & -55 21 14  & 273.33 &  -7.15 & 165 &   12.3 &  -18.7 & \hfill  9x&\hfill  5 & 19.6 & .25  &  & & & & & & & & in st.diffr.pat.           \\
  589 &          &    & 08 49 59.2 & -58 41 26  & 275.95 &  -9.25 & 125 &  -16.4 &   71.1 & \hfill 27x&\hfill 11 & 17.6 & .28  &  &S& & & & & & & dbl syst?                  \\
  590 &          &    & 08 49 59.7 & -58 56 20  & 276.14 &  -9.41 & 125 &  -16.3 &   57.8 & \hfill 15x&\hfill 11 & 18.2 & .26  &  &E& & & &?& &1&                            \\
\vspace{-1.3 mm} \\ 
  591 &          &    & 08 50 00.0 & -58 50 41  & 276.07 &  -9.35 & 125 &  -16.3 &   62.8 & \hfill 20x&\hfill 12 & 17.7 & .28  &  &S& & &E&:& &1&                            \\
  592 &          &    & 08 50 03.2 & -54 47 36  & 272.90 &  -6.78 & 165 &   13.4 &   11.4 & \hfill 13x&\hfill  4 & 19.7 & .28  &  &S& & & & &E& &                            \\
  593 &          &    & 08 50 03.3 & -57 56 29  & 275.36 &  -8.77 & 125 &  -15.9 &  111.2 & \hfill 23x&\hfill 11 & 17.9 & .19  &  &S& & & &?& & &                            \\
  594 &          &    & 08 50 04.5 & -58 15 14  & 275.61 &  -8.97 & 125 &  -15.8 &   94.5 & \hfill 16x&\hfill  7 & 18.8 & .21  &  &S& & &M& & &S&                            \\
  595 &          &    & 08 50 07.0 & -58 56 21  & 276.15 &  -9.40 & 125 &  -15.5 &   57.8 & \hfill 12x&\hfill  5 & 19.6 & .26  &  &S& & & & & & &                            \\
  596 &          &    & 08 50 07.5 & -58 50 48  & 276.08 &  -9.34 & 125 &  -15.4 &   62.7 & \hfill 13x&\hfill  5 & 19.5 & .28  &  &S& & & & & & &                            \\
  597 &          &    & 08 50 20.1 & -59 08 51  & 276.33 &  -9.51 & 125 &  -14.0 &   46.6 & \hfill 40x&\hfill  9 & 17.6 & .21  &  &S& & &M& & &1&                            \\
  598 &          &    & 08 50 21.7 & -55 51 33  & 273.76 &  -7.42 & 165 &   15.1 &  -45.8 & \hfill 13x&\hfill  9 & 18.7 & .29  &  & & & & & & & &                            \\
  599 &          &    & 08 50 24.5 & -52 48 40  & 271.40 &  -5.48 & 165 &   17.3 &  117.6 & \hfill 20x&\hfill 13 & 18.0 & .61  &  &S& & & & & & &                            \\
  600 &          &    & 08 50 25.4 & -57 28 54  & 275.03 &  -8.44 & 125 &  -13.3 &  135.9 & \hfill 22x&\hfill  5 & 18.9 & .29  &  &S& & &M& & & & i.a.w.602,cl.to br.*       \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
  601 &          &    & 08 50 25.7 & -59 40 21  & 276.76 &  -9.83 & 125 &  -13.4 &   18.5 & \hfill 15x&\hfill  3 & 20.1 & .18  &  &S& & & & &E& &                            \\
  602 &          &    & 08 50 27.6 & -57 29 07  & 275.04 &  -8.44 & 125 &  -16.9 &  135.7 & \hfill 22x&\hfill  7 & 18.4 & .28  &  &S& & &M& & & & i.a.w.600,cl.to br.*       \\
  603 &          &    & 08 50 30.7 & -55 29 29  & 273.49 &  -7.17 & 165 &   16.5 &  -26.1 & \hfill 26x&\hfill 12 & 17.4 & .26  &  & & & & & & &1& in st.diffr.pat.           \\
  604 &          &    & 08 50 30.7 & -59 41 08  & 276.77 &  -9.83 & 125 &  -12.8 &   17.8 & \hfill 13x&\hfill  3 & 20.2 & .18  &  &S& & & & &E& &                            \\
  605 &          &    & 08 50 31.9 & -59 40 37  & 276.77 &  -9.82 & 125 &  -12.7 &   18.2 & \hfill  9x&\hfill  9 & 19.1 & .18  &  &E& & & & & & & neighb.of 601              \\
  606 &          & I  & 08 50 32.6 & -55 11 07  & 273.25 &  -6.98 & 165 &   16.9 &   -9.7 & \hfill 16x&\hfill  7 & 18.6 & .27  &  & & & & & & & & in st.diffr.pat.           \\
  607 &          &    & 08 50 37.2 & -55 31 34  & 273.52 &  -7.18 & 165 &   17.3 &  -28.0 & \hfill 13x&\hfill  4 & 19.1 & .26  &  & & & & & & & & in st.diffr.pat.           \\
  608 &          &    & 08 50 40.3 & -56 02 32  & 273.93 &  -7.51 & 165 &   18.1 &  -56.6 & \hfill 17x&\hfill  9 & 18.3 & .31  &  &S& & & & & & & in st.diffr.pat.           \\
  609 &          &    & 08 50 43.0 & -59 47 04  & 276.87 &  -9.87 & 125 &  -11.4 &   12.5 & \hfill 13x&\hfill  7 & 18.7 & .18  &  &S& & &E& & & &                            \\
  610 &          &    & 08 50 43.2 & -59 41 22  & 276.79 &  -9.81 & 125 &  -11.4 &   17.6 & \hfill 12x&\hfill  9 & 18.4 & .18  &  &E& & & & & & & or blg                     \\
\vspace{-1.3 mm} \\ 
  611 &          &    & 08 50 45.0 & -56 03 11  & 273.95 &  -7.50 & 165 &   17.9 &  -56.3 & \hfill 13x&\hfill 11 & 18.6 & .31  & ?& & & & & & & & smooth                     \\
  612 &          &    & 08 50 45.7 & -56 19 27  & 274.16 &  -7.68 & 165 &   17.8 &  -70.8 & \hfill 20x&\hfill  7 & 18.3 & .31  &  &S& & & & & &S&                            \\
  613 &          &    & 08 50 48.1 & -58 17 01  & 275.69 &  -8.91 & 125 &  -10.6 &   92.9 & \hfill 13x&\hfill  5 & 19.4 & .22  &  &S& & & & & & & br.blg, vLSBdisk           \\
  614 &          &    & 08 50 51.0 & -56 09 44  & 274.04 &  -7.56 & 165 &   18.6 &  -62.1 & \hfill 13x&\hfill  9 & 18.8 & .31  & ?& & & & & & & & smooth                     \\
  615 &          &    & 08 50 53.9 & -54 59 17  & 273.13 &  -6.81 & 165 &   19.8 &     .8 & \hfill 20x&\hfill 17 & 17.4 & .26  & ?& & & & & & &S& dbl syst? in st.diffr.pat. \\
  616 &          &    & 08 50 55.0 & -55 23 16  & 273.44 &  -7.06 & 165 &   19.6 &  -20.6 & \hfill 13x&\hfill  4 & 19.1 & .25  &  &S& & & & & & & in st.diffr.pat.           \\
  617 &          &    & 08 50 55.2 & -58 48 02  & 276.11 &  -9.23 & 125 &   -9.9 &   65.2 & \hfill 20x&\hfill 11 & 17.8 & .27  &  &S& & &E& & & &                            \\
  618 &          & Q  & 08 50 56.9 & -57 32 37  & 275.13 &  -8.43 & 165 &   18.3 & -136.2 & \hfill 13x&\hfill  3 & 19.9 & .26  &  &S& & & & & & &                            \\
  619 &          &    & 08 50 59.6 & -55 32 20  & 273.57 &  -7.15 & 165 &   20.1 &  -28.7 & \hfill 28x&\hfill 13 & 17.7 & .26  &  &S& & &M&:& & & in st.diffr.pat.           \\
  620 &          &    & 08 51 00.1 & -59 58 00  & 277.03 &  -9.96 & 125 &   -9.6 &    2.7 & \hfill 15x&\hfill  9 & 18.6 & .18  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  621 &          &    & 08 51 03.3 & -53 18 23  & 271.84 &  -5.72 & 165 &   22.2 &   91.0 & \hfill 13x&\hfill  8 & 18.7 & .46  &  &E& & & &?& & &                            \\
  622 &          &    & 08 51 03.9 & -53 35 28  & 272.07 &  -5.90 & 165 &   22.1 &   75.7 & \hfill 13x&\hfill  4 & 19.5 & .37  &  & & & & & & &1&                            \\
  623 &          &    & 08 51 03.9 & -57 49 34  & 275.36 &  -8.60 & 125 &   -8.7 &  117.4 & \hfill 20x&\hfill 15 & 17.5 & .22  &  & & & & & & &1&                            \\
  624 &          & I  & 08 51 04.8 & -54 22 03  & 272.67 &  -6.39 & 165 &   21.6 &   34.1 & \hfill 16x&\hfill 11 & 18.3 & .29  &  &S& & & &?& & &                            \\
  625 &          &    & 08 51 05.0 & -57 51 36  & 275.39 &  -8.62 & 125 &   -8.6 &  115.6 & \hfill 17x&\hfill 13 & 17.8 & .21  &  & & & & & & &S&                            \\
  626 &          &    & 08 51 11.5 & -57 50 54  & 275.39 &  -8.60 & 125 &   -7.8 &  116.2 & \hfill 16x&\hfill 12 & 17.9 & .22  &  & & & & & & &1&                            \\
  627 &          &    & 08 51 16.5 & -54 50 32  & 273.05 &  -6.68 & 165 &   22.8 &    8.6 & \hfill 15x&\hfill  8 & 18.6 & .27  &  & & & & & & & & cl.to br.*                 \\
  628 &          &    & 08 51 16.6 & -59 07 21  & 276.39 &  -9.40 & 125 &   -7.5 &   47.9 & \hfill 13x&\hfill  5 & 19.4 & .24  &  &S& & & & & & &                            \\
  629 &          &    & 08 51 17.3 & -59 30 53  & 276.70 &  -9.64 & 125 &   -7.5 &   26.9 & \hfill 12x&\hfill 11 & 18.7 & .20  &  & & & & & & & & w.comp.                    \\
  630 &          &    & 08 51 19.8 & -55 19 40  & 273.44 &  -6.98 & 165 &   22.8 &  -17.4 & \hfill 20x&\hfill  5 & 18.9 & .25  &  &S& & & & & & & in st.diffr.pat.           \\
\vspace{-1.3 mm} \\ 
  631 &          & I  & 08 51 22.8 & -54 27 24  & 272.77 &  -6.42 & 165 &   23.9 &   29.3 & \hfill 13x&\hfill  7 & 18.6 & .31  &  &S& & &E&:& & &                            \\
  632 &          &    & 08 51 24.0 & -59 55 54  & 277.04 &  -9.89 & 125 &   -6.9 &    4.6 & \hfill 19x&\hfill 15 & 17.4 & .18  &  &E& & & & & & &                            \\
  633 &          &    & 08 51 24.7 & -57 36 23  & 275.22 &  -8.42 & 125 &   -6.2 &  129.2 & \hfill 19x&\hfill 13 & 17.8 & .25  &  & & & & & & &S&                            \\
  634 &          &    & 08 51 25.1 & -59 43 27  & 276.88 &  -9.76 & 125 &   -6.7 &   15.7 & \hfill 15x&\hfill 11 & 18.2 & .18  &  &F& & & & & & &                            \\
  635 &          &    & 08 51 27.0 & -58 18 18  & 275.77 &  -8.86 & 125 &   -6.1 &   91.7 & \hfill 31x&\hfill  7 & 17.9 & .24  &  &S& & &M& & & &                            \\
  636 &          &    & 08 51 27.6 & -59 32 59  & 276.74 &  -9.65 & 125 &   -6.4 &   25.0 & \hfill 20x&\hfill  7 & 18.2 & .20  &  &S& & &E& & & &                            \\
  637 &          &    & 08 51 27.9 & -55 31 29  & 273.60 &  -7.09 & 165 &   23.7 &  -28.0 & \hfill 13x&\hfill  4 & 19.8 & .26  & ?& & & & & & & & in st.diffr.pat.           \\
  638 &          &    & 08 51 28.6 & -56 03 15  & 274.01 &  -7.43 & 165 &   23.4 &  -56.4 & \hfill 13x&\hfill  7 & 19.1 & .33  & ?& & & & & & & & smooth                     \\
  639 &          &    & 08 51 32.9 & -56 12 54  & 274.14 &  -7.52 & 165 &   23.8 &  -65.0 & \hfill 16x&\hfill  5 & 19.3 & .32  & ?& & & & & & &S&                            \\
  640 &          &    & 08 51 34.4 & -55 00 22  & 273.21 &  -6.75 & 165 &   25.0 &    -.2 & \hfill 23x&\hfill 13 & 17.5 & .27  &  &E& & & &?& &S& in st.diffr.pat.           \\
\vspace{-1.3 mm} \\ 
  641 &          &    & 08 51 36.4 & -55 46 53  & 273.81 &  -7.24 & 165 &   24.6 &  -41.8 & \hfill 13x&\hfill  7 & 18.6 & .29  & ?& & & & & & & & in st.diffr.pat.           \\
  642 &          &    & 08 51 40.6 & -57 08 19  & 274.87 &  -8.10 & 165 &   23.9 & -114.5 & \hfill 27x&\hfill  3 & 18.9 & .30  &  &S& & & & &E& &                            \\
  643 &          &    & 08 51 40.8 & -59 41 50  & 276.88 &  -9.72 & 125 &   -4.9 &   17.1 & \hfill 24x&\hfill 13 & 17.5 & .18  &  &S& & &E& & & &                            \\
  644 &          &    & 08 51 41.9 & -59 42 23  & 276.89 &  -9.72 & 125 &   -4.8 &   16.6 & \hfill 15x&\hfill  9 & 18.4 & .18  &  & & & & & & & &                            \\
  645 &          &    & 08 51 48.3 & -58 12 30  & 275.72 &  -8.76 & 125 &   -3.5 &   96.9 & \hfill 40x&\hfill 17 & 16.8 & .23  &  &S& & &E& & & &                            \\
  646 &          &    & 08 51 50.0 & -57 14 30  & 274.97 &  -8.15 & 165 &   25.0 & -120.1 & \hfill 20x&\hfill  4 & 19.5 & .31  &  &S& & & &?&E& & LSB                        \\
  647 &          &    & 08 51 52.6 & -59 42 15  & 276.90 &  -9.70 & 125 &   -3.6 &   16.7 & \hfill 12x&\hfill  8 & 18.7 & .18  &  & & & & & & & & trpl syst.w.648,649        \\
  648 &          &    & 08 51 53.6 & -59 42 30  & 276.90 &  -9.71 & 125 &   -3.5 &   16.5 & \hfill 17x&\hfill 13 & 17.8 & .18  &  &E& & & & & & & trpl syst.w.647,648        \\
  649 &          &    & 08 51 54.8 & -59 42 16  & 276.90 &  -9.70 & 125 &   -3.3 &   16.7 & \hfill 13x&\hfill 13 & 18.1 & .18  &  &E& & & & & & & trpl syst.w.647,648        \\
  650 &          &    & 08 51 55.8 & -53 43 47  & 272.26 &  -5.89 & 165 &   28.8 &   68.2 & \hfill 13x&\hfill 11 & 18.4 & .36  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  651 &          &    & 08 51 56.0 & -59 41 57  & 276.90 &  -9.70 & 125 &   -3.2 &   17.0 & \hfill  8x&\hfill  7 & 19.3 & .18  &  & & & & & & & &                            \\
  652 &          &    & 08 51 57.5 & -59 42 15  & 276.90 &  -9.70 & 125 &   -3.0 &   16.7 & \hfill  8x&\hfill  5 & 19.6 & .18  &  & & & & & & & &                            \\
  653 &          &    & 08 52 01.1 & -54 47 04  & 273.08 &  -6.56 & 165 &   28.6 &   11.6 & \hfill 17x&\hfill 15 & 17.9 & .29  & ?& & & & & & &S& w.2 E comp.                \\
  654 & L165-006 &    & 08 52 09.6 & -53 53 41  & 272.40 &  -5.97 & 165 &   30.5 &   59.3 & \hfill134x&\hfill121 & 13.7 & .34  & ?&D& & & &?& & &                            \\
  655 &          &    & 08 52 10.7 & -58 13 51  & 275.77 &  -8.74 & 125 &    -.9 &   95.7 & \hfill 16x&\hfill  4 & 19.5 & .25  &  &S& & &M& & & &                            \\
  656 &          &    & 08 52 10.9 & -58 56 16  & 276.32 &  -9.19 & 125 &   -1.2 &   57.8 & \hfill 54x&\hfill 20 & 16.2 & .28  &  &L& & & & & &S&                            \\
  657 &          &    & 08 52 13.2 & -56 03 29  & 274.08 &  -7.35 & 165 &   28.9 &  -56.7 & \hfill 13x&\hfill  4 & 19.6 & .34  &  &S& & & & & & &                            \\
  658 &          &    & 08 52 17.3 & -59 43 21  & 276.95 &  -9.68 & 125 &    -.8 &   15.7 & \hfill 17x&\hfill  7 & 18.8 & .18  &  &S& & & & & &1& dist.blg                   \\
  659 &          &    & 08 52 17.6 & -59 01 35  & 276.40 &  -9.23 & 125 &    -.5 &   53.0 & \hfill 91x&\hfill 89 & 14.0 & .28  &  &E& & &1& & &S&                            \\
  660 &          &    & 08 52 20.0 & -56 39 13  & 274.55 &  -7.72 & 165 &   29.2 &  -88.6 & \hfill 34x&\hfill  8 & 17.7 & .28  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
  661 &          &    & 08 52 24.3 & -60 14 12  & 277.36 &  -9.99 & 125 &    -.3 &  -11.8 & \hfill 54x&\hfill 15 & 16.5 & .19  &  &S& & &M& & & &                            \\
  662 &          &    & 08 52 25.1 & -59 37 49  & 276.88 &  -9.60 & 125 &     .1 &   20.7 & \hfill 17x&\hfill  8 & 18.9 & .19  &  &S& & & & & & & vLSB                       \\
  663 &          &    & 08 52 25.4 & -54 10 17  & 272.64 &  -6.12 & 165 &   32.3 &   44.4 & \hfill 15x&\hfill  5 & 19.1 & .32  &  & & & & & & &S&                            \\
  664 &          &    & 08 52 30.2 & -55 41 15  & 273.82 &  -7.08 & 165 &   31.4 &  -36.9 & \hfill 50x&\hfill 15 & 16.6 & .29  &  &S& & &M&:& &S& in st.diffr.pat.           \\
  665 &          &    & 08 52 30.4 & -58 11 15  & 275.76 &  -8.68 & 125 &    1.4 &   98.0 & \hfill 20x&\hfill 20 & 17.3 & .25  &  &E& & &0& & & &                            \\
  666 &          &    & 08 52 30.7 & -54 17 04  & 272.74 &  -6.18 & 165 &   32.9 &   38.4 & \hfill 20x&\hfill  8 & 18.4 & .33  &  & & & & & & & &                            \\
  667 &          &    & 08 52 33.9 & -55 34 10  & 273.74 &  -7.00 & 165 &   32.0 &  -30.5 & \hfill 15x&\hfill  4 & 19.4 & .30  &  &S& & & & &E&S& in st.diffr.pat.           \\
  668 &          &    & 08 52 37.1 & -55 28 33  & 273.67 &  -6.93 & 165 &   32.5 &  -25.5 & \hfill 24x&\hfill 19 & 17.5 & .32  &  &S& & & & &F& & in st.diffr.pat.           \\
  669 &          &    & 08 52 37.6 & -55 44 33  & 273.87 &  -7.10 & 165 &   32.3 &  -39.8 & \hfill 32x&\hfill 24 & 16.8 & .29  &  &S& & &M& &F& & in st.diffr.pat.           \\
  670 &          &    & 08 52 37.7 & -59 11 19  & 276.56 &  -9.30 & 125 &    1.8 &   44.3 & \hfill 19x&\hfill  5 & 18.9 & .25  &  &S& & & & & &S& dist.blg, vLSBdisk         \\
\vspace{-1.3 mm} \\ 
  671 &          &    & 08 52 38.5 & -56 21 33  & 274.35 &  -7.50 & 165 &   31.8 &  -72.9 & \hfill 13x&\hfill  3 & 20.3 & .29  &  &S& & & & & & &                            \\
  672 &          &    & 08 52 40.0 & -54 50 53  & 273.19 &  -6.53 & 165 &   33.5 &    8.1 & \hfill 13x&\hfill  7 & 19.2 & .29  & ?&S& & & &?& &S&                            \\
  673 &          &    & 08 52 40.2 & -56 20 06  & 274.34 &  -7.48 & 165 &   32.0 &  -71.6 & \hfill 16x&\hfill 16 & 18.0 & .29  & ?& & & & & & & & blg or s.p.*               \\
  674 &          &    & 08 52 43.4 & -55 27 51  & 273.67 &  -6.91 & 165 &   33.3 &  -24.9 & \hfill 27x&\hfill  4 & 18.9 & .33  &  &S& & & & &E& & in st.diffr.pat.           \\
  675 &          &    & 08 52 43.7 & -59 40 53  & 276.95 &  -9.61 & 125 &    2.2 &   17.9 & \hfill 20x&\hfill  7 & 18.2 & .19  &  &S& & & & & &S&                            \\
  676 &          &    & 08 52 46.5 & -59 10 32  & 276.56 &  -9.28 & 125 &    2.8 &   45.0 & \hfill 12x&\hfill  9 & 19.0 & .25  &  & & & & & & & &                            \\
  677 &          &    & 08 52 51.2 & -58 09 27  & 275.77 &  -8.62 & 125 &    3.9 &   99.6 & \hfill 34x&\hfill 28 & 16.4 & .25  &  &S& & &5& & &S&                            \\
  678 &          &    & 08 52 52.7 & -59 46 54  & 277.04 &  -9.66 & 125 &    3.1 &   12.5 & \hfill 17x&\hfill  5 & 19.1 & .18  &  &S& & & & &N& &                            \\
  679 &          &    & 08 52 55.8 & -58 22 46  & 275.95 &  -8.76 & 125 &    4.3 &   87.7 & \hfill 13x&\hfill  4 & 19.8 & .28  &  &S& & & & & & &                            \\
  680 &          &    & 08 52 57.7 & -59 59 10  & 277.21 &  -9.78 & 125 &    3.6 &    1.6 & \hfill 15x&\hfill  7 & 18.8 & .19  &  & & & & & & &1& cl.to br.*                 \\
\vspace{-1.3 mm} \\ 
  681 &          &    & 08 53 03.2 & -57 10 30  & 275.02 &  -7.98 & 165 &   33.9 & -116.7 & \hfill 20x&\hfill 16 & 17.6 & .33  & ?& & & & & & & & triangle-shaped            \\
  682 &          &    & 08 53 07.1 & -54 35 17  & 273.03 &  -6.31 & 165 &   37.3 &   22.0 & \hfill 34x&\hfill 20 & 17.2 & .34  &  & & & & & & & &                            \\
  683 &          &    & 08 53 07.1 & -57 36 43  & 275.37 &  -8.25 & 125 &    6.1 &  128.8 & \hfill 20x&\hfill 12 & 17.6 & .26  &  &S& & &E& & &1& or blg                     \\
  684 &          &    & 08 53 09.3 & -53 41 38  & 272.34 &  -5.73 & 165 &   38.6 &   69.9 & \hfill 13x&\hfill  8 & 18.7 & .34  &  & & & & & & & &                            \\
  685 &          &    & 08 53 09.3 & -60 06 56  & 277.32 &  -9.84 & 125 &    4.8 &   -5.4 & \hfill 12x&\hfill  5 & 19.6 & .20  & ?& & & & & & & &                            \\
  686 &          & P  & 08 53 13.4 & -55 36 33  & 273.83 &  -6.95 & 165 &   37.0 &  -32.8 & \hfill 58x&\hfill 40 & 15.4 & .31  &  &S& & &L& & &S& in st.diffr.pat.           \\
  687 &          &    & 08 53 15.4 & -59 51 22  & 277.13 &  -9.67 & 125 &    5.6 &    8.5 & \hfill 12x&\hfill  7 & 19.2 & .18  & ?& & & & & & & &                            \\
  688 &          &    & 08 53 15.8 & -54 33 26  & 273.02 &  -6.27 & 165 &   38.5 &   23.6 & \hfill 27x&\hfill 24 & 17.1 & .35  &  &S& & &M& & &S&                            \\
  689 &          &    & 08 53 18.0 & -54 37 16  & 273.07 &  -6.31 & 165 &   38.7 &   20.2 & \hfill 17x&\hfill 17 & 18.1 & .34  &  & & & & & & &S&                            \\
  690 &          &    & 08 53 23.5 & -56 13 13  & 274.31 &  -7.33 & 165 &   37.5 &  -65.6 & \hfill 20x&\hfill  7 & 18.8 & .29  & ?& & & & & & &S&                            \\
\vspace{-1.3 mm} \\ 
  691 &          &    & 08 53 30.0 & -58 25 50  & 276.04 &  -8.73 & 125 &    8.3 &   84.9 & \hfill 12x&\hfill  5 & 19.3 & .28  &  & & & & & & & &                            \\
  692 &          &    & 08 53 30.1 & -59 42 02  & 277.03 &  -9.54 & 125 &    7.4 &   16.8 & \hfill 16x&\hfill 13 & 17.9 & .20  &  &E& & & & & & &                            \\
  693 &          &    & 08 53 31.7 & -55 59 43  & 274.15 &  -7.17 & 165 &   38.8 &  -53.5 & \hfill 13x&\hfill 13 & 18.6 & .33  & ?& & & & & & & &                            \\
  694 & L165-007 & I  & 08 53 32.8 & -55 41 58  & 273.93 &  -6.98 & 165 &   39.3 &  -37.7 & \hfill 67x&\hfill 13 & 16.3 & .32  &  &S& & & &?& & & in st.diffr.pat.           \\
  695 &          &    & 08 53 33.5 & -54 46 06  & 273.21 &  -6.38 & 165 &   40.5 &   12.3 & \hfill 23x&\hfill 13 & 17.9 & .32  & ?& & & & & & & &                            \\
  696 &          &    & 08 53 36.9 & -59 41 46  & 277.03 &  -9.53 & 125 &    8.2 &   17.0 & \hfill  9x&\hfill  7 & 19.0 & .20  &  &E& & & & & & & neighb.of 307              \\
  697 &          &    & 08 53 42.0 & -57 38 28  & 275.44 &  -8.21 & 125 &   10.2 &  127.2 & \hfill 17x&\hfill 13 & 17.8 & .25  &  & & & & & & &S& i.a.w.699                  \\
  698 &          &    & 08 53 43.5 & -58 43 36  & 276.29 &  -8.90 & 125 &    9.6 &   69.0 & \hfill 67x&\hfill 50 & 15.2 & .31  &  &E& & & & & &S&                            \\
  699 &          &    & 08 53 44.0 & -57 38 50  & 275.45 &  -8.21 & 125 &   10.5 &  126.8 & \hfill 20x&\hfill 17 & 17.8 & .25  &  &S& & & & & &S& i.a.w.697                  \\
  700 &          &    & 08 53 48.9 & -55 57 20  & 274.15 &  -7.11 & 165 &   41.0 &  -51.4 & \hfill 27x&\hfill 11 & 18.0 & .33  & ?& & & & & & &S&                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
  701 &          &    & 08 53 51.8 & -53 55 58  & 272.60 &  -5.80 & 165 &   43.9 &   57.0 & \hfill 20x&\hfill  5 & 19.0 & .34  &  & & & & & & &1&                            \\
  702 &          &    & 08 53 51.8 & -55 26 06  & 273.75 &  -6.77 & 165 &   42.0 &  -23.5 & \hfill 12x&\hfill  7 & 19.1 & .32  &  & & & & & & & & in st.diffr.pat.           \\
  703 &          &    & 08 53 52.1 & -59 18 35  & 276.75 &  -9.26 & 125 &   10.2 &   37.7 & \hfill 16x&\hfill 11 & 18.2 & .21  & ?&S& & & &?& & & br.blg, vLSBdisk           \\
  704 &          &    & 08 53 54.0 & -57 27 42  & 275.32 &  -8.07 & 165 &   39.7 & -132.2 & \hfill 13x&\hfill  8 & 19.0 & .27  &  &S& & & & & & &                            \\
  705 &          &    & 08 53 58.0 & -55 44 00  & 273.99 &  -6.95 & 165 &   42.4 &  -39.5 & \hfill 15x&\hfill  9 & 18.6 & .34  &  & & & & & & & & in st.diffr.pat.           \\
  706 &          &    & 08 53 58.2 & -59 40 59  & 277.05 &  -9.49 & 125 &   10.6 &   17.7 & \hfill 16x&\hfill 16 & 17.5 & .21  &  &E& & &0& & & &                            \\
  707 &          &    & 08 54 00.6 & -55 02 28  & 273.46 &  -6.50 & 165 &   43.6 &   -2.5 & \hfill 22x&\hfill 11 & 17.8 & .29  &  &S& & & & & &S& in st.diffr.pat.           \\
  708 &          &    & 08 54 03.6 & -55 46 11  & 274.03 &  -6.97 & 165 &   43.1 &  -41.5 & \hfill 17x&\hfill  7 & 18.6 & .33  &  & & & & & & & & in st.diffr.pat.           \\
  709 &          &    & 08 54 05.6 & -55 43 04  & 273.99 &  -6.93 & 165 &   43.4 &  -38.7 & \hfill 15x&\hfill  8 & 18.7 & .34  &  & & & & & & & & in st.diffr.pat.           \\
  710 &          &    & 08 54 06.0 & -60 14 38  & 277.50 &  -9.83 & 125 &   11.0 &  -12.3 & \hfill 13x&\hfill  3 & 20.4 & .19  &  &S& & & & &E& & v.obs.                     \\
\vspace{-1.3 mm} \\ 
  711 &          &    & 08 54 17.6 & -57 53 53  & 275.69 &  -8.31 & 125 &   14.3 &  113.3 & \hfill 12x&\hfill  7 & 19.1 & .26  &  &S& & & & & & & vLSBdisk                   \\
  712 &          &    & 08 54 19.6 & -60 38 32  & 277.83 & -10.07 & 125 &   12.2 &  -33.7 & \hfill 16x&\hfill  5 & 19.0 & .22  &  &S& & & & & & & dist.blg                   \\
  713 &          &    & 08 54 19.8 & -53 52 13  & 272.59 &  -5.71 & 165 &   47.7 &   60.2 & \hfill 34x&\hfill  5 & 18.6 & .35  &  &S& & & & &E& &                            \\
  714 &          &    & 08 54 22.5 & -55 26 42  & 273.81 &  -6.72 & 165 &   45.9 &  -24.2 & \hfill 20x&\hfill  9 & 18.3 & .31  &  & & & & & & &1& in st.diffr.pat.           \\
  715 &          &    & 08 54 30.4 & -54 51 47  & 273.37 &  -6.33 & 165 &   47.7 &    7.0 & \hfill 17x&\hfill 13 & 18.3 & .37  &  & & & & & & &S&                            \\
  716 &          &    & 08 54 31.2 & -60 39 28  & 277.86 & -10.06 & 125 &   13.4 &  -34.6 & \hfill 17x&\hfill 15 & 17.6 & .22  &  & & & & & & & &                            \\
  717 &          &    & 08 54 33.3 & -54 46 12  & 273.30 &  -6.27 & 165 &   48.2 &   12.0 & \hfill 16x&\hfill  7 & 19.0 & .35  &  & & & & & & &S&                            \\
  718 &          &    & 08 54 39.5 & -54 52 28  & 273.39 &  -6.32 & 165 &   48.9 &    6.4 & \hfill 67x&\hfill 60 & 15.1 & .38  &  &S& & & &?&F&S&                            \\
  719 &          &    & 08 54 43.5 & -57 34 33  & 275.48 &  -8.06 & 125 &   17.7 &  130.5 & \hfill 13x&\hfill  5 & 19.7 & .25  & ?&S& & & & & &1&                            \\
  720 &          & NS & 08 54 45.4 & -55 18 10  & 273.73 &  -6.59 & 165 &   49.0 &  -16.6 & \hfill 17x&\hfill  9 & 18.3 & .29  &  & & & & & & &S& in st.diffr.pat.           \\
\vspace{-1.3 mm} \\ 
  721 &          &    & 08 54 46.4 & -57 19 25  & 275.29 &  -7.89 & 165 &   46.2 & -124.9 & \hfill 40x&\hfill  5 & 17.9 & .26  &  &S& & & & &E& &                            \\
  722 &          &    & 08 54 47.0 & -60 36 59  & 277.85 & -10.01 & 125 &   15.2 &  -32.4 & \hfill 13x&\hfill  7 & 19.0 & .22  & ?& & & & & & & &                            \\
  723 &          &    & 08 54 49.1 & -59 33 19  & 277.02 &  -9.32 & 125 &   16.4 &   24.5 & \hfill 13x&\hfill  5 & 19.8 & .22  & ?& & & & & & & &                            \\
  724 &          &    & 08 54 50.0 & -59 51 51  & 277.26 &  -9.52 & 125 &   16.3 &    7.9 & \hfill 12x&\hfill  8 & 19.1 & .19  &  &S& & & & & & & dist.blg, vLSBdisk         \\
  725 &          &    & 08 54 51.1 & -59 51 54  & 277.27 &  -9.52 & 125 &   16.4 &    7.9 & \hfill 13x&\hfill  5 & 19.5 & .19  &  &S& & & & & & & dist.blg, vLSBdisk         \\
  726 &          &    & 08 54 52.9 & -57 42 40  & 275.60 &  -8.13 & 125 &   18.6 &  123.3 & \hfill 28x&\hfill 22 & 17.0 & .25  &  &S& & & & & & & dist.blg, v.obs.           \\
  727 &          &    & 08 54 52.9 & -59 52 16  & 277.27 &  -9.52 & 125 &   16.6 &    7.5 & \hfill 13x&\hfill  5 & 19.5 & .19  &  &S& & & & & & & neighb.of 725, cl.to br.*  \\
  728 &          &    & 08 54 56.6 & -55 05 18  & 273.58 &  -6.43 & 165 &   50.7 &   -5.2 & \hfill 20x&\hfill 16 & 17.4 & .34  &  &E& & & &?& & & w.LSBcomp, in st.diffr.pat \\
  729 &          &    & 08 54 56.8 & -58 30 11  & 276.22 &  -8.63 & 125 &   18.3 &   80.8 & \hfill 12x&\hfill  5 & 19.4 & .33  &  & & & & & & & &                            \\
  730 &          &    & 08 54 58.5 & -58 18 29  & 276.07 &  -8.51 & 125 &   18.7 &   91.3 & \hfill 11x&\hfill  9 & 18.4 & .29  & ?&E& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  731 &          &    & 08 55 06.5 & -55 23 23  & 273.83 &  -6.61 & 165 &   51.6 &  -21.4 & \hfill 15x&\hfill  7 & 19.0 & .30  &  & & & & & & & & in st.diffr.pat.           \\
  732 &          &    & 08 55 11.1 & -55 22 46  & 273.83 &  -6.59 & 165 &   52.1 &  -20.8 & \hfill 13x&\hfill 13 & 18.2 & .30  & ?&E& & & &?& & & neighb.of 731              \\
  733 &          &    & 08 55 11.1 & -59 46 40  & 277.22 &  -9.43 & 125 &   18.7 &   12.5 & \hfill 20x&\hfill 17 & 17.4 & .20  &  &F& & & & & & &                            \\
  734 &          &    & 08 55 11.8 & -53 26 30  & 272.35 &  -5.33 & 165 &   55.2 &   83.0 & \hfill 16x&\hfill  9 & 18.5 & .48  &  & & & & & & & &                            \\
  735 &          &    & 08 55 17.6 & -59 47 04  & 277.24 &  -9.42 & 125 &   19.4 &   12.1 & \hfill 12x&\hfill  9 & 18.4 & .20  & ?&E& & & & & & &                            \\
  736 &          &    & 08 55 18.4 & -54 43 32  & 273.34 &  -6.16 & 165 &   54.1 &   14.2 & \hfill 23x&\hfill  9 & 18.1 & .36  &  & & & & & & & &                            \\
  737 &          &    & 08 55 19.0 & -57 36 09  & 275.55 &  -8.02 & 125 &   21.9 &  129.0 & \hfill 36x&\hfill 31 & 16.5 & .25  &  &S& & & & & &S& dist.blg, v.obs.           \\
  738 &          &    & 08 55 20.3 & -58 49 42  & 276.50 &  -8.80 & 125 &   20.7 &   63.4 & \hfill 13x&\hfill 12 & 18.3 & .28  &  &S& & & &?& &S&                            \\
  739 &          &    & 08 55 22.0 & -53 46 56  & 272.63 &  -5.54 & 165 &   56.0 &   64.7 & \hfill 20x&\hfill  8 & 18.4 & .37  &  & & & & & & & &                            \\
  740 &          &    & 08 55 23.1 & -53 35 35  & 272.48 &  -5.41 & 165 &   56.5 &   74.9 & \hfill 13x&\hfill  5 & 19.4 & .41  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  741 &          &    & 08 55 24.0 & -54 44 33  & 273.36 &  -6.16 & 165 &   54.8 &   13.3 & \hfill 17x&\hfill  8 & 18.7 & .37  &  & & & & & & &S&                            \\
  742 &          &    & 08 55 25.9 & -55 15 04  & 273.75 &  -6.48 & 165 &   54.2 &  -14.0 & \hfill 13x&\hfill  5 & 19.4 & .31  &  & & & & & & & & in st.diffr.pat.           \\
  743 &          &    & 08 55 28.9 & -57 37 25  & 275.58 &  -8.01 & 125 &   23.0 &  127.9 & \hfill 13x&\hfill  4 & 20.1 & .25  &  & & & & & & & & p.cov.by *                 \\
  744 &          &    & 08 55 33.6 & -60 40 06  & 277.95 &  -9.97 & 125 &   20.2 &  -35.3 & \hfill 22x&\hfill 13 & 17.9 & .22  &  &S& & & & & &1& dist.blg                   \\
  745 &          &    & 08 55 35.8 & -54 19 47  & 273.07 &  -5.87 & 165 &   57.0 &   35.3 & \hfill 20x&\hfill  9 & 18.0 & .31  & ?& & & & & & & &                            \\
  746 &          &    & 08 55 35.9 & -58 49 16  & 276.52 &  -8.77 & 125 &   22.6 &   63.7 & \hfill 12x&\hfill  5 & 19.1 & .28  &  &S& & &E& & & & w.comp.                    \\
  747 &          &    & 08 55 37.5 & -58 09 53  & 276.01 &  -8.35 & 125 &   23.5 &   98.9 & \hfill 27x&\hfill  4 & 19.0 & .29  &  &S& & & & &E& & dist.blg                   \\
  748 &          &    & 08 55 39.0 & -57 38 49  & 275.61 &  -8.01 & 125 &   24.2 &  126.6 & \hfill 13x&\hfill  7 & 18.7 & .25  &  &E& & & &?& &S&                            \\
  749 &          &    & 08 55 39.0 & -58 09 10  & 276.00 &  -8.34 & 125 &   23.7 &   99.5 & \hfill 12x&\hfill  7 & 19.2 & .29  &  & & & & & & & & neighb.of 747              \\
  750 &          &    & 08 55 49.9 & -57 35 40  & 275.59 &  -7.96 & 125 &   25.6 &  129.4 & \hfill 17x&\hfill 11 & 18.3 & .25  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  751 &          &    & 08 55 52.  & -60 18.1 : & 277.69 &  -9.70 & 125 &   22.7 &  -15.7 & \hfill 22x&\hfill 15 & 17.5 & .17  &  &S& & & &?& &1&                            \\
  752 &          &    & 08 55 53.3 & -57 52 30  & 275.81 &  -8.13 & 125 &   25.7 &  114.4 & \hfill 20x&\hfill 16 & 17.4 & .29  &  &S& & &E& & & &                            \\
  753 &          &    & 08 55 54.0 & -54 02 07  & 272.87 &  -5.64 & 165 &   59.8 &   51.1 & \hfill 16x&\hfill 16 & 18.0 & .40  &  &S& & & &?&F& &                            \\
  754 &          &    & 08 55 58.1 & -56 13 37  & 274.55 &  -7.06 & 165 &   56.7 &  -66.4 & \hfill 16x&\hfill  4 & 19.5 & .34  &  &S& & & & &E& & dist.nucl.                 \\
  755 &          &    & 08 56 02.6 & -58 04 21  & 275.98 &  -8.25 & 125 &   26.5 &  103.8 & \hfill 13x&\hfill  7 & 19.2 & .30  & ?&S& & & &?& & &                            \\
  756 &          &    & 08 56 05.4 & -54 54 15  & 273.55 &  -6.19 & 165 &   59.8 &    4.4 & \hfill 15x&\hfill  7 & 18.8 & .39  &  & & & & & & & &                            \\
  757 &          & I  & 08 56 05.8 & -54 00 13  & 272.86 &  -5.60 & 165 &   61.4 &   52.7 & \hfill 27x&\hfill  7 & 18.3 & .43  &  &S& & & & & & &                            \\
  758 &          &    & 08 56 15.4 & -54 59 58  & 273.64 &  -6.23 & 165 &   61.0 &    -.7 & \hfill 16x&\hfill  4 & 19.4 & .35  &  & & & & & & & &                            \\
  759 &          &    & 08 56 18.0 & -54 56 04  & 273.59 &  -6.18 & 165 &   61.4 &    2.8 & \hfill 19x&\hfill  5 & 18.9 & .37  &  & & & & & & & &                            \\
  760 &          &    & 08 56 18.5 & -57 48 11  & 275.79 &  -8.05 & 125 &   28.7 &  118.1 & \hfill 16x&\hfill  8 & 18.4 & .27  &  &S& & &E& & & & or blg                     \\
\vspace{-1.3 mm} \\ 
  761 &          &    & 08 56 22.5 & -54 40 29  & 273.40 &  -6.01 & 165 &   62.4 &   16.7 & \hfill 16x&\hfill  4 & 19.7 & .34  &  &S& & & & &E& &                            \\
  762 &          &    & 08 56 22.6 & -60 22 12  & 277.78 &  -9.70 & 125 &   26.0 &  -19.4 & \hfill 13x&\hfill  9 & 19.0 & .17  &  &S& & & & & & &                            \\
  763 &          &    & 08 56 22.9 & -53 38 52  & 272.62 &  -5.33 & 165 &   64.3 &   71.7 & \hfill 16x&\hfill  4 & 19.4 & .41  &  &S& & & & &E& &                            \\
  764 & L165-008 &    & 08 56 25.8 & -53 40 51  & 272.65 &  -5.35 & 165 &   64.6 &   69.9 & \hfill 60x&\hfill 54 & 15.1 & .41  & ?&D& & & &?& &S& smooth                     \\
  765 &          &    & 08 56 25.8 & -57 53 05  & 275.87 &  -8.09 & 125 &   29.5 &  113.7 & \hfill 13x&\hfill  5 & 19.5 & .28  & ?&E& & & & & & &                            \\
  766 &          &    & 08 56 28.3 & -59 29 08  & 277.10 &  -9.12 & 125 &   27.8 &   28.0 & \hfill 15x&\hfill  7 & 18.7 & .21  &  &S& & & & & & &                            \\
  767 &          &    & 08 56 33.0 & -59 04 45  & 276.80 &  -8.85 & 125 &   28.8 &   49.7 & \hfill 15x&\hfill 15 & 17.9 & .24  &  &E& & & &?& & & in st.diffr.pat.           \\
  768 &          &    & 08 56 33.9 & -57 34 32  & 275.64 &  -7.87 & 125 &   30.9 &  130.3 & \hfill 17x&\hfill  4 & 19.4 & .25  &  &S& & & & & & &                            \\
  769 &          &    & 08 56 36.3 & -58 14 52  & 276.16 &  -8.30 & 125 &   30.3 &   94.3 & \hfill 17x&\hfill  8 & 18.7 & .28  &  & & & & & & &1&                            \\
  770 &          &    & 08 56 36.5 & -58 21 29  & 276.25 &  -8.37 & 125 &   30.2 &   88.4 & \hfill 28x&\hfill 13 & 17.6 & .29  &  &S& & &E& & &S&                            \\
\vspace{-1.3 mm} \\ 
  771 &          &    & 08 56 37.2 & -58 19 22  & 276.22 &  -8.35 & 125 &   30.3 &   90.2 & \hfill 13x&\hfill 13 & 18.4 & .28  &  &E& & &0& & & &                            \\
  772 &          &    & 08 56 38.2 & -58 18 11  & 276.21 &  -8.34 & 125 &   30.4 &   91.3 & \hfill 16x&\hfill 13 & 18.3 & .28  &  &S& & &M& & &S&                            \\
  773 &          &    & 08 56 39.7 & -58 39 34  & 276.48 &  -8.56 & 125 &   30.1 &   72.2 & \hfill 36x&\hfill  5 & 18.5 & .31  & ?&S& & &L& &E& & cl.to br.*                 \\
  774 &          &    & 08 56 42.0 & -58 12 58  & 276.14 &  -8.27 & 125 &   31.0 &   95.9 & \hfill 17x&\hfill  8 & 18.7 & .28  &  &S& & & & & &1& w.comp.                    \\
  775 &          &    & 08 56 43.2 & -59 05 35  & 276.82 &  -8.84 & 125 &   30.0 &   49.0 & \hfill 30x&\hfill 27 & 16.5 & .23  &  &S& & &M& &F& & in st.diffr.pat.           \\
  776 &          &    & 08 56 43.3 & -55 35 23  & 274.13 &  -6.56 & 165 &   63.5 &  -32.5 & \hfill 15x&\hfill  8 & 18.4 & .37  &  & & & & & & & &                            \\
  777 &          &    & 08 56 46.2 & -60 25 48  & 277.86 &  -9.70 & 125 &   28.5 &  -22.7 & \hfill 13x&\hfill  4 & 19.7 & .17  & ?&S& & & & & & &                            \\
  778 &          &    & 08 56 46.6 & -60 03 25  & 277.57 &  -9.46 & 125 &   29.1 &   -2.7 & \hfill 12x&\hfill 12 & 18.1 & .18  &  &E& & &0& & & &                            \\
  779 &          &    & 08 56 46.7 & -54 32 23  & 273.34 &  -5.87 & 165 &   65.8 &   23.8 & \hfill 20x&\hfill  9 & 18.1 & .36  &  &S& & & & & &S&                            \\
  780 &          &    & 08 56 46.7 & -54 40 58  & 273.45 &  -5.97 & 165 &   65.6 &   16.1 & \hfill 13x&\hfill 12 & 18.5 & .35  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  781 &          &    & 08 56 47.9 & -57 55 37  & 275.93 &  -8.08 & 125 &   32.1 &  111.4 & \hfill 17x&\hfill  8 & 18.7 & .29  &  &S& & & & & & & dist.blg                   \\
  782 &          &    & 08 57 01.3 & -61 00 10  & 278.32 & -10.04 & 125 &   29.4 &  -53.4 & \hfill 20x&\hfill 17 & 17.6 & .23  &  &L& & & &?& & &                            \\
  783 & CSRG0560 &    & 08 57 02.1 & -58 26 37  & 276.35 &  -8.39 & 125 &   33.0 &   83.7 & \hfill 35x&\hfill 20 & 16.9 & .31  &  &S& & &M& & &S& dist.blg                   \\
  784 &          &    & 08 57 02.8 & -57 47 22  & 275.85 &  -7.96 & 125 &   34.0 &  118.7 & \hfill 15x&\hfill  4 & 19.7 & .28  &  &S& & & & &E&1&                            \\
  785 &          &    & 08 57 03.8 & -58 04 01  & 276.06 &  -8.14 & 125 &   33.8 &  103.9 & \hfill 12x&\hfill  3 & 20.5 & .29  &  &S& & & & &E& &                            \\
  786 &          &    & 08 57 04.8 & -55 31 17  & 274.11 &  -6.48 & 165 &   66.3 &  -28.9 & \hfill 17x&\hfill  5 & 19.1 & .35  &  &S& & & & & & &                            \\
  787 &          &    & 08 57 04.8 & -59 41 43  & 277.32 &  -9.19 & 125 &   31.6 &   16.6 & \hfill 54x&\hfill 30 & 15.6 & .22  &  &S& & &M& & & & dist.blg                   \\
  788 &          &    & 08 57 05.4 & -59 37 01  & 277.26 &  -9.14 & 125 &   31.8 &   20.8 & \hfill 13x&\hfill  8 & 19.0 & .20  & ?&S& & & & & &S&                            \\
  789 &          &    & 08 57 06.1 & -59 46 45  & 277.38 &  -9.25 & 125 &   31.6 &   12.1 & \hfill 13x&\hfill  8 & 18.4 & .20  &  &S& & &E& & & &                            \\
  790 &          &    & 08 57 07.5 & -55 56 48  & 274.44 &  -6.75 & 165 &   65.8 &  -51.7 & \hfill 22x&\hfill  4 & 19.0 & .36  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  791 &          &    & 08 57 10.8 & -59 11 47  & 276.94 &  -8.86 & 125 &   33.0 &   43.3 & \hfill 15x&\hfill  7 & 18.7 & .21  &  & & & & & & & & blg                        \\
  792 &          &    & 08 57 16.5 & -57 35 35  & 275.72 &  -7.81 & 125 &   35.9 &  129.2 & \hfill 27x&\hfill 27 & 16.7 & .25  &  &S& & & &?&F& & v.obs.                     \\
  793 &          &    & 08 57 21.4 & -59 08 20  & 276.91 &  -8.81 & 125 &   34.3 &   46.4 & \hfill 23x&\hfill  9 & 17.9 & .22  &  &E& & & &?& & &                            \\
  794 &          &    & 08 57 22.0 & -59 01 20  & 276.82 &  -8.73 & 125 &   34.5 &   52.6 & \hfill 13x&\hfill 12 & 18.9 & .24  &  & & & & & & &1& vLSB                       \\
  795 &          &    & 08 57 24.7 & -55 08 32  & 273.86 &  -6.20 & 165 &   69.6 &   -8.7 & \hfill 30x&\hfill 23 & 16.9 & .34  &  &S& & & & &F& & smooth                     \\
  796 &          &    & 08 57 29.7 & -57 44 47  & 275.85 &  -7.89 & 125 &   37.3 &  121.0 & \hfill 16x&\hfill 11 & 18.4 & .28  &  &S& & &M& & &1&                            \\
  797 &          &    & 08 57 30.3 & -57 54 32  & 275.98 &  -7.99 & 125 &   37.1 &  112.3 & \hfill 42x&\hfill 16 & 16.8 & .30  &  &S& & &M& & &S& dist.blg, v.obs.           \\
  798 &          &    & 08 57 30.8 & -57 44 19  & 275.85 &  -7.88 & 125 &   37.4 &  121.4 & \hfill 11x&\hfill  7 & 18.8 & .28  &  & & & & & & & & dist.blg                   \\
  799 &          & I  & 08 57 31.4 & -55 12 26  & 273.92 &  -6.23 & 165 &   70.3 &  -12.2 & \hfill 24x&\hfill 19 & 17.0 & .34  &  & & & & & & &S&                            \\
  800 &          &    & 08 57 32.2 & -57 43 59  & 275.85 &  -7.88 & 125 &   37.6 &  121.7 & \hfill 11x&\hfill  7 & 19.2 & .28  &  & & & & & & & & between **                 \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
  801 &          & P2 & 08 57 32.5 & -53 02 58  & 272.28 &  -4.81 & 165 &   74.7 &  103.5 & \hfill  9x&\hfill  8 & 19.2 & .84  &  & & & & & & & & pair w.802                 \\
  802 &          & P2 & 08 57 33.0 & -53 03 07  & 272.28 &  -4.81 & 165 &   74.7 &  103.3 & \hfill 13x&\hfill  7 & 19.0 & .84  &  & & & & & & & & pair w.801                 \\
  803 &          &    & 08 57 38.0 & -57 16 03  & 275.50 &  -7.56 & 165 &   67.0 & -122.6 & \hfill 15x&\hfill 11 & 18.3 & .25  & ?&S& & &5& & & &                            \\
  804 &          &    & 08 57 40.9 & -59 42 54  & 277.38 &  -9.15 & 125 &   35.6 &   15.5 & \hfill 15x&\hfill  5 & 19.2 & .22  &  & & & & & & & & blg                        \\
  805 &          &    & 08 57 45.2 & -59 43 33  & 277.40 &  -9.15 & 125 &   36.1 &   14.9 & \hfill 17x&\hfill 12 & 18.2 & .21  &  &S& & &M& & & &                            \\
  806 &          &    & 08 57 46.9 & -60 32 32  & 278.03 &  -9.68 & 125 &   35.0 &  -28.9 & \hfill 17x&\hfill 12 & 18.1 & .18  &  & & & & & & & &                            \\
  807 &          &    & 08 57 52.6 & -57 31 58  & 275.72 &  -7.71 & 125 &   40.4 &  132.3 & \hfill 11x&\hfill  8 & 19.0 & .25  & ?& & & & & & &1&                            \\
  808 &          & I  & 08 57 58.  & -52 39.7 : & 272.03 &  -4.51 & 211 &  -16.9 & -142.6 & \hfill 17x&\hfill 12 & 17.8 & .97  &  &S& & &3&:& & &                            \\
  809 &          &    & 08 57 58.7 & -57 26 44  & 275.66 &  -7.64 & 165 &   69.1 & -132.2 & \hfill 27x&\hfill  7 & 18.2 & .25  &  &S& & &M& &E& &                            \\
  810 &          &    & 08 58 00.0 & -60 35 34  & 278.09 &  -9.69 & 125 &   36.4 &  -31.6 & \hfill 15x&\hfill  9 & 18.7 & .19  &  & & & & & & & & between **                 \\
\vspace{-1.3 mm} \\ 
  811 &          &    & 08 58 02.5 & -58 23 45  & 276.40 &  -8.26 & 125 &   40.2 &   86.1 & \hfill 16x&\hfill  4 & 19.3 & .31  &  &S& & & & &E& & w.comp.                    \\
  812 &          &    & 08 58 03.3 & -61 01 59  & 278.43 &  -9.97 & 125 &   36.0 &  -55.2 & \hfill 13x&\hfill  9 & 19.1 & .24  &  & & & & & & & &                            \\
  813 &          &    & 08 58 03.5 & -59 11 14  & 277.01 &  -8.77 & 125 &   39.0 &   43.7 & \hfill 17x&\hfill  7 & 18.6 & .21  &  &S& & & & & & & asym.spiral                \\
  814 &          &    & 08 58 05.4 & -60 30 36  & 278.03 &  -9.63 & 125 &   37.1 &  -27.2 & \hfill 16x&\hfill 15 & 17.7 & .18  &  &E& & & & & & &                            \\
  815 &          &    & 08 58 07.2 & -53 11 38  & 272.45 &  -4.84 & 165 &   79.0 &   95.5 & \hfill 20x&\hfill 11 & 17.9 & .58  &  & & & & & & & &                            \\
  816 &          &    & 08 58 07.4 & -60 10 02  & 277.77 &  -9.40 & 125 &   37.9 &   -8.8 & \hfill 11x&\hfill  8 & 18.9 & .17  &  &E& & & & & & & or blg                     \\
  817 &          &    & 08 58 07.5 & -57 31 45  & 275.74 &  -7.68 & 165 &   70.0 & -136.8 & \hfill 30x&\hfill  9 & 17.8 & .25  &  &S& & &2&:& & & blg or s.p.*               \\
  818 &          &    & 08 58 07.7 & -60 09 01  & 277.75 &  -9.39 & 125 &   38.0 &   -7.9 & \hfill 13x&\hfill  4 & 20.0 & .17  &  &S& & & & & & &                            \\
  819 &          &    & 08 58 09.6 & -60 30 40  & 278.03 &  -9.62 & 125 &   37.6 &  -27.3 & \hfill 11x&\hfill  5 & 19.3 & .18  &  &S& & & & & & & cl.to br.*                 \\
  820 &          &    & 08 58 10.0 & -60 15 45  & 277.84 &  -9.46 & 125 &   38.0 &  -14.0 & \hfill 16x&\hfill 15 & 17.7 & .17  &  &E& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  821 &          &    & 08 58 11.1 & -56 20 18  & 274.84 &  -6.90 & 165 &   73.0 &  -73.0 & \hfill 13x&\hfill  3 & 20.2 & .36  &  &S& & & & &E& &                            \\
  822 &          &    & 08 58 11.6 & -60 14 26  & 277.83 &  -9.44 & 125 &   38.2 &  -12.8 & \hfill 11x&\hfill  9 & 18.4 & .17  &  &E& & & & & & & or blg                     \\
  823 &          &    & 08 58 11.8 & -58 25 23  & 276.43 &  -8.26 & 125 &   41.2 &   84.6 & \hfill 15x&\hfill  8 & 18.4 & .31  &  &S& & &M& & & &                            \\
  824 &          & I  & 08 58 13.7 & -60 51 24  & 278.31 &  -9.84 & 125 &   37.4 &  -45.8 & \hfill 16x&\hfill  8 & 18.4 & .22  &  &S& & &E& & &1&                            \\
  825 &          &    & 08 58 15.8 & -61 12 03  & 278.58 & -10.06 & 125 &   37.1 &  -64.2 & \hfill 13x&\hfill  8 & 19.0 & .22  &  & & & & & & & &                            \\
  826 &          &    & 08 58 16.3 & -60 08 29  & 277.76 &  -9.37 & 125 &   38.9 &   -7.5 & \hfill 13x&\hfill  4 & 19.7 & .17  &  &S& & & & & & &                            \\
  827 &          &    & 08 58 16.6 & -59 18 32  & 277.12 &  -8.83 & 125 &   40.3 &   37.1 & \hfill 22x&\hfill 17 & 17.3 & .20  &  &S& & & & &F& &                            \\
  828 &          &    & 08 58 21.6 & -57 43 37  & 275.91 &  -7.79 & 125 &   43.5 &  121.8 & \hfill 13x&\hfill 13 & 18.9 & .29  &  & & & & & & & &                            \\
  829 &          &    & 08 58 25.6 & -57 37 10  & 275.84 &  -7.71 & 125 &   44.2 &  127.6 & \hfill 12x&\hfill  8 & 18.9 & .27  & ?&S& & & & & &S&                            \\
  830 &          &    & 08 58 28.5 & -58 03 00  & 276.17 &  -7.99 & 125 &   43.8 &  104.5 & \hfill 15x&\hfill  9 & 18.4 & .29  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  831 &          &    & 08 58 32.1 & -57 43 18  & 275.93 &  -7.77 & 125 &   44.8 &  122.1 & \hfill 16x&\hfill 11 & 18.3 & .29  &  &S& & & &?& & &                            \\
  832 &          &    & 08 58 36.1 & -53 24 46  & 272.66 &  -4.93 & 165 &   82.4 &   83.7 & \hfill 13x&\hfill  7 & 18.5 & .50  &  & & & & & & & & dist.blg                   \\
  833 &          &    & 08 58 40.2 & -59 26 26  & 277.25 &  -8.88 & 125 &   42.8 &   30.0 & \hfill 17x&\hfill 13 & 18.0 & .20  &  &S& & & & & & &                            \\
  834 &          &    & 08 58 41.9 & -54 13 01  & 273.28 &  -5.45 & 165 &   81.4 &   40.5 & \hfill 17x&\hfill  5 & 18.8 & .45  &  &S& & & &?& & &                            \\
  835 &          &    & 08 58 44.0 & -60 28 01  & 278.05 &  -9.54 & 125 &   41.4 &  -25.0 & \hfill 13x&\hfill 11 & 18.7 & .18  &  & & & & & & & &                            \\
  836 &          &    & 08 58 48.7 & -59 26 14  & 277.26 &  -8.86 & 125 &   43.8 &   30.1 & \hfill  9x&\hfill  9 & 18.6 & .20  &  &E& & & & & & & neighb.of 833              \\
  837 &          &    & 08 59 00.7 & -54 11 40  & 273.29 &  -5.40 & 165 &   83.9 &   41.6 & \hfill 22x&\hfill  7 & 18.8 & .43  &  & & & & & & & &                            \\
  838 &          &    & 08 59 05.8 & -57 18 08  & 275.66 &  -7.44 & 165 &   77.5 & -124.9 & \hfill 30x&\hfill  8 & 17.9 & .27  &  &S& & &M& & & &                            \\
  839 &          &    & 08 59 06.8 & -58 54 20  & 276.88 &  -8.48 & 125 &   46.8 &   58.5 & \hfill 13x&\hfill  9 & 19.3 & .26  &  & & & & & & & & vLSB                       \\
  840 &          &    & 08 59 07.5 & -54 30 29  & 273.54 &  -5.60 & 165 &   84.1 &   24.8 & \hfill 15x&\hfill  5 & 19.3 & .38  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  841 &          &    & 08 59 08.6 & -60 34 42  & 278.17 &  -9.57 & 125 &   43.9 &  -31.1 & \hfill 13x&\hfill  4 & 19.8 & .19  &  &S& & & &?& & &                            \\
  842 &          &    & 08 59 10.1 & -60 29 41  & 278.10 &  -9.52 & 125 &   44.2 &  -26.6 & \hfill 20x&\hfill 11 & 17.8 & .18  &  &S& & &E& & & &                            \\
  843 &          &    & 08 59 18.3 & -57 42 09  & 275.98 &  -7.68 & 125 &   50.3 &  122.9 & \hfill 27x&\hfill  8 & 18.1 & .30  &  &S& & &M& & & &                            \\
  844 &          &    & 08 59 21.0 & -60 31 28  & 278.14 &  -9.52 & 125 &   45.4 &  -28.3 & \hfill 16x&\hfill 11 & 18.6 & .19  &  &S& & & &?& &1& vLSB                       \\
  845 &          &    & 08 59 21.2 & -59 27 18  & 277.32 &  -8.82 & 125 &   47.4 &   29.0 & \hfill 23x&\hfill  9 & 18.0 & .21  &  &S& & & & &E& &                            \\
  846 &          &    & 08 59 22.6 & -60 06 14  & 277.82 &  -9.24 & 125 &   46.4 &   -5.7 & \hfill 15x&\hfill 15 & 18.6 & .17  & ?& & & & & & & & vLSB, Y-shaped             \\
  847 &          &    & 08 59 24.5 & -59 40 37  & 277.50 &  -8.96 & 125 &   47.4 &   17.1 & \hfill 13x&\hfill 11 & 18.4 & .19  &  & & & & & & & &                            \\
  848 &          &    & 08 59 31.7 & -59 02 08  & 277.01 &  -8.53 & 125 &   49.4 &   51.5 & \hfill 13x&\hfill  8 & 19.3 & .23  &  &S& & &M& & & & LSB                        \\
  849 &          &    & 08 59 33.4 & -58 46 59  & 276.82 &  -8.36 & 125 &   50.1 &   65.0 & \hfill 13x&\hfill  7 & 19.5 & .29  &  & & & & & & & & LSB, w.comp.               \\
  850 &          &    & 08 59 34.2 & -57 21 30  & 275.74 &  -7.42 & 165 &   80.8 & -128.0 & \hfill 16x&\hfill  7 & 18.4 & .28  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  851 &          &    & 08 59 37.7 & -58 53 59  & 276.92 &  -8.43 & 125 &   50.4 &   58.7 & \hfill 13x&\hfill  4 & 20.1 & .25  &  &S& & & & & & & LSB, cl.to br.*            \\
  852 &          &    & 08 59 42.9 & -58 48 16  & 276.85 &  -8.36 & 125 &   51.1 &   63.8 & \hfill 13x&\hfill  9 & 19.2 & .28  &  & & & & & & & & LSB                        \\
  853 &          &    & 08 59 43.2 & -60 33 24  & 278.20 &  -9.50 & 125 &   47.8 &  -30.1 & \hfill 13x&\hfill  7 & 19.5 & .19  &  & & & & & & & & vLSB                       \\
  854 &          &    & 08 59 43.8 & -59 45 35  & 277.59 &  -8.98 & 125 &   49.4 &   12.6 & \hfill 12x&\hfill  8 & 18.6 & .19  & ?&E& & & &?& & &                            \\
  855 &          &    & 08 59 50.4 & -60 33 13  & 278.20 &  -9.49 & 125 &   48.6 &  -29.9 & \hfill 17x&\hfill 15 & 17.8 & .19  &  &E& & & & & & &                            \\
  856 &          &    & 08 59 51.1 & -55 17 38  & 274.20 &  -6.04 & 165 &   87.9 &  -17.5 & \hfill 19x&\hfill 16 & 17.4 & .36  &  &E& & & &?& & &                            \\
  857 &          &    & 08 59 52.0 & -53 31 48  & 272.87 &  -4.87 & 165 &   92.2 &   76.9 & \hfill 35x&\hfill  5 & 18.4 & .51  &  &S& & & & &E&S&                            \\
  858 &          &    & 08 59 54.2 & -55 14 50  & 274.17 &  -6.00 & 165 &   88.4 &  -15.1 & \hfill 19x&\hfill  8 & 18.2 & .36  &  & & & & & & & &                            \\
  859 &          &    & 08 59 55.4 & -57 52 45  & 276.17 &  -7.73 & 125 &   54.4 &  113.3 & \hfill 27x&\hfill  4 & 18.8 & .28  &  &S& & & & &E& &                            \\
  860 &          &    & 08 59 56.6 & -57 52 38  & 276.17 &  -7.73 & 125 &   54.5 &  113.4 & \hfill 27x&\hfill  5 & 18.3 & .28  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
  861 &          &    & 08 59 56.9 & -55 16 02  & 274.19 &  -6.01 & 165 &   88.7 &  -16.2 & \hfill 15x&\hfill 13 & 18.0 & .36  &  &S& & &M& &F& &                            \\
  862 &          &    & 08 59 59.7 & -57 54 25  & 276.19 &  -7.74 & 125 &   54.9 &  111.8 & \hfill 13x&\hfill  4 & 19.7 & .28  &  &S& & & & & & &                            \\
  863 &          &    & 08 59 59.8 & -59 48 30  & 277.65 &  -8.99 & 125 &   51.1 &    9.9 & \hfill 32x&\hfill 30 & 16.4 & .19  &  &S& & &5& & &S& dist.nucl, LSBdisk         \\
  864 &          &    & 09 00 01.4 & -57 53 14  & 276.18 &  -7.73 & 125 &   55.1 &  112.8 & \hfill  9x&\hfill  5 & 19.8 & .28  &  &S& & & & & & &                            \\
  865 &          &    & 09 00 02.5 & -57 54 25  & 276.20 &  -7.74 & 125 &   55.2 &  111.8 & \hfill 11x&\hfill  5 & 19.5 & .28  &  &S& & & & & & &                            \\
  866 &          &    & 09 00 03.4 & -55 49 11  & 274.62 &  -6.36 & 165 &   88.2 &  -45.8 & \hfill 27x&\hfill 15 & 17.1 & .34  &  &S& & &E&:& & &                            \\
  867 &          &    & 09 00 04.1 & -60 28 35  & 278.16 &  -9.42 & 125 &   50.2 &  -25.8 & \hfill 16x&\hfill  4 & 19.5 & .19  &  &S& & & & &E& &                            \\
  868 &          &    & 09 00 04.6 & -57 53 27  & 276.19 &  -7.72 & 125 &   55.5 &  112.6 & \hfill 13x&\hfill  4 & 19.6 & .28  &  &S& & & & & & &                            \\
  869 &          &    & 09 00 05.2 & -57 31 44  & 275.92 &  -7.48 & 165 &   84.1 & -137.3 & \hfill 20x&\hfill 17 & 17.6 & .31  &  &S& & & & &F&S&                            \\
  870 &          &    & 09 00 05.5 & -58 05 20  & 276.34 &  -7.85 & 125 &   55.2 &  102.0 & \hfill 43x&\hfill  4 & 18.9 & .29  &  &S& & & & &E& & vLSB                       \\
\vspace{-1.3 mm} \\ 
  871 &          &    & 09 00 06.1 & -59 59 49  & 277.80 &  -9.10 & 125 &   51.4 &    -.2 & \hfill 27x&\hfill 11 & 17.5 & .17  &  &S& & & & & & &                            \\
  872 &          &    & 09 00 07.5 & -60 35 35  & 278.26 &  -9.49 & 125 &   50.4 &  -32.1 & \hfill 12x&\hfill  7 & 18.7 & .20  &  & & & & & & & & blg                        \\
  873 &          &    & 09 00 08.1 & -59 17 44  & 277.27 &  -8.64 & 125 &   53.1 &   37.4 & \hfill 23x&\hfill  9 & 17.9 & .22  &  &S& & & & & & & br.blg, vLSBdisk           \\
  874 &          &    & 09 00 14.5 & -55 16 07  & 274.22 &  -5.98 & 165 &   90.9 &  -16.3 & \hfill 19x&\hfill  4 & 19.3 & .34  &  &S& & & & &E&S&                            \\
  875 &          &    & 09 00 15.3 & -59 46 51  & 277.65 &  -8.95 & 125 &   52.9 &   11.4 & \hfill 27x&\hfill  7 & 18.3 & .19  &  &S& & &5& & &1&                            \\
  876 &          &    & 09 00 19.1 & -57 39 25  & 276.03 &  -7.54 & 125 &   57.7 &  125.1 & \hfill 17x&\hfill  3 & 19.9 & .32  &  &S& & & & &E& &                            \\
  877 &          &    & 09 00 23.0 & -58 38 31  & 276.79 &  -8.19 & 125 &   56.1 &   72.3 & \hfill 19x&\hfill 11 & 18.6 & .31  &  & & & & & & & & LSB                        \\
  878 &          &    & 09 00 23.9 & -60 30 57  & 278.22 &  -9.41 & 125 &   52.3 &  -28.0 & \hfill 20x&\hfill  5 & 18.9 & .19  &  &S& & &M& &E& &                            \\
  879 &          &    & 09 00 24.4 & -58 12 33  & 276.46 &  -7.90 & 125 &   57.2 &   95.5 & \hfill 12x&\hfill  5 & 19.3 & .30  &  & & & & & & & & dist.blg                   \\
  880 &          &    & 09 00 33.6 & -55 42 14  & 274.58 &  -6.23 & 165 &   92.2 &  -39.8 & \hfill 13x&\hfill  7 & 19.1 & .34  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  881 &          &    & 09 00 34.7 & -54 19 15  & 273.54 &  -5.31 & 165 &   95.9 &   34.3 & \hfill 15x&\hfill  4 & 19.4 & .37  & ?& & & & & & & &                            \\
  882 &          &    & 09 00 41.9 & -60 01 50  & 277.87 &  -9.07 & 125 &   55.3 &   -2.1 & \hfill 52x&\hfill  7 & 17.6 & .17  &  &S& & &5& &E& &                            \\
  883 &          &    & 09 00 42.1 & -61 14 07  & 278.80 &  -9.86 & 125 &   52.8 &  -66.7 & \hfill 15x&\hfill  7 & 19.1 & .22  &  &S& & &M& & & & i.a.w.884                  \\
  884 &          &    & 09 00 43.2 & -61 13 59  & 278.80 &  -9.85 & 125 &   52.9 &  -66.5 & \hfill 15x&\hfill  7 & 19.1 & .22  &  &S& & &M& & & & i.a.w.883                  \\
  885 &          &    & 09 00 49.6 & -61 14 11  & 278.81 &  -9.85 & 125 &   53.6 &  -66.7 & \hfill 15x&\hfill  5 & 19.6 & .22  &  &S& & & & & & &                            \\
  886 &          &    & 09 00 51.0 & -59 29 28  & 277.47 &  -8.70 & 125 &   57.5 &   26.7 & \hfill 13x&\hfill  5 & 19.7 & .21  & ?& & & & & & & & dbl syst.                  \\
  887 &          & I  & 09 00 54.1 & -55 45 04  & 274.65 &  -6.23 & 165 &   94.7 &  -42.4 & \hfill 17x&\hfill 15 & 17.8 & .33  &  & & & & & & &S&                            \\
  888 &          & I  & 09 00 56.0 & -57 33 11  & 276.01 &  -7.41 & 165 &   90.2 & -138.9 & \hfill 16x&\hfill  7 & 18.5 & .30  &  &S& & &L&:& &S&                            \\
  889 &          &    & 09 00 56.2 & -58 42 54  & 276.89 &  -8.18 & 125 &   59.8 &   68.3 & \hfill 62x&\hfill 28 & 15.9 & .30  &  &S& & &1& & &S& br.blg, vLSBdisk           \\
  890 &          &    & 09 00 59.0 & -61 11 01  & 278.78 &  -9.80 & 125 &   54.7 &  -64.0 & \hfill 28x&\hfill 17 & 17.4 & .21  &  &S& & &M& & &S&                            \\
\vspace{-1.3 mm} \\ 
  891 &          &    & 09 01 02.4 & -56 11 28  & 274.99 &  -6.50 & 165 &   94.6 &  -66.0 & \hfill 13x&\hfill  3 & 19.9 & .34  &  &S& & & & &E& &                            \\
  892 &          &    & 09 01 06.0 & -58 30 00  & 276.74 &  -8.02 & 125 &   61.4 &   79.7 & \hfill 11x&\hfill  7 & 18.7 & .31  &  & & & & & & & & blg                        \\
  893 &          &    & 09 01 09.2 & -55 23 44  & 274.40 &  -5.96 & 165 &   97.5 &  -23.5 & \hfill 20x&\hfill 20 & 17.3 & .30  &  & & & & & & &S&                            \\
  894 &          &    & 09 01 09.6 & -59 56 42  & 277.85 &  -8.97 & 125 &   58.6 &    2.3 & \hfill 12x&\hfill  5 & 19.2 & .17  &  & & & & & & & & blg                        \\
  895 &          &    & 09 01 09.7 & -53 32 23  & 273.01 &  -4.73 & 165 &  102.5 &   75.9 & \hfill 13x&\hfill  4 & 19.8 & .66  & ?& & & & & & & &                            \\
  896 &          &    & 09 01 14.4 & -55 33 15  & 274.53 &  -6.06 & 165 &   97.8 &  -32.0 & \hfill 17x&\hfill  4 & 19.4 & .33  &  &S& & & & & &1&                            \\
  897 &          &    & 09 01 20.4 & -60 23 55  & 278.21 &  -9.25 & 125 &   58.8 &  -22.0 & \hfill 13x&\hfill  7 & 18.7 & .19  &  &S& & & & & & &                            \\
  898 &          &    & 09 01 21.  & -61 08.2 : & 278.77 &  -9.73 & 125 &   57.2 &  -61.5 & \hfill 13x&\hfill  4 & 19.8 & .21  &  &S& & & &?& & &                            \\
  899 &          &    & 09 01 22.1 & -60 57 42  & 278.64 &  -9.62 & 125 &   57.7 &  -52.2 & \hfill 15x&\hfill  4 & 19.7 & .23  &  &S& & & & &E& &                            \\
  900 &          &    & 09 01 25.1 & -56 22 09  & 275.16 &  -6.58 & 165 &   96.9 &  -75.7 & \hfill 19x&\hfill  8 & 17.9 & .31  &  & & & & & & &S&                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
  901 &          &    & 09 01 25.1 & -59 21 45  & 277.42 &  -8.56 & 125 &   61.7 &   33.4 & \hfill 15x&\hfill 13 & 17.8 & .21  &  &E& & & & & & &                            \\
  902 &          &    & 09 01 26.8 & -53 17 15  & 272.85 &  -4.53 & 165 &  105.5 &   89.3 & \hfill 40x&\hfill 11 & 17.3 & .83  &  &S& & & &?& &S&                            \\
  903 &          &    & 09 01 26.9 & -60 18 52  & 278.15 &  -9.18 & 125 &   59.7 &  -17.6 & \hfill 15x&\hfill 13 & 17.9 & .19  &  &E& & & &?& & &                            \\
  904 &          &    & 09 01 27.6 & -54 50 24  & 274.01 &  -5.56 & 165 &  101.4 &    6.2 & \hfill 13x&\hfill 13 & 18.1 & .36  & ?& & & & & & &S&                            \\
  905 &          &    & 09 01 28.2 & -60 38 55  & 278.41 &  -9.40 & 125 &   59.1 &  -35.5 & \hfill 16x&\hfill  9 & 18.1 & .21  & ?&S& & & &?& & & blg                        \\
  906 &          &    & 09 01 29.0 & -53 56 48  & 273.35 &  -4.97 & 165 &  104.0 &   54.0 & \hfill 51x&\hfill  8 & 17.1 & .50  &  &S& & & & &N&S&                            \\
  907 &          &    & 09 01 30.4 & -57 51 09  & 276.29 &  -7.55 & 125 &   65.7 &  114.3 & \hfill 17x&\hfill 16 & 17.9 & .31  &  & & & & & & &S&                            \\
  908 &          &    & 09 01 31.8 & -60 19 18  & 278.16 &  -9.18 & 125 &   60.2 &  -18.0 & \hfill 12x&\hfill  5 & 19.2 & .19  &  & & & & & & & & blg                        \\
  909 &          &    & 09 01 33.9 & -60 29 10  & 278.29 &  -9.29 & 125 &   60.1 &  -26.8 & \hfill 17x&\hfill  8 & 18.6 & .19  &  & & & & & & &1&                            \\
  910 &          &    & 09 01 34.3 & -54 11 53  & 273.54 &  -5.12 & 165 &  104.0 &   40.5 & \hfill 17x&\hfill  9 & 18.4 & .44  &  &S& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
  911 &          &    & 09 01 36.3 & -58 17 12  & 276.62 &  -7.83 & 125 &   65.4 &   91.0 & \hfill 19x&\hfill 11 & 17.7 & .29  &  & & & & & & & &                            \\
  912 &          &    & 09 01 37.2 & -58 00 44  & 276.42 &  -7.65 & 125 &   66.2 &  105.7 & \hfill 12x&\hfill  7 & 19.1 & .30  &  & & & & & & & &                            \\
  913 &          &    & 09 01 37.8 & -59 57 14  & 277.89 &  -8.93 & 125 &   61.7 &    1.7 & \hfill 12x&\hfill  8 & 18.6 & .17  &  & & & & & & & &                            \\
  914 &          &    & 09 01 38.6 & -58 18 30  & 276.64 &  -7.84 & 125 &   65.7 &   89.8 & \hfill 17x&\hfill 16 & 17.9 & .29  &  &S& & & & &F&S&                            \\
  915 &          &    & 09 01 38.7 & -53 10 45  & 272.79 &  -4.44 & 165 &  107.3 &   95.0 & \hfill 15x&\hfill  9 & 18.4 & .99  & ?& & & & & & & &                            \\
  916 &          &    & 09 01 39.0 & -59 56 39  & 277.89 &  -8.92 & 125 &   61.9 &    2.2 & \hfill 13x&\hfill 11 & 18.3 & .17  &  & & & & & & &S&                            \\
  917 &          &    & 09 01 40.0 & -57 39 09  & 276.15 &  -7.41 & 125 &   67.3 &  124.9 & \hfill 13x&\hfill  8 & 18.7 & .30  &  &S& & & &?& & &                            \\
  918 &          &    & 09 01 43.8 & -59 30 12  & 277.56 &  -8.62 & 125 &   63.5 &   25.8 & \hfill 17x&\hfill 16 & 17.9 & .20  &  &S& & &M& &F& &                            \\
  919 &          &    & 09 01 46.3 & -58 01 48  & 276.45 &  -7.65 & 125 &   67.2 &  104.7 & \hfill 13x&\hfill  9 & 18.6 & .30  &  & & & & & & &1&                            \\
  920 &          &    & 09 01 47.7 & -59 21 07  & 277.45 &  -8.52 & 125 &   64.3 &   33.9 & \hfill 11x&\hfill  8 & 18.8 & .21  &  & & & & & & & & blg                        \\
\vspace{-1.3 mm} \\ 
  921 &          &    & 09 01 48.2 & -59 50 44  & 277.82 &  -8.84 & 125 &   63.2 &    7.4 & \hfill 31x&\hfill  8 & 17.5 & .18  &  &L& & & & & & &                            \\
  922 &          &    & 09 01 48.7 & -58 55 16  & 277.12 &  -8.23 & 125 &   65.4 &   57.0 & \hfill 13x&\hfill 11 & 18.9 & .23  &  &S& & &M& &F& & vLSBdisk                   \\
  923 &          &    & 09 01 52.0 & -58 47 58  & 277.04 &  -8.15 & 125 &   66.1 &   63.4 & \hfill 15x&\hfill 15 & 17.9 & .26  & ?& & & & & & & &                            \\
  924 &          &    & 09 01 54.8 & -55 58 31  & 274.91 &  -6.27 & 165 &  101.7 &  -54.8 & \hfill 28x&\hfill  8 & 17.8 & .32  &  & & & & & & & &                            \\
  925 &          &    & 09 01 55.0 & -53 52 36  & 273.34 &  -4.87 & 165 &  107.6 &   57.6 & \hfill 16x&\hfill  7 & 18.6 & .59  & ?& & & & & & &S&                            \\
  926 &          &    & 09 01 56.0 & -58 10 18  & 276.57 &  -7.72 & 125 &   68.0 &   97.0 & \hfill 22x&\hfill  5 & 19.1 & .29  &  &S& & & & & &S&                            \\
  927 &          &    & 09 01 56.1 & -57 46 55  & 276.27 &  -7.47 & 125 &   69.0 &  117.9 & \hfill 22x&\hfill  9 & 18.0 & .32  &  &E& & & &?& & &                            \\
  928 &          &    & 09 01 58.2 & -55 44 41  & 274.74 &  -6.11 & 165 &  102.8 &  -42.5 & \hfill 24x&\hfill 13 & 18.0 & .33  & ?& & & & & & & &                            \\
  929 &          &    & 09 01 58.5 & -61 14 50  & 278.91 &  -9.75 & 125 &   60.9 &  -67.6 & \hfill 13x&\hfill  7 & 19.0 & .23  & ?& & & & & & & &                            \\
  930 &          &    & 09 02 01.7 & -60 57 15  & 278.69 &  -9.55 & 125 &   62.0 &  -52.0 & \hfill 13x&\hfill  5 & 19.4 & .21  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  931 &          &    & 09 02 07.3 & -59 41 16  & 277.73 &  -8.71 & 125 &   65.7 &   15.8 & \hfill 13x&\hfill  7 & 19.2 & .19  &  &S& & & & & & & dist.nucl.                 \\
  932 &          &    & 09 02 11.9 & -57 52 43  & 276.37 &  -7.50 & 125 &   70.6 &  112.7 & \hfill 17x&\hfill  9 & 18.5 & .31  &  & & & & & & &1&                            \\
  933 &          &    & 09 02 15.6 & -60 59 31  & 278.74 &  -9.56 & 125 &   63.4 &  -54.1 & \hfill 13x&\hfill  4 & 19.6 & .20  &  &S& & & &?& &1&                            \\
  934 &          &    & 09 02 21.4 & -56 58 06  & 275.70 &  -6.88 & 165 &  102.1 & -108.2 & \hfill 20x&\hfill  5 & 19.0 & .32  & ?&S& & & &?& &S&                            \\
  935 &          &    & 09 02 26.6 & -60 19 41  & 278.25 &  -9.10 & 125 &   66.3 &  -18.6 & \hfill 16x&\hfill 13 & 18.1 & .18  &  &E& & & & & & &                            \\
  936 &          &    & 09 02 27.0 & -56 05 49  & 275.05 &  -6.29 & 165 &  105.3 &  -61.5 & \hfill 24x&\hfill 16 & 17.1 & .33  &  &F& & & & & &S&                            \\
  937 &          &    & 09 02 28.0 & -58 17 06  & 276.70 &  -7.75 & 125 &   71.5 &   90.8 & \hfill 19x&\hfill  8 & 18.7 & .28  &  & & & & & & & &                            \\
  938 &          &    & 09 02 31.2 & -55 26 00  & 274.56 &  -5.84 & 165 &  107.8 &  -26.0 & \hfill 15x&\hfill  7 & 18.8 & .35  & ?&S& & & &?& & &                            \\
  939 &          &    & 09 02 36.5 & -56 24 33  & 275.30 &  -6.49 & 165 &  105.6 &  -78.3 & \hfill 13x&\hfill  7 & 18.7 & .32  & ?& & & & & & &S&                            \\
  940 &          &    & 09 02 37.9 & -59 52 43  & 277.92 &  -8.79 & 125 &   68.6 &    5.4 & \hfill 12x&\hfill  5 & 19.8 & .18  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
  941 &          &    & 09 02 43.2 & -56 24 05  & 275.30 &  -6.47 & 165 &  106.4 &  -78.0 & \hfill 16x&\hfill  8 & 18.4 & .32  &  & & & & & & &1&                            \\
  942 &          &    & 09 02 45.4 & -59 16 34  & 277.47 &  -8.38 & 125 &   71.0 &   37.6 & \hfill 12x&\hfill  9 & 18.9 & .22  &  & & & & & & & &                            \\
  943 &          & I  & 09 02 47.4 & -57 57 38  & 276.48 &  -7.50 & 125 &   74.6 &  108.1 & \hfill 17x&\hfill  9 & 18.3 & .31  &  &S& & &M& & &1&                            \\
  944 &          &    & 09 02 48.6 & -57 55 13  & 276.45 &  -7.47 & 125 &   74.9 &  110.2 & \hfill 13x&\hfill  7 & 19.5 & .31  &  &S& & & & & & & vLSB                       \\
  945 &          &    & 09 02 59.2 & -57 38 25  & 276.26 &  -7.27 & 125 &   76.8 &  125.1 & \hfill 23x&\hfill  9 & 17.9 & .31  &  &S& & &M& & &1& dist.blg                   \\
  946 &          &    & 09 03 01.3 & -60 19 21  & 278.29 &  -9.04 & 125 &   70.1 &  -18.5 & \hfill 19x&\hfill 11 & 18.6 & .18  &  &S& & & &?& &S& vLSB                       \\
  947 &          &    & 09 03 02.3 & -57 50 35  & 276.42 &  -7.40 & 125 &   76.7 &  114.3 & \hfill 42x&\hfill  8 & 17.3 & .32  &  &S& & &M& & & & dist.blg, LSBdisk          \\
  948 &          &    & 09 03 03.5 & -59 08 21  & 277.40 &  -8.26 & 125 &   73.4 &   44.9 & \hfill 20x&\hfill 11 & 18.2 & .22  &  &S& & & &?& & &                            \\
  949 &          &    & 09 03 06.2 & -60 18 13  & 278.28 &  -9.02 & 125 &   70.7 &  -17.5 & \hfill 20x&\hfill 19 & 17.7 & .18  &  &S& & & &?& & & LSB                        \\
  950 &          &    & 09 03 08.7 & -59 37 17  & 277.77 &  -8.57 & 125 &   72.8 &   19.0 & \hfill 15x&\hfill  4 & 19.4 & .21  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
  951 &          &    & 09 03 08.9 & -55 47 23  & 274.89 &  -6.02 & 165 &  111.5 &  -45.4 & \hfill 13x&\hfill  9 & 18.7 & .36  & ?& & & & & & &S&                            \\
  952 &          &    & 09 03 10.2 & -60 38 56  & 278.55 &  -9.25 & 125 &   70.2 &  -36.0 & \hfill 34x&\hfill  4 & 18.7 & .20  &  &S& & &M& &E& &                            \\
  953 &          &    & 09 03 12.7 & -54 49 51  & 274.18 &  -5.37 & 166 & -137.3 &    4.4 & \hfill 27x&\hfill  7 & 17.9 & .41  &  &S& & & & &E& &                            \\
  954 &          &    & 09 03 15.2 & -60 10 20  & 278.19 &  -8.92 & 125 &   72.0 &  -10.5 & \hfill 22x&\hfill 11 & 18.4 & .18  &  &S& & &M& & & & dist.blg, vLSBdisk         \\
  955 &          &    & 09 03 26.7 & -54 11 09  & 273.72 &  -4.91 & 166 & -137.7 &   39.0 & \hfill 11x&\hfill 11 & 18.3 & .50  &  &S& & & &?&F& &                            \\
  956 &          &    & 09 03 27.4 & -56 17 21  & 275.29 &  -6.32 & 165 &  112.3 &  -72.2 & \hfill 16x&\hfill 13 & 18.0 & .34  &  & & & & & & &S&                            \\
  957 &          &    & 09 03 28.4 & -58 35 14  & 277.02 &  -7.85 & 125 &   77.8 &   74.3 & \hfill 17x&\hfill 11 & 18.7 & .31  &  &S& & & & &V& & vLSB                       \\
  958 &          &    & 09 03 30.0 & -58 07 31  & 276.67 &  -7.54 & 125 &   79.2 &   99.0 & \hfill 17x&\hfill  5 & 18.9 & .31  &  & & & & & & &2&                            \\
  959 &          & Q  & 09 03 32.9 & -59 31 50  & 277.73 &  -8.47 & 125 &   75.8 &   23.8 & \hfill 17x&\hfill  7 & 18.7 & .22  & ?& & & & & & & & dist.blg, vLSBdisk         \\
  960 &          &    & 09 03 34.7 & -56 58 21  & 275.81 &  -6.76 & 166 & -127.0 & -110.0 & \hfill 20x&\hfill  3 & 19.7 & .30  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
  961 &          &    & 09 03 35.4 & -57 45 16  & 276.40 &  -7.28 & 125 &   80.8 &  118.8 & \hfill 13x&\hfill  7 & 19.4 & .32  &  &S& & & &?& & &                            \\
  962 &          &    & 09 03 35.9 & -58 39 40  & 277.08 &  -7.89 & 125 &   78.4 &   70.3 & \hfill 15x&\hfill 15 & 18.3 & .30  &  & & & & & & &1&                            \\
  963 &          &    & 09 03 38.6 & -60 46 51  & 278.69 &  -9.29 & 125 &   73.0 &  -43.2 & \hfill 13x&\hfill 13 & 18.0 & .20  &  &E& & &0& & & &                            \\
  964 &          &    & 09 03 38.8 & -59 56 32  & 278.05 &  -8.73 & 125 &   75.3 &    1.7 & \hfill 17x&\hfill 12 & 17.9 & .18  &  &F& & & & & & &                            \\
  965 &          &    & 09 03 41.8 & -55 09 13  & 274.46 &  -5.53 & 166 & -132.4 &  -12.6 & \hfill 23x&\hfill  7 & 17.9 & .37  &  &S& & & & & & &                            \\
  966 &          & I  & 09 03 43.8 & -54 14 28  & 273.79 &  -4.92 & 165 &  120.8 &   37.3 & \hfill 40x&\hfill  7 & 17.5 & .48  &  &S& & &L&:& &S&                            \\
  967 &          &    & 09 03 46.7 & -59 26 17  & 277.68 &  -8.39 & 125 &   77.6 &   28.6 & \hfill 17x&\hfill 16 & 18.0 & .24  & ?&S& & & & & &1& round, br.nucl.            \\
  968 &          &    & 09 03 47.4 & -53 24 05  & 273.17 &  -4.35 & 165 &  123.9 &   82.2 & \hfill 22x&\hfill  3 & 19.7 & .63  & ?&S& & & & &E& &                            \\
  969 &          &    & 09 03 53.3 & -57 24 39  & 276.17 &  -7.02 & 125 &   83.9 &  137.1 & \hfill 13x&\hfill  3 & 19.5 & .34  &  &S& & & & & & &                            \\
  970 &          &    & 09 03 55.4 & -57 26 23  & 276.19 &  -7.04 & 125 &   84.1 &  135.5 & \hfill 13x&\hfill 11 & 18.4 & .34  & ?&E& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
  971 &          &    & 09 04 02.1 & -57 42 17  & 276.40 &  -7.20 & 125 &   84.2 &  121.3 & \hfill 16x&\hfill  8 & 19.2 & .31  & ?& & & & & & & & vLSB                       \\
  972 &          &    & 09 04 02.7 & -55 08 45  & 274.49 &  -5.49 & 165 &  120.3 &  -11.3 & \hfill 54x&\hfill 12 & 16.6 & .37  & ?&S& & &E&:& & &                            \\
  973 &          &    & 09 04 03.4 & -57 52 25  & 276.53 &  -7.32 & 125 &   83.8 &  112.3 & \hfill 16x&\hfill  7 & 19.1 & .33  &  &S& & & &?& & &                            \\
  974 &          &    & 09 04 06.6 & -59 32 20  & 277.79 &  -8.42 & 125 &   79.5 &   23.1 & \hfill 15x&\hfill  5 & 18.7 & .23  & ?&S& & & & & & & or blended **              \\
  975 &          &    & 09 04 07.3 & -54 04 30  & 273.70 &  -4.76 & 165 &  124.4 &   46.0 & \hfill 13x&\hfill  8 & 19.0 & .51  & ?& & & & & & & &                            \\
  976 &          &    & 09 04 07.7 & -60 06 22  & 278.22 &  -8.80 & 125 &   78.1 &   -7.2 & \hfill 19x&\hfill 13 & 17.9 & .17  &  &S& & & &?& & & dist.blg, vLSBdisk         \\
  977 &          &    & 09 04 09.4 & -59 52 47  & 278.05 &  -8.64 & 125 &   78.9 &    4.9 & \hfill 15x&\hfill  5 & 18.8 & .19  &  & & & & & & & &                            \\
  978 &          &    & 09 04 11.1 & -58 07 38  & 276.73 &  -7.47 & 125 &   84.0 &   98.6 & \hfill 22x&\hfill  9 & 18.0 & .30  &  &S& & & & & & &                            \\
  979 &          &    & 09 04 14.2 & -58 07 13  & 276.73 &  -7.46 & 125 &   84.4 &   99.0 & \hfill 20x&\hfill  4 & 19.0 & .30  &  &S& & & & & & &                            \\
  980 &          &    & 09 04 15.8 & -55 36 46  & 274.86 &  -5.78 & 165 &  120.5 &  -36.4 & \hfill 54x&\hfill 40 & 15.8 & .35  & ?&D& & & &?& & & LSB                        \\
\vspace{-1.3 mm} \\ 
  981 &          &    & 09 04 15.8 & -60 22 08  & 278.43 &  -8.96 & 125 &   78.2 &  -21.4 & \hfill 31x&\hfill 23 & 16.9 & .19  &  &S& & &M& & & & dist.blg, vLSBdisk         \\
  982 &          &    & 09 04 15.9 & -59 52 46  & 278.06 &  -8.63 & 125 &   79.6 &    4.8 & \hfill 19x&\hfill  9 & 18.3 & .19  &  &S& & & &?& & &                            \\
  983 &          &    & 09 04 20.1 & -60 22 24  & 278.44 &  -8.96 & 125 &   78.7 &  -21.6 & \hfill 15x&\hfill  5 & 18.8 & .19  &  &S& & & & & & &                            \\
  984 &          &    & 09 04 20.8 & -60 12 51  & 278.32 &  -8.85 & 125 &   79.2 &  -13.1 & \hfill 11x&\hfill  8 & 18.4 & .18  & ?&E& & & &?& & & or *                       \\
  985 &          &    & 09 04 23.5 & -60 32 59  & 278.57 &  -9.07 & 125 &   78.5 &  -31.1 & \hfill 12x&\hfill  8 & 18.8 & .20  &  &S& & & & & & & dist.blg, vLSBdisk         \\
  986 &          &    & 09 04 25.2 & -55 10 51  & 274.55 &  -5.47 & 166 & -126.8 &  -13.7 & \hfill 40x&\hfill  9 & 17.1 & .37  &  &S& & &1& & & &                            \\
  987 &          &    & 09 04 26.8 & -54 43 37  & 274.22 &  -5.17 & 165 &  124.8 &   10.9 & \hfill 13x&\hfill  7 & 19.2 & .47  & ?&S& & & & &F& &                            \\
  988 &          &    & 09 04 28.4 & -58 52 21  & 277.32 &  -7.94 & 125 &   83.9 &   58.7 & \hfill 17x&\hfill  4 & 19.4 & .29  &  &S& & &5& & & & * on sp.arm                \\
  989 &          &    & 09 04 29.1 & -60 10 56  & 278.30 &  -8.81 & 125 &   80.2 &  -11.4 & \hfill 36x&\hfill  8 & 17.7 & .18  &  &S& & &M& &E& & * on sp.arm                \\
  990 &          &    & 09 04 29.6 & -60 47 36  & 278.77 &  -9.22 & 125 &   78.5 &  -44.2 & \hfill 46x&\hfill  9 & 17.5 & .20  &  &S& & & & &E& & w.comp.                    \\
\vspace{-1.3 mm} \\ 
  991 &          &    & 09 04 30.9 & -58 24 36  & 276.97 &  -7.63 & 125 &   85.6 &   83.4 & \hfill 43x&\hfill  9 & 17.3 & .30  &  &S& & &M& & &1&                            \\
  992 &          &    & 09 04 33.0 & -56 57 39  & 275.89 &  -6.66 & 166 & -119.9 & -108.9 & \hfill 20x&\hfill 11 & 18.0 & .31  &  &S& & & & & & & dist.nucl, LSBdisk         \\
  993 &          &    & 09 04 33.3 & -59 29 18  & 277.79 &  -8.35 & 125 &   82.7 &   25.7 & \hfill 15x&\hfill  7 & 19.3 & .24  &  &S& & & & & & & vLSB, cl.to br.*           \\
  994 &          &    & 09 04 34.5 & -59 37 09  & 277.89 &  -8.43 & 125 &   82.5 &   18.6 & \hfill 15x&\hfill  5 & 19.3 & .22  &  &S& & & & & &S&                            \\
  995 &          &    & 09 04 36.6 & -57 23 03  & 276.21 &  -6.93 & 166 & -118.1 & -131.6 & \hfill 27x&\hfill  4 & 18.8 & .34  &  &S& & & & &E& &                            \\
  996 &          &    & 09 04 40.9 & -59 56 07  & 278.14 &  -8.63 & 125 &   82.2 &    1.7 & \hfill 19x&\hfill  4 & 19.6 & .18  &  &S& & & & & & & vLSB                       \\
  997 &          &    & 09 04 43.5 & -59 55 39  & 278.13 &  -8.62 & 125 &   82.6 &    2.1 & \hfill 15x&\hfill  5 & 19.1 & .18  &  & & & & & & &1&                            \\
  998 & L166-001 &    & 09 04 45.  & -55 10.9 : & 274.59 &  -5.44 & 166 & -124.3 &  -13.6 & \hfill 34x&\hfill  9 & 17.4 & .39  &  &I& & & & & & &                            \\
  999 &          &    & 09 04 45.8 & -58 28 44  & 277.05 &  -7.65 & 125 &   87.1 &   79.6 & \hfill 17x&\hfill  7 & 18.7 & .31  &  &S& & & & & & &                            \\
 1000 &          &    & 09 04 49.4 & -59 41 01  & 277.96 &  -8.45 & 125 &   83.9 &   15.1 & \hfill 20x&\hfill  4 & 19.6 & .22  &  &S& & & & &E& & vLSB                       \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 1001 &          &    & 09 04 52.1 & -62 01 49  & 279.73 & -10.01 & 125 &   77.2 & -110.5 & \hfill 17x&\hfill 13 & 18.1 & .19  &  &S& & &M& & & & br.blg, vLSBdisk           \\
 1002 &          &    & 09 04 56.1 & -58 56 19  & 277.41 &  -7.94 & 125 &   86.9 &   54.9 & \hfill 24x&\hfill 13 & 18.3 & .28  & ?& & & & & & & & vLSB                       \\
 1003 &          &    & 09 04 56.1 & -59 23 16  & 277.74 &  -8.24 & 125 &   85.6 &   30.9 & \hfill 22x&\hfill  9 & 18.0 & .26  &  &S& & &E& & & & or dbl syst.               \\
 1004 &          &    & 09 04 57.1 & -59 04 58  & 277.52 &  -8.04 & 125 &   86.6 &   47.2 & \hfill 13x&\hfill  9 & 18.7 & .26  &  &S& & & &?& & & pair w.1005                \\
 1005 &          &    & 09 04 57.9 & -59 05 11  & 277.52 &  -8.04 & 125 &   86.7 &   47.0 & \hfill 17x&\hfill 13 & 18.1 & .26  &  & & & & & & & & pair w.1004                \\
 1006 &          &    & 09 04 58.1 & -59 37 48  & 277.93 &  -8.40 & 125 &   85.1 &   17.9 & \hfill 15x&\hfill  5 & 19.8 & .22  &  &S& & & &?& & & vLSB                       \\
 1007 &          &    & 09 05 00.5 & -58 20 51  & 276.97 &  -7.54 & 125 &   89.2 &   86.5 & \hfill 13x&\hfill  9 & 18.5 & .29  &  & & & & & & & &                            \\
 1008 &          &    & 09 05 06.5 & -59 07 13  & 277.56 &  -8.05 & 125 &   87.6 &   45.1 & \hfill 13x&\hfill  9 & 18.6 & .26  &  & & & & & & & &                            \\
 1009 &          &    & 09 05 10.6 & -58 22 07  & 277.00 &  -7.54 & 125 &   90.3 &   85.3 & \hfill 16x&\hfill  7 & 18.6 & .29  &  &S& & &E&:& & &                            \\
 1010 &          &    & 09 05 11.3 & -57 45 59  & 276.55 &  -7.13 & 125 &   92.2 &  117.6 & \hfill 17x&\hfill  5 & 19.2 & .30  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1011 &          &    & 09 05 12.0 & -59 07 44  & 277.57 &  -8.04 & 125 &   88.2 &   44.6 & \hfill  9x&\hfill  8 & 18.9 & .26  &  & & & & & & & & neighb.of 1011             \\
 1012 &          &    & 09 05 20.8 & -57 28 02  & 276.34 &  -6.92 & 166 & -112.5 & -135.7 & \hfill 13x&\hfill  9 & 18.6 & .31  &  &E& & & &?& & &                            \\
 1013 &          &    & 09 05 31.0 & -60 27 36  & 278.60 &  -8.90 & 125 &   86.2 &  -26.7 & \hfill 17x&\hfill  3 & 19.7 & .19  &  &S& & & & &E& &                            \\
 1014 &          &    & 09 05 34.7 & -59 32 23  & 277.91 &  -8.28 & 125 &   89.5 &   22.5 & \hfill 19x&\hfill 13 & 18.0 & .24  &  &S& & &M&?&F& & vLSBdisk                   \\
 1015 &          &    & 09 05 43.5 & -58 22 33  & 277.06 &  -7.49 & 125 &   94.1 &   84.7 & \hfill 16x&\hfill  7 & 19.1 & .30  &  & & & & & & &1&                            \\
 1016 &          &    & 09 05 48.1 & -60 13 55  & 278.45 &  -8.73 & 125 &   88.8 &  -14.6 & \hfill 15x&\hfill  7 & 18.6 & .18  &  &S& & & & & & &                            \\
 1017 &          &    & 09 05 55.3 & -60 14 22  & 278.47 &  -8.72 & 125 &   89.6 &  -15.1 & \hfill 20x&\hfill 12 & 17.7 & .18  &  &S& & & &?& & &                            \\
 1018 &          &    & 09 05 56.3 & -59 20 39  & 277.80 &  -8.12 & 125 &   92.6 &   32.8 & \hfill 15x&\hfill  5 & 19.4 & .25  & ?& & & & & & & & dbl syst.w.1020            \\
 1019 &          &    & 09 05 57.2 & -55 24 44  & 274.87 &  -5.47 & 166 & -114.4 &  -25.4 & \hfill 16x&\hfill  8 & 18.3 & .42  &  & & & & & & & & cl.to br.*                 \\
 1020 &          &    & 09 05 58.5 & -60 04 31  & 278.35 &  -8.61 & 125 &   90.5 &   -6.3 & \hfill 20x&\hfill 13 & 17.5 & .18  &  & & & & & & & & dbl syst.w.1018            \\
\vspace{-1.3 mm} \\ 
 1021 &          &    & 09 06 00.2 & -55 23 30  & 274.86 &  -5.45 & 166 & -114.1 &  -24.3 & \hfill  9x&\hfill  4 & 19.8 & .42  &  & & & & & & & &                            \\
 1022 &          &    & 09 06 08.7 & -57 30 44  & 276.45 &  -6.87 & 125 &   99.9 &  130.8 & \hfill 17x&\hfill  9 & 18.3 & .31  &  & & & & & & & &                            \\
 1023 &          &    & 09 06 15.1 & -59 10 55  & 277.70 &  -7.98 & 125 &   95.2 &   41.4 & \hfill 17x&\hfill 11 & 18.3 & .25  &  & & & & & & & & dist.blg                   \\
 1024 &          &    & 09 06 17.3 & -59 26 26  & 277.90 &  -8.15 & 125 &   94.6 &   27.5 & \hfill 15x&\hfill  7 & 19.0 & .26  &  & & & & & & & &                            \\
 1025 &          &    & 09 06 22.0 & -59 11 18  & 277.72 &  -7.97 & 125 &   96.0 &   41.0 & \hfill 22x&\hfill  8 & 18.3 & .25  &  & & & & & & &1& LSB                        \\
 1026 &          &    & 09 06 23.8 & -60 24 50  & 278.64 &  -8.79 & 125 &   92.2 &  -24.6 & \hfill 16x&\hfill 11 & 18.3 & .19  &  & & & & & & & & w.comp.                    \\
 1027 &          &    & 09 06 29.2 & -59 07 42  & 277.68 &  -7.92 & 125 &   97.0 &   44.2 & \hfill 28x&\hfill  8 & 17.8 & .25  &  &S& & &E& & & &                            \\
 1028 &          &    & 09 06 31.2 & -60 25 50  & 278.66 &  -8.79 & 125 &   92.9 &  -25.5 & \hfill 13x&\hfill  8 & 19.0 & .19  &  & & & & & & & & neighb.of 1026             \\
 1029 &          &    & 09 06 34.8 & -59 50 29  & 278.23 &  -8.39 & 125 &   95.3 &    6.0 & \hfill 19x&\hfill  9 & 18.1 & .19  & ?& & & & & & &S& cl.to br.*                 \\
 1030 &          &    & 09 06 39.5 & -60 10 00  & 278.48 &  -8.60 & 125 &   94.7 &  -11.5 & \hfill 16x&\hfill  7 & 19.1 & .18  &  & & & & & & &1& w.comp.                    \\
\vspace{-1.3 mm} \\ 
 1031 &          &    & 09 06 40.8 & -61 07 26  & 279.20 &  -9.24 & 125 &   91.6 &  -62.7 & \hfill 27x&\hfill 11 & 17.7 & .24  &  &S& & &M& & & &                            \\
 1032 &          & Q  & 09 06 42.4 & -53 58 58  & 273.89 &  -4.42 & 166 & -112.8 &   51.4 & \hfill 24x&\hfill  5 & 18.5 & .58  &  &S& & &M& & & &                            \\
 1033 &          &    & 09 06 54.7 & -60 45 34  & 278.94 &  -8.98 & 125 &   94.4 &  -43.3 & \hfill 17x&\hfill 13 & 18.1 & .19  &  &L& & & & & & &                            \\
 1034 &          &    & 09 06 57.5 & -62 05 13  & 279.94 &  -9.86 & 125 &   90.1 & -114.3 & \hfill 23x&\hfill 20 & 17.5 & .20  &  &S& & &L& &F& & dist.nucl.                 \\
 1035 &          &    & 09 07 03.2 & -59 58 51  & 278.37 &  -8.44 & 125 &   98.0 &   -1.7 & \hfill 27x&\hfill 16 & 17.2 & .19  &  &L& & & & & & &                            \\
 1036 &          &    & 09 07 04.5 & -60 03 59  & 278.44 &  -8.50 & 125 &   97.8 &   -6.3 & \hfill 15x&\hfill  4 & 19.3 & .19  &  &S& & & & & & &                            \\
 1037 &          &    & 09 07 09.9 & -61 37 23  & 279.61 &  -9.54 & 125 &   93.0 &  -89.6 & \hfill 67x&\hfill 60 & 15.0 & .21  &  &S& & &4& & &S& w.comp.                    \\
 1038 &          &    & 09 07 19.4 & -60 00 50  & 278.42 &  -8.44 & 125 &   99.7 &   -3.6 & \hfill 13x&\hfill  7 & 18.9 & .19  &  &S& & & & & & &                            \\
 1039 &          &    & 09 07 22.7 & -59 04 44  & 277.73 &  -7.80 & 125 &  103.3 &   46.4 & \hfill 20x&\hfill 11 & 18.0 & .28  &  &S& & & & & & &                            \\
 1040 &          &    & 09 07 22.9 & -60 48 05  & 279.01 &  -8.96 & 125 &   97.3 &  -45.7 & \hfill 20x&\hfill 11 & 18.0 & .19  &  &E& & & & & &1&                            \\
\vspace{-1.3 mm} \\ 
 1041 &          &    & 09 07 26.1 & -54 47 04  & 274.55 &  -4.89 & 166 & -104.8 &    8.8 & \hfill 27x&\hfill 20 & 17.3 & .50  &  &S& & &5& &F& & dist.nucl, vLSBdisk        \\
 1042 &          &    & 09 07 32.3 & -60 57 16  & 279.14 &  -9.05 & 125 &   97.8 &  -54.0 & \hfill 30x&\hfill 11 & 17.5 & .21  &  &S& & & &?& & &                            \\
 1043 &          &    & 09 07 32.9 & -61 13 14  & 279.34 &  -9.23 & 125 &  100.8 &  -68.6 & \hfill 23x&\hfill 17 & 17.5 & .23  &  & & & & & & & &                            \\
 1044 &          &    & 09 07 36.7 & -59 08 26  & 277.79 &  -7.82 & 125 &  104.7 &   43.0 & \hfill 13x&\hfill  5 & 19.4 & .26  &  & & & & & & & & w.comp.                    \\
 1045 &          &    & 09 07 37.0 & -60 52 42  & 279.09 &  -8.99 & 125 &   98.6 &  -49.9 & \hfill 20x&\hfill 16 & 17.5 & .20  &  &E& & &2& & & &                            \\
 1046 &          &    & 09 07 40.4 & -59 51 16  & 278.33 &  -8.30 & 125 &  102.6 &    4.8 & \hfill 16x&\hfill  8 & 18.4 & .19  &  & & & & & & &1&                            \\
 1047 &          &    & 09 07 42.1 & -60 56 16  & 279.14 &  -9.03 & 125 &   98.9 &  -53.1 & \hfill 11x&\hfill 11 & 18.8 & .20  &  &E& & & &?& & &                            \\
 1048 &          &    & 09 07 45.1 & -61 48 29  & 279.80 &  -9.61 & 125 &   96.1 &  -99.7 & \hfill 17x&\hfill  9 & 18.1 & .20  &  & & & & & & &1&                            \\
 1049 &          &    & 09 07 46.5 & -60 08 26  & 278.55 &  -8.48 & 125 &  102.2 &  -10.6 & \hfill 30x&\hfill  8 & 17.8 & .19  &  &S& & &5& & & &                            \\
 1050 &          &    & 09 07 48.4 & -59 15 32  & 277.90 &  -7.88 & 125 &  105.6 &   36.6 & \hfill 16x&\hfill  9 & 18.3 & .26  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1051 & L166-003 &    & 09 08 03.4 & -55 43 10  & 275.30 &  -5.46 & 166 &  -97.6 &  -41.1 & \hfill 19x&\hfill  5 & 18.7 & .32  &  &S& & & & & & & w.LSB comp.(= L3?)         \\
 1052 &          &    & 09 08 03.8 & -55 31 38  & 275.16 &  -5.33 & 166 &  -98.1 &  -30.8 & \hfill 27x&\hfill  5 & 18.4 & .37  &  &S& & & & & & &                            \\
 1053 &          &    & 09 08 06.7 & -61 20 00  & 279.47 &  -9.26 & 125 &  100.1 &  -74.5 & \hfill 17x&\hfill 16 & 18.5 & .23  &  &S& & & &?&F& &                            \\
 1054 &          &    & 09 08 10.6 & -60 44 55  & 279.04 &  -8.86 & 125 &  102.7 &  -43.3 & \hfill 16x&\hfill  8 & 18.5 & .19  &  & & & & & & & &                            \\
 1055 &          &    & 09 08 16.1 & -58 05 30  & 277.07 &  -7.05 & 125 &  113.0 &   98.8 & \hfill 11x&\hfill  7 & 18.9 & .28  &  & & & & & & & & between **                 \\
 1056 &          &    & 09 08 17.4 & -59 23 16  & 278.03 &  -7.93 & 125 &  108.4 &   29.5 & \hfill 19x&\hfill  5 & 18.7 & .28  &  &S& & & & & & & dist.blg                   \\
 1057 &          &    & 09 08 18.0 & -61 02 28  & 279.27 &  -9.04 & 125 &  102.4 &  -59.0 & \hfill 28x&\hfill  7 & 17.9 & .21  &  &S& & &M& & & &                            \\
 1058 &          &    & 09 08 19.0 & -59 18 20  & 277.98 &  -7.87 & 125 &  108.9 &   33.9 & \hfill 17x&\hfill  8 & 18.4 & .28  & ?& & & & & & &1&                            \\
 1059 &          &    & 09 08 24.1 & -60 34 47  & 278.93 &  -8.72 & 125 &  104.8 &  -34.3 & \hfill 13x&\hfill  7 & 18.9 & .19  &  &S& & & & & & & w.comp.                    \\
 1060 &          & P  & 09 08 25.3 & -59 12 14  & 277.91 &  -7.79 & 125 &  110.0 &   39.2 & \hfill 13x&\hfill  9 & 18.8 & .29  & ?&S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1061 &          &    & 09 08 29.3 & -61 02 47  & 279.29 &  -9.03 & 125 &  103.6 &  -59.3 & \hfill 19x&\hfill 12 & 17.8 & .22  &  &E& & &0& & & &                            \\
 1062 &          &    & 09 08 31.0 & -59 32 03  & 278.16 &  -8.00 & 125 &  109.4 &   21.5 & \hfill 16x&\hfill  4 & 19.1 & .25  &  &S& & & & &E&1& w.2 comp.                  \\
 1063 &          &    & 09 08 31.4 & -61 34 10  & 279.68 &  -9.38 & 125 &  101.9 &  -87.3 & \hfill 22x&\hfill 17 & 18.3 & .21  &  &S& & & & & & & vLSB                       \\
 1064 &          &    & 09 08 34.3 & -59 08 00  & 277.87 &  -7.73 & 125 &  111.3 &   42.9 & \hfill 34x&\hfill 27 & 16.5 & .28  & ?&I& & &0& & &S& or gas                     \\
 1065 &          &    & 09 08 36.4 & -55 45 37  & 275.38 &  -5.43 & 166 &  -93.4 &  -43.0 & \hfill 16x&\hfill  9 & 17.8 & .33  &  &S& & & & & & & br.blg or * w.gas          \\
 1066 &          &    & 09 08 37.5 & -61 33 22  & 279.68 &  -9.36 & 125 &  102.6 &  -86.6 & \hfill 20x&\hfill 17 & 17.8 & .22  &  &S& & & & & & & dist.blg, vLSBdisk         \\
 1067 &          &    & 09 08 37.6 & -60 58 35  & 279.25 &  -8.97 & 125 &  104.8 &  -55.6 & \hfill 27x&\hfill  8 & 17.9 & .20  &  &S& & &5& & & & dist.blg, * on sp.arm      \\
 1068 &          &    & 09 08 39.7 & -62 13 23  & 280.18 &  -9.81 & 126 & -133.6 & -123.9 & \hfill 12x&\hfill  7 & 18.7 & .23  &  &S& & & & & & &                            \\
 1069 &          &    & 09 08 41.2 & -61 01 30  & 279.29 &  -9.00 & 125 &  105.0 &  -58.3 & \hfill 17x&\hfill  7 & 18.6 & .21  &  & & & & & & & &                            \\
 1070 &          &    & 09 08 44.0 & -59 42 41  & 278.31 &  -8.10 & 125 &  110.2 &   12.0 & \hfill 30x&\hfill  5 & 18.4 & .23  &  &S& & &M& & & & vLSBdisk, cl.to br.*       \\
\vspace{-1.3 mm} \\ 
 1071 &          &    & 09 08 46.0 & -58 16 32  & 277.25 &  -7.13 & 125 &  115.9 &   88.7 & \hfill 15x&\hfill  9 & 18.3 & .29  &  & & & & & & & & dbl syst.w.1072            \\
 1072 &          &    & 09 08 47.0 & -58 16 34  & 277.25 &  -7.13 & 125 &  116.0 &   88.7 & \hfill  8x&\hfill  7 & 19.4 & .29  &  & & & & & & & & dbl syst.w.1071            \\
 1073 &          &    & 09 08 47.1 & -61 13 13  & 279.44 &  -9.12 & 125 &  108.8 &  -69.0 & \hfill 13x&\hfill 11 & 18.9 & .22  & ?& & & & & & &1& smooth                     \\
 1074 &          &    & 09 08 47.2 & -60 14 22  & 278.71 &  -8.46 & 125 &  108.6 &  -16.3 & \hfill 15x&\hfill  4 & 19.4 & .19  &  & & & & & & & &                            \\
 1075 &          &    & 09 08 47.6 & -60 15 23  & 278.72 &  -8.47 & 125 &  108.6 &  -17.2 & \hfill 23x&\hfill  8 & 18.1 & .19  &  &S& & &M& & & &                            \\
 1076 &          &    & 09 08 48.9 & -57 52 33  & 276.96 &  -6.85 & 125 &  117.7 &  110.1 & \hfill 13x&\hfill  5 & 19.8 & .34  &  & & & & & & & &                            \\
 1077 &          &    & 09 08 50.4 & -61 24 21  & 279.58 &  -9.24 & 125 &  104.5 &  -78.7 & \hfill 17x&\hfill  7 & 18.9 & .25  &  &S& & & &?& & &                            \\
 1078 &          &    & 09 08 52.1 & -61 02 09  & 279.31 &  -8.99 & 125 &  106.1 &  -58.9 & \hfill 19x&\hfill  4 & 19.6 & .22  &  &S& & & & &E&1&                            \\
 1079 &          &    & 09 08 53.7 & -62 14 37  & 280.22 &  -9.80 & 126 & -132.1 & -124.9 & \hfill 13x&\hfill  5 & 18.9 & .23  &  &S& & & & & & &                            \\
 1080 &          &    & 09 08 59.0 & -61 38 06  & 279.77 &  -9.38 & 126 & -134.0 &  -92.3 & \hfill 24x&\hfill  7 & 18.1 & .22  &  &S& & &L& & & &                            \\
\vspace{-1.3 mm} \\ 
 1081 &          &    & 09 08 59.9 & -57 27 01  & 276.66 &  -6.54 & 166 &  -86.3 & -133.4 & \hfill 13x&\hfill  5 & 19.6 & .46  &  &S& & & & & & &                            \\
 1082 &          &    & 09 09 04.2 & -59 40 16  & 278.31 &  -8.05 & 125 &  112.7 &   13.9 & \hfill 12x&\hfill  8 & 18.7 & .24  &  & & & & & & & & pair w.1084                \\
 1083 & L125-009 &    & 09 09 04.5 & -58 21 35  & 277.34 &  -7.15 & 126 & -146.6 &   82.8 & \hfill 70x&\hfill 35 & 15.3 & .31  &  &S& &R&5& & & & tightly wound sp.arms      \\
 1084 &          &    & 09 09 06.6 & -59 40 31  & 278.32 &  -8.04 & 125 &  112.9 &   13.7 & \hfill 11x&\hfill  7 & 19.1 & .24  &  & & & & & & &S& pair w.1082                \\
 1085 &          &    & 09 09 07.9 & -61 19 13  & 279.54 &  -9.16 & 125 &  106.7 &  -74.3 & \hfill 11x&\hfill 11 & 18.6 & .25  &  &E& & &0& & & & w.comp. (E)                \\
 1086 &          &    & 09 09 12.4 & -55 50 57  & 275.51 &  -5.43 & 166 &  -88.6 &  -47.6 & \hfill 12x&\hfill  5 & 19.0 & .40  &  & & & & & & & &                            \\
 1087 &          &    & 09 09 12.7 & -60 40 25  & 279.07 &  -8.71 & 126 & -136.4 &  -40.8 & \hfill 15x&\hfill  7 & 18.3 & .19  &  &S& & &E& & & &                            \\
 1088 &          &    & 09 09 17.4 & -57 56 47  & 277.06 &  -6.85 & 125 &  120.8 &  106.1 & \hfill 19x&\hfill  5 & 18.9 & .34  &  &S& & &M& &E&1&                            \\
 1089 &          &    & 09 09 18.4 & -62 24 10  & 280.37 &  -9.87 & 126 & -128.9 & -133.2 & \hfill 19x&\hfill 11 & 18.5 & .21  &  & & & & & & & & smooth, vLSB               \\
 1090 &          &    & 09 09 18.8 & -60 38 26  & 279.05 &  -8.68 & 126 & -135.9 &  -39.0 & \hfill 16x&\hfill  7 & 18.3 & .19  &  &S& & &M&?&E&1&                            \\
\vspace{-1.3 mm} \\ 
 1091 &          &    & 09 09 19.0 & -60 20 29  & 278.83 &  -8.48 & 126 & -137.1 &  -23.0 & \hfill 36x&\hfill  4 & 18.3 & .19  &  &S& & & & &E& &                            \\
 1092 &          &    & 09 09 20.1 & -60 19 18  & 278.82 &  -8.46 & 126 & -137.0 &  -22.0 & \hfill 13x&\hfill 12 & 17.8 & .19  &  &E& & &2& & & &                            \\
 1093 &          &    & 09 09 28.4 & -56 16 14  & 275.84 &  -5.69 & 166 &  -85.6 &  -70.1 & \hfill 13x&\hfill  8 & 18.2 & .43  &  &E& & &4& & & &                            \\
 1094 &          &    & 09 09 30.8 & -57 38 45  & 276.86 &  -6.62 & 126 & -146.2 &  121.2 & \hfill 13x&\hfill  4 & 19.8 & .36  &  &S& & & & & & &                            \\
 1095 &          &    & 09 09 32.0 & -61 21 07  & 279.60 &  -9.14 & 126 & -131.7 &  -77.0 & \hfill 15x&\hfill 13 & 18.4 & .27  &  &S& & & &?& & &                            \\
 1096 &          &    & 09 09 35.2 & -62 20 21  & 280.34 &  -9.81 & 125 &  105.6 & -128.9 & \hfill 13x&\hfill  5 & 20.0 & .22  &  &S& & & & & &1& LSB                        \\
 1097 &          & I  & 09 09 37.1 & -55 41 13  & 275.43 &  -5.28 & 166 &  -85.9 &  -38.8 & \hfill 27x&\hfill  7 & 17.9 & .40  &  &S& & & &?& & & br.blg or s.p.*            \\
 1098 &          &    & 09 09 38.7 & -56 54 20  & 276.32 &  -6.11 & 166 &  -82.9 & -104.0 & \hfill 13x&\hfill  3 & 19.7 & .31  &  &S& & & & & &1&                            \\
 1099 &          &    & 09 09 45.8 & -60 13 32  & 278.78 &  -8.36 & 126 & -134.6 &  -16.7 & \hfill 16x&\hfill 12 & 17.6 & .21  &  &S& & &M& & &S&                            \\
 1100 &          &    & 09 09 46.0 & -60 24 00  & 278.91 &  -8.48 & 126 & -133.9 &  -25.9 & \hfill 15x&\hfill  5 & 19.1 & .19  &  &S& & & &?& & & br.blg or s.p.*            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 1101 &          &    & 09 09 46.7 & -59 36 43  & 278.33 &  -7.94 & 126 & -136.8 &   16.2 & \hfill 13x&\hfill 12 & 17.8 & .24  &  &E& & & &?& & &                            \\
 1102 &          & NG & 09 09 48.3 & -55 42 27  & 275.46 &  -5.27 & 166 &  -84.4 &  -39.8 & \hfill 13x&\hfill  5 & 18.8 & .40  & ?&S& & & &?& & &                            \\
 1103 &          &    & 09 09 52.3 & -61 05 17  & 279.43 &  -8.93 & 126 & -130.5 &  -62.7 & \hfill 16x&\hfill  5 & 19.1 & .22  &  &L& & & &?& & &                            \\
 1104 &          &    & 09 09 57.9 & -55 40 15  & 275.45 &  -5.23 & 166 &  -83.3 &  -37.8 & \hfill 16x&\hfill 16 & 17.2 & .41  &  &E& & &0&:& &1&                            \\
 1105 &          &    & 09 09 58.6 & -60 37 36  & 279.10 &  -8.61 & 125 &  114.9 &  -37.6 & \hfill 13x&\hfill  7 & 18.7 & .19  &  &S& & & & & & &                            \\
 1106 &          &    & 09 10 00.8 & -60 10 56  & 278.77 &  -8.31 & 126 & -133.1 &  -14.2 & \hfill 16x&\hfill  8 & 18.6 & .22  &  &S& & &M& & & &                            \\
 1107 &          &    & 09 10 01.2 & -59 03 27  & 277.94 &  -7.54 & 126 & -137.3 &   46.0 & \hfill 20x&\hfill 16 & 17.2 & .26  & ?&S& & &M& & &1& blg, vLSBdisk              \\
 1108 &          &    & 09 10 01.6 & -59 35 57  & 278.34 &  -7.91 & 126 & -135.2 &   17.0 & \hfill 16x&\hfill  4 & 18.8 & .24  &  &S& & & & & & &                            \\
 1109 &          &    & 09 10 03.1 & -57 33 00  & 276.84 &  -6.51 & 126 & -142.7 &  126.6 & \hfill 12x&\hfill 12 & 17.8 & .38  &  &E& & & &?& & &                            \\
 1110 &          &    & 09 10 15.8 & -57 30 46  & 276.83 &  -6.46 & 126 & -141.4 &  128.7 & \hfill 19x&\hfill  5 & 18.7 & .40  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1111 &          &    & 09 10 16.5 & -57 39 24  & 276.93 &  -6.56 & 126 & -140.7 &  121.0 & \hfill 12x&\hfill 12 & 18.4 & .36  &  &S& & & & & &1& smooth                     \\
 1112 &          &    & 09 10 20.4 & -59 34 29  & 278.35 &  -7.86 & 126 & -133.2 &   18.5 & \hfill 13x&\hfill 11 & 17.9 & .24  &  &E& & & &?& & &                            \\
 1113 &          &    & 09 10 30.3 & -60 21 23  & 278.94 &  -8.38 & 125 &  119.5 &  -23.4 & \hfill 13x&\hfill  5 & 19.1 & .19  & ?& & & & & & &1&                            \\
 1114 &          &    & 09 10 30.8 & -60 40 36  & 279.18 &  -8.60 & 125 &  118.3 &  -40.5 & \hfill 20x&\hfill  5 & 19.3 & .19  & ?&S& & & &?& & & br.blg or s.p.*            \\
 1115 &          &    & 09 10 38.0 & -60 23 46  & 278.98 &  -8.40 & 126 & -126.8 &  -25.4 & \hfill 16x&\hfill  5 & 18.9 & .19  & ?& & & & & & &1& cl.to br.*                 \\
 1116 &          &    & 09 10 41.6 & -62 41 26  & 280.69 &  -9.95 &  91 & -132.6 &  120.1 & \hfill 11x&\hfill  5 & 19.5 & .20  &  & & & & & & & & dbl syst.w.1118            \\
 1117 &          &    & 09 10 46.9 & -60 24 03  & 279.00 &  -8.39 & 126 & -127.2 &  -25.5 & \hfill 13x&\hfill 13 & 18.2 & .19  &  &E& & &0&?& & &                            \\
 1118 &          &    & 09 10 49.0 & -62 42 45  & 280.72 &  -9.96 &  91 & -131.8 &  119.0 & \hfill 13x&\hfill  7 & 19.0 & .20  &  &S& & & &?& & & dbl syst.w.1116            \\
 1119 &          &    & 09 10 59.0 & -60 13 27  & 278.89 &  -8.25 & 126 & -126.5 &  -16.0 & \hfill 22x&\hfill  9 & 17.8 & .21  &  &S& & &M& & & &                            \\
 1120 &          &    & 09 11 00.9 & -60 08 24  & 278.83 &  -8.19 & 125 &  123.8 &  -12.1 & \hfill 17x&\hfill 12 & 18.4 & .23  & ?& & & & & & &1&                            \\
\vspace{-1.3 mm} \\ 
 1121 &          &    & 09 11 01.3 & -60 30 15  & 279.10 &  -8.43 & 126 & -125.2 &  -30.9 & \hfill 16x&\hfill  5 & 18.8 & .19  &  &S& & &M&?& & & br.blg, LSBdisk            \\
 1122 &          &    & 09 11 01.6 & -56 25 23  & 276.10 &  -5.64 & 166 &  -73.8 &  -77.8 & \hfill 13x&\hfill 13 & 18.3 & .38  &  & & & & & & & &                            \\
 1123 &          &    & 09 11 11.5 & -60 15 29  & 278.93 &  -8.25 & 126 & -125.0 &  -17.7 & \hfill 20x&\hfill  8 & 18.2 & .21  &  &S& & &M&?& & &                            \\
 1124 &          &    & 09 11 14.9 & -59 28 10  & 278.35 &  -7.71 & 126 & -127.4 &   24.5 & \hfill 17x&\hfill  3 & 19.9 & .24  &  &S& & & & &E& &                            \\
 1125 & L126-001 & I  & 09 11 17.4 & -58 38 06  & 277.74 &  -7.13 & 126 & -130.1 &   69.2 & \hfill 56x&\hfill 34 & 15.2 & .32  &  &S& & &3&:& & &                            \\
 1126 &          &    & 09 11 18.7 & -59 50 35  & 278.63 &  -7.96 & 125 &  127.0 &    3.6 & \hfill 13x&\hfill 11 & 18.7 & .25  &  & & & & & & & & in st.diffr.pat.           \\
 1127 &          &    & 09 11 23.2 & -60 03 33  & 278.80 &  -8.10 & 126 & -124.4 &   -7.0 & \hfill 22x&\hfill  4 & 19.0 & .25  &  &S& & & & &E& &                            \\
 1128 &          &    & 09 11 24.8 & -61 55 41  & 280.18 &  -9.37 & 125 &  118.7 & -107.8 & \hfill 13x&\hfill  9 & 19.2 & .25  &  & & & & & & &1&                            \\
 1129 & L091-002 &    & 09 11 27.8 & -62 59 50  & 280.98 & -10.10 &  91 & -126.6 &  104.1 & \hfill 60x&\hfill 20 & 15.9 & .20  &  &S& & &3& & & &                            \\
 1130 &          &    & 09 11 29.1 & -59 19 10  & 278.26 &  -7.58 & 125 &  130.5 &   31.5 & \hfill 22x&\hfill  5 & 19.1 & .27  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1131 &          & P  & 09 11 44.5 & -59 30 08  & 278.42 &  -7.68 & 125 &  131.4 &   21.6 & \hfill 19x&\hfill  3 & 19.9 & .25  &  &S& & & & & &1&                            \\
 1132 &          &    & 09 11 47.8 & -62 43 39  & 280.81 &  -9.88 &  91 & -125.7 &  118.7 & \hfill 34x&\hfill 13 & 17.2 & .20  &  & & & & & & & & 2 i.a.S (2 blg, 3 arms)    \\
 1133 &          &    & 09 11 49.7 & -62 49 56  & 280.89 &  -9.95 &  91 & -125.1 &  113.1 & \hfill 23x&\hfill 11 & 17.6 & .19  &  &S& & & &?& & &                            \\
 1134 &          &    & 09 11 50.1 & -59 06 09  & 278.14 &  -7.40 & 126 & -124.7 &   44.4 & \hfill 27x&\hfill  4 & 18.6 & .28  &  &S& & & & &E& &                            \\
 1135 &          &    & 09 11 51.9 & -60 09 14  & 278.91 &  -8.12 & 126 & -120.9 &  -11.8 & \hfill 24x&\hfill  4 & 18.7 & .22  &  &S& & &M& & & & w.comp. (LSB S)            \\
 1136 &          &    & 09 11 52.7 & -58 42 46  & 277.85 &  -7.13 & 126 & -125.7 &   65.3 & \hfill 12x&\hfill  9 & 18.2 & .29  &  &S& & & &?& & &                            \\
 1137 &          &    & 09 11 57.5 & -60 47 42  & 279.39 &  -8.55 & 126 & -118.0 &  -46.1 & \hfill 20x&\hfill  5 & 18.5 & .20  &  &S& & & & & & & br.blg or s.p.*            \\
 1138 &          &    & 09 12 00.8 & -60 57 59  & 279.52 &  -8.66 & 126 & -117.1 &  -55.2 & \hfill 15x&\hfill  7 & 18.4 & .21  &  &S& & & & & & &                            \\
 1139 &          &    & 09 12 01.0 & -60 08 43  & 278.92 &  -8.10 & 126 & -119.9 &  -11.3 & \hfill 16x&\hfill  7 & 18.8 & .22  &  &S& & & & & & &                            \\
 1140 &          &    & 09 12 03.2 & -62 55 34  & 280.97 & -10.00 &  91 & -123.3 &  108.2 & \hfill 43x&\hfill  7 & 17.6 & .20  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
 1141 &          &    & 09 12 04.7 & -59 04 47  & 278.14 &  -7.36 & 126 & -123.1 &   45.7 & \hfill 19x&\hfill  7 & 18.3 & .29  &  &S&B& &5& & & & dist.nucl, dist.sp.arms    \\
 1142 &          &    & 09 12 05.0 & -59 26 13  & 278.40 &  -7.61 & 126 & -121.8 &   26.6 & \hfill 19x&\hfill  4 & 19.3 & .25  &  &S& & & & & & &                            \\
 1143 &          &    & 09 12 08.0 & -60 20 51  & 279.08 &  -8.23 & 125 &  130.3 &  -23.8 & \hfill 20x&\hfill  5 & 18.9 & .20  &  &S& & &M& & & & br.blg                     \\
 1144 &          &    & 09 12 15.3 & -62 21 40  & 280.57 &  -9.60 & 126 & -110.8 & -129.8 & \hfill 11x&\hfill  3 & 19.8 & .21  &  &S& & & & & & & dbl syst.w.1145            \\
 1145 &          &    & 09 12 15.5 & -62 21 32  & 280.57 &  -9.59 & 126 & -110.7 & -129.6 & \hfill 11x&\hfill  4 & 19.5 & .21  &  &S& & & & & & & dbl syst.w.1144            \\
 1146 & L126-002 & I  & 09 12 16.1 & -60 34 56  & 279.26 &  -8.38 & 126 & -116.7 &  -34.6 & \hfill 67x&\hfill 60 & 14.2 & .20  &  &S&B& &2& & &S&                            \\
 1147 &          & P  & 09 12 20.3 & -61 11 40  & 279.72 &  -8.79 & 126 & -114.2 &  -67.3 & \hfill 27x&\hfill  4 & 18.5 & .25  &  &S& & & &?& & &                            \\
 1148 &          &    & 09 12 39.1 & -63 05 32  & 281.15 & -10.06 &  91 & -119.1 &   99.6 & \hfill 17x&\hfill 11 & 18.2 & .21  & ?& & & & & & & &                            \\
 1149 &          &    & 09 12 42.3 & -57 10 35  & 276.81 &  -5.99 & 126 & -124.9 &  147.9 & \hfill 13x&\hfill  3 & 19.7 & .36  &  &S& & & & & & & patchy                     \\
 1150 &          &    & 09 12 42.9 & -57 12 28  & 276.83 &  -6.01 & 126 & -124.7 &  146.2 & \hfill 16x&\hfill  4 & 19.3 & .35  &  &S& & & & & & & patchy                     \\
\vspace{-1.3 mm} \\ 
 1151 &          &    & 09 12 45.4 & -61 47 46  & 280.20 &  -9.17 & 126 & -109.5 &  -99.3 & \hfill 16x&\hfill  5 & 19.3 & .20  &  &S& & & & &E&1&                            \\
 1152 &          &    & 09 12 58.1 & -59 25 46  & 278.48 &  -7.52 & 126 & -115.8 &   27.4 & \hfill 13x&\hfill 11 & 17.9 & .25  &  &E& & & &?& & &                            \\
 1153 &          &    & 09 13 03.1 & -62 11 36  & 280.51 &  -9.41 & 126 & -106.4 & -120.5 & \hfill 20x&\hfill 13 & 17.8 & .19  &  &S& & &M& & &1&                            \\
 1154 &          &    & 09 13 04.9 & -60 12 49  & 279.06 &  -8.05 & 126 & -112.6 &  -14.5 & \hfill 20x&\hfill  4 & 18.8 & .21  &  &S& & & &?& & &                            \\
 1155 &          &    & 09 13 10.2 & -61 49 44  & 280.25 &  -9.15 & 126 & -106.8 & -100.9 & \hfill 13x&\hfill  7 & 18.9 & .19  &  & & & & & & & &                            \\
 1156 &          &    & 09 13 12.9 & -59 42 15  & 278.70 &  -7.69 & 126 & -113.3 &   12.8 & \hfill 16x&\hfill  7 & 18.1 & .30  &  &S& & & &?& & &                            \\
 1157 &          &    & 09 13 14.9 & -63 11 40  & 281.27 & -10.08 &  91 & -115.1 &   94.4 & \hfill 22x&\hfill 17 & 17.5 & .22  &  &S& & &4& & & & LSBdisk                    \\
 1158 &          &    & 09 13 18.0 & -60 46 00  & 279.48 &  -8.41 & 126 & -109.4 &  -44.0 & \hfill 20x&\hfill 16 & 17.9 & .20  &  & & & & & & & &                            \\
 1159 & L126-003 & I  & 09 13 23.0 & -60 13 30  & 279.09 &  -8.03 & 126 & -111.0 &  -19.5 & \hfill114x&\hfill 67 & 13.5 & .21  &  &S&B& &4& & & &                            \\
 1160 &          &    & 09 13 27.6 & -60 49 06  & 279.53 &  -8.43 & 126 & -108.2 &  -46.7 & \hfill 13x&\hfill  3 & 20.1 & .20  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
 1161 & L126-004 &    & 09 13 28.6 & -60 32 12  & 279.33 &  -8.24 & 126 & -108.9 &  -31.7 & \hfill 67x&\hfill 60 & 15.1 & .20  &  &S&B&S&5& & & &                            \\
 1162 &          &    & 09 13 29.7 & -62 51 57  & 281.04 &  -9.84 &  91 & -114.8 &  112.0 & \hfill 15x&\hfill  8 & 18.2 & .20  &  & & & & & & & &                            \\
 1163 &          & I  & 09 13 36.3 & -59 16 51  & 278.42 &  -7.36 & 126 & -112.0 &   35.6 & \hfill 16x&\hfill 12 & 17.1 & .25  &  & & & & & & & & dbl syst?                  \\
 1164 &          &    & 09 13 36.8 & -59 24 44  & 278.52 &  -7.45 & 126 & -111.5 &   28.6 & \hfill 24x&\hfill 20 & 16.8 & .25  & ?& & & & & & & & PN?                        \\
 1165 &          &    & 09 13 39.2 & -63 12 02  & 281.30 & -10.05 &  91 & -112.6 &   94.2 & \hfill 16x&\hfill  4 & 19.4 & .22  &  &S& & & & &E& &                            \\
 1166 &          &    & 09 13 41.2 & -62 56 54  & 281.12 &  -9.88 &  91 & -113.3 &  107.7 & \hfill 16x&\hfill  4 & 19.3 & .20  &  &S& & & & & & &                            \\
 1167 &          &    & 09 13 41.5 & -54 12 31  & 274.76 &  -3.83 & 166 &  -57.4 &   41.5 & \hfill 17x&\hfill 13 & 18.5 & .81  &  &S& & &5&:&F& & dist.nucl, vLSBdisk        \\
 1168 &          &    & 09 13 54.0 & -61 49 34  & 280.31 &  -9.09 & 126 & -102.2 & -100.5 & \hfill 13x&\hfill  9 & 18.1 & .19  & ?&E& & & &?& & &                            \\
 1169 &          &    & 09 14 09.7 & -60 21 38  & 279.26 &  -8.05 & 126 & -104.9 &  -22.0 & \hfill 24x&\hfill  7 & 17.6 & .20  &  &S& & &E& & & &                            \\
 1170 & L091-004 & I  & 09 14 29.1 & -62 51 37  & 281.12 &  -9.75 &  91 & -108.8 &  112.7 & \hfill121x&\hfill 94 & 13.5 & .20  &  &S& & &1& & &S&                            \\
\vspace{-1.3 mm} \\ 
 1171 &          &    & 09 14 34.0 & -61 47 28  & 280.34 &  -9.01 & 126 &  -98.1 &  -98.4 & \hfill 22x&\hfill  7 & 17.8 & .21  &  &S& & & & & & &                            \\
 1172 &          &    & 09 14 37.8 & -60 06 54  & 279.12 &  -7.84 & 126 & -102.6 &   -8.7 & \hfill 16x&\hfill  4 & 19.1 & .24  &  &S& & & & & & &                            \\
 1173 &          &    & 09 14 38.3 & -61 20 48  & 280.02 &  -8.69 & 126 &  -98.9 &  -74.6 & \hfill 22x&\hfill  5 & 18.5 & .19  &  &S& & & & & &1&                            \\
 1174 &          &    & 09 14 45.4 & -57 16 10  & 277.07 &  -5.85 & 166 &  -45.0 & -122.3 & \hfill 11x&\hfill  5 & 19.6 & .48  & ?& & & & & & & &                            \\
 1175 &          &    & 09 14 52.4 & -61 49 08  & 280.39 &  -9.00 & 126 &  -96.1 &  -99.8 & \hfill 13x&\hfill  8 & 18.8 & .21  &  &S& & & &?& & &                            \\
 1176 &          &    & 09 14 55.7 & -62 15 57  & 280.72 &  -9.30 & 126 &  -91.7 & -124.9 & \hfill 13x&\hfill  3 & 19.7 & .18  &  &S& & & & &E& &                            \\
 1177 &          &    & 09 14 57.9 & -56 18 08  & 276.39 &  -5.16 & 166 &  -44.7 &  -70.4 & \hfill 20x&\hfill  5 & 18.7 & .60  &  &S& & & & & & &                            \\
 1178 &          &    & 09 15 01.3 & -56 18 04  & 276.40 &  -5.15 & 166 &  -44.3 &  -70.3 & \hfill  9x&\hfill  5 & 19.7 & .61  &  & & & & & & & & neighb.of 1177             \\
 1179 &          &    & 09 15 06.5 & -60 36 24  & 279.52 &  -8.14 & 126 &  -98.0 &  -34.8 & \hfill 27x&\hfill 20 & 17.4 & .21  &  & & & & & & & &                            \\
 1180 &          &    & 09 15 13.3 & -63 00 16  & 281.28 &  -9.79 &  91 & -103.8 &  105.3 & \hfill 40x&\hfill 27 & 15.9 & .20  & ?& & & & & & &S&                            \\
\vspace{-1.3 mm} \\ 
 1181 &          &    & 09 15 20.7 & -55 32 55  & 275.89 &  -4.60 & 166 &  -42.8 &  -29.9 & \hfill 13x&\hfill  4 & 19.6 & .61  &  &S& & & &?& & &                            \\
 1182 &          &    & 09 15 28.7 & -58 07 27  & 277.76 &  -6.38 & 126 & -102.2 &   98.2 & \hfill 15x&\hfill  5 & 19.2 & .36  &  &S& & & & & & & dist.blg                   \\
 1183 &          &    & 09 15 41.9 & -60 04 21  & 279.18 &  -7.72 & 126 &  -95.5 &   -6.0 & \hfill 16x&\hfill  7 & 18.1 & .25  &  &S& & &E& & & &                            \\
 1184 &          &    & 09 15 43.0 & -62 47 01  & 281.16 &  -9.60 &  91 & -101.5 &  117.3 & \hfill 17x&\hfill  5 & 18.9 & .19  &  &S& & & &?& & &                            \\
 1185 &          &    & 09 15 45.8 & -60 24 09  & 279.43 &  -7.94 & 126 &  -94.2 &  -23.7 & \hfill 16x&\hfill  8 & 18.0 & .21  &  &E& & &4& & & & cl.to br.*                 \\
 1186 &          &    & 09 15 46.7 & -62 52 07  & 281.23 &  -9.65 &  91 & -100.8 &  112.8 & \hfill 34x&\hfill 27 & 16.8 & .20  &  &D& & & &?& &1& LSB                        \\
 1187 &          &    & 09 15 47.2 & -61 39 51  & 280.35 &  -8.81 & 126 &  -88.8 &  -92.3 & \hfill 15x&\hfill  7 & 18.4 & .19  &  &S& & &E& & & &                            \\
 1188 &          &    & 09 15 50.4 & -60 54 22  & 279.80 &  -8.28 & 126 &  -92.4 &  -50.6 & \hfill 20x&\hfill 19 & 17.7 & .21  &  &S& & & &?& & &                            \\
 1189 &          &    & 09 15 51.9 & -56 48 48  & 276.85 &  -5.43 & 166 &  -37.5 &  -97.6 & \hfill 20x&\hfill  5 & 18.5 & .56  &  &S& & & & &E& & br.blg                     \\
 1190 &          &    & 09 15 59.5 & -60 43 52  & 279.69 &  -8.15 & 126 &  -91.9 &  -41.2 & \hfill 20x&\hfill 13 & 17.5 & .25  & ?& & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1191 &          & I  & 09 16 13.5 & -59 32 58  & 278.85 &  -7.31 & 126 &  -94.3 &   21.0 & \hfill 16x&\hfill  9 & 18.0 & .30  &  & & & & & & & &                            \\
 1192 &          &    & 09 16 16.6 & -60 15 12  & 279.37 &  -7.79 & 126 &  -91.2 &  -15.5 & \hfill 15x&\hfill  3 & 19.6 & .20  &  &S& & & & & & &                            \\
 1193 &          &    & 09 16 17.6 & -60 35 44  & 279.62 &  -8.03 & 126 &  -90.2 &  -33.8 & \hfill 16x&\hfill  3 & 19.5 & .25  &  &S& & & &?& & &                            \\
 1194 & L126-005 &    & 09 16 21.3 & -59 24 19  & 278.76 &  -7.19 & 126 &  -92.8 &   29.9 & \hfill 60x&\hfill 27 & 15.5 & .28  &  &S& & &4& & &S&                            \\
 1195 &          & NG & 09 16 21.8 & -59 31 31  & 278.85 &  -7.28 & 126 &  -92.5 &   23.5 & \hfill 16x&\hfill  4 & 19.1 & .30  &  &S& & & &?& & &                            \\
 1196 & L091-007 & I  & 09 16 21.9 & -62 40 19  & 281.13 &  -9.47 & 126 &  -85.5 & -144.0 & \hfill121x&\hfill 81 & 13.4 & .19  &  &S& & &5& & &S&                            \\
 1197 &          &    & 09 16 29.9 & -61 54 17  & 280.58 &  -8.92 & 126 &  -85.6 & -103.9 & \hfill  9x&\hfill  7 & 18.7 & .19  &  &E& & & & & & &                            \\
 1198 &          &    & 09 16 31.7 & -59 58 10  & 279.18 &  -7.57 & 126 &  -90.3 &    -.2 & \hfill 13x&\hfill  3 & 19.8 & .26  &  &S& & & & &E& &                            \\
 1199 &          &    & 09 16 38.1 & -60 17 46  & 279.43 &  -7.79 & 126 &  -88.7 &  -17.7 & \hfill 23x&\hfill 13 & 17.9 & .21  &  & & & & & & & &                            \\
 1200 &          &    & 09 16 39.9 & -56 31 37  & 276.72 &  -5.15 & 166 &  -31.9 &  -82.2 & \hfill 20x&\hfill 11 & 18.2 & .57  &  &S& & & & & & & blg, vLSBdisk              \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 1201 &          &    & 09 16 40.4 & -59 24 45  & 278.79 &  -7.17 & 126 &  -90.7 &   29.6 & \hfill 13x&\hfill  8 & 18.4 & .29  &  & & & & & & & &                            \\
 1202 &          &    & 09 16 42.8 & -60 34 20  & 279.63 &  -7.98 & 126 &  -87.5 &  -32.5 & \hfill 13x&\hfill  5 & 19.4 & .25  &  & & & & & & & &                            \\
 1203 &          &    & 09 16 44.1 & -57 36 33  & 277.50 &  -5.90 & 126 &  -94.6 &  126.2 & \hfill 16x&\hfill  5 & 18.9 & .48  &  &S& & & &?& & &                            \\
 1204 &          &    & 09 16 44.3 & -56 27 21  & 276.68 &  -5.09 & 166 &  -31.4 &  -78.3 & \hfill 27x&\hfill 12 & 17.8 & .61  & ?&S& & &5& & & & vLSBdisk                   \\
 1205 &          & I  & 09 16 52.2 & -61 41 30  & 280.46 &  -8.74 & 126 &  -83.7 &  -92.4 & \hfill 22x&\hfill  5 & 18.1 & .18  &  & & & & & & &S&                            \\
 1206 &          &    & 09 17 03.9 & -60 26 07  & 279.57 &  -7.85 & 126 &  -85.5 &  -25.0 & \hfill 13x&\hfill  4 & 19.4 & .25  &  & & & & & & & &                            \\
 1207 &          &    & 09 17 07.3 & -61 47 22  & 280.55 &  -8.79 & 126 &  -81.9 &  -97.5 & \hfill 16x&\hfill 11 & 18.1 & .19  &  &S& & & & & & &                            \\
 1208 &          &    & 09 17 07.8 & -63 08 40  & 281.54 &  -9.73 &  91 &  -91.8 &   98.5 & \hfill 20x&\hfill  8 & 18.3 & .21  &  &S& & & &?& & &                            \\
 1209 &          &    & 09 17 08.4 & -61 48 20  & 280.56 &  -8.80 & 126 &  -81.8 &  -98.4 & \hfill 20x&\hfill  5 & 18.8 & .19  &  &S& & & & & & & br.blg, LSBdisk            \\
 1210 &          &    & 09 17 11.2 & -61 01 05  & 280.00 &  -8.24 & 126 &  -83.3 &  -56.2 & \hfill 20x&\hfill  8 & 18.0 & .20  &  &S& & & &?& & & i.a.w.1218                 \\
\vspace{-1.3 mm} \\ 
 1211 &          &    & 09 17 14.4 & -61 49 18  & 280.58 &  -8.80 & 126 &  -81.1 &  -99.2 & \hfill 13x&\hfill  5 & 19.2 & .19  &  &S& & &1& & & &                            \\
 1212 &          &    & 09 17 17.0 & -58 41 24  & 278.33 &  -6.61 & 126 &  -88.2 &   68.5 & \hfill 13x&\hfill  5 & 19.4 & .30  &  &S& & & & & & & w.sev.comp.                \\
 1213 &          &    & 09 17 20.7 & -62 35 23  & 281.15 &  -9.33 &  91 &  -92.1 &  128.3 & \hfill 16x&\hfill  7 & 18.9 & .19  &  &S& & & &?& & &                            \\
 1214 &          &    & 09 17 28.2 & -62 27 19  & 281.06 &  -9.22 & 126 &  -78.3 & -133.1 & \hfill 27x&\hfill 13 & 17.1 & .20  &  &S& & & &?& & &                            \\
 1215 &          & P  & 09 17 31.2 & -62 12 15  & 280.89 &  -9.04 & 126 &  -75.8 & -120.4 & \hfill 27x&\hfill 20 & 16.9 & .19  & ?& & & & & & & &                            \\
 1216 &          &    & 09 17 36.7 & -59 20 02  & 278.82 &  -7.03 & 126 &  -84.4 &   34.1 & \hfill 19x&\hfill  5 & 18.3 & .29  &  & & & & & & &S&                            \\
 1217 &          &    & 09 17 39.8 & -58 18 36  & 278.09 &  -6.31 & 126 &  -86.4 &   89.0 & \hfill 16x&\hfill  5 & 19.1 & .40  &  &S& & &L& & & &                            \\
 1218 &          &    & 09 17 45.6 & -61 06 29  & 280.11 &  -8.26 & 126 &  -79.4 &  -60.9 & \hfill 22x&\hfill  9 & 17.7 & .20  &  &S& & &4& & & & i.a.w.1210                 \\
 1219 &          &    & 09 17 45.7 & -62 01 07  & 280.77 &  -8.89 & 126 &  -77.3 & -109.6 & \hfill 13x&\hfill  4 & 19.3 & .19  &  &S& & & & & & & dist.nucl.                 \\
 1220 &          &    & 09 17 46.3 & -62 13 47  & 280.92 &  -9.04 & 126 &  -76.8 & -120.9 & \hfill 16x&\hfill  3 & 19.5 & .19  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1221 &          &    & 09 17 48.6 & -58 38 41  & 278.34 &  -6.53 & 126 &  -84.6 &   71.1 & \hfill 34x&\hfill  7 & 18.2 & .30  &  &S& & & & &E& &                            \\
 1222 &          &    & 09 17 54.7 & -60 34 08  & 279.74 &  -7.87 & 126 &  -79.7 &  -32.0 & \hfill 13x&\hfill  9 & 18.4 & .27  &  & & & & & & & &                            \\
 1223 &          &    & 09 17 55.2 & -59 06 26  & 278.69 &  -6.84 & 126 &  -82.8 &   46.4 & \hfill 20x&\hfill  7 & 17.9 & .28  &  &S& & & &?& & &                            \\
 1224 &          &    & 09 17 55.3 & -60 15 33  & 279.51 &  -7.65 & 126 &  -80.3 &  -15.3 & \hfill 17x&\hfill 11 & 17.6 & .23  &  &E& & & &?& & &                            \\
 1225 &          &    & 09 17 57.2 & -61 32 45  & 280.44 &  -8.55 & 126 &  -77.2 &  -84.3 & \hfill 17x&\hfill  8 & 18.0 & .17  &  & & & & & & & &                            \\
 1226 &          &    & 09 17 57.6 & -61 36 44  & 280.49 &  -8.59 & 126 &  -77.0 &  -87.8 & \hfill 16x&\hfill  4 & 19.2 & .17  &  & & & & & & & & box-shaped                 \\
 1227 &          &    & 09 17 58.0 & -57 04 50  & 277.24 &  -5.41 & 166 &  -21.8 & -111.7 & \hfill 20x&\hfill 13 & 18.1 & .62  &  &S& & &5&:& & &                            \\
 1228 &          &    & 09 18 05.5 & -61 14 11  & 280.23 &  -8.32 & 126 &  -77.0 &  -67.7 & \hfill 11x&\hfill 11 & 18.0 & .21  &  &E& & & & & & &                            \\
 1229 &          &    & 09 18 06.8 & -59 21 39  & 278.89 &  -7.00 & 126 &  -81.0 &   32.8 & \hfill 27x&\hfill 19 & 16.4 & .31  &  &E& & &2& & & &                            \\
 1230 &          &    & 09 18 08.7 & -59 20 19  & 278.87 &  -6.98 & 126 &  -80.8 &   34.0 & \hfill 13x&\hfill  5 & 19.2 & .31  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1231 &          &    & 09 18 13.7 & -60 27 09  & 279.68 &  -7.76 & 126 &  -77.8 &  -25.6 & \hfill 30x&\hfill 20 & 16.8 & .25  &  &S& & & &?& & &                            \\
 1232 &          &    & 09 18 13.8 & -61 03 54  & 280.12 &  -8.19 & 126 &  -76.5 &  -58.4 & \hfill 16x&\hfill  7 & 18.5 & .20  &  &S& & & & & & &                            \\
 1233 &          &    & 09 18 24.0 & -62 36 34  & 281.25 &  -9.25 &  91 &  -85.5 &  127.5 & \hfill 13x&\hfill  5 & 19.0 & .22  & ?& & & & & & & &                            \\
 1234 &          &    & 09 18 27.9 & -62 44 57  & 281.36 &  -9.35 &  91 &  -84.7 &  120.1 & \hfill 27x&\hfill 22 & 16.6 & .21  &  &S& & &5&:& &S&                            \\
 1235 &          &    & 09 18 30.9 & -63 09 25  & 281.66 &  -9.63 &  91 &  -83.4 &   98.3 & \hfill 47x&\hfill 27 & 16.7 & .22  & ?&S& & & & & & & vLSB                       \\
 1236 &          &    & 09 18 52.5 & -63 53 17  & 282.22 & -10.11 &  91 &  -79.3 &   59.2 & \hfill 15x&\hfill  4 & 19.4 & .29  & ?&S& & & &?& & &                            \\
 1237 & SGC0918  &    & 09 18 55.5 & -60 01 11  & 279.43 &  -7.39 & 126 &  -74.1 &   -2.3 & \hfill 27x&\hfill 13 & 17.8 & .25  &  &S& & & & & &S&                            \\
 1238 &          &    & 09 18 56.4 & -58 35 40  & 278.41 &  -6.39 & 126 &  -76.8 &   74.1 & \hfill 13x&\hfill  5 & 19.2 & .32  &  &S& & & &?& & &                            \\
 1239 &          &    & 09 18 58.6 & -62 01 22  & 280.87 &  -8.80 & 126 &  -69.7 & -109.5 & \hfill 16x&\hfill  5 & 18.7 & .20  &  & & & & & & & & p.cov.by br.*              \\
 1240 &          &    & 09 19 06.3 & -59 20 47  & 278.96 &  -6.90 & 126 &  -74.2 &   33.9 & \hfill 15x&\hfill  4 & 19.2 & .33  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
 1241 &          &    & 09 19 09.8 & -58 53 56  & 278.65 &  -6.58 & 126 &  -74.7 &   57.8 & \hfill 16x&\hfill  9 & 18.3 & .29  &  & & & & & & & & dist.nucl.                 \\
 1242 &          &    & 09 19 11.7 & -59 22 37  & 278.99 &  -6.92 & 126 &  -73.5 &   32.2 & \hfill 13x&\hfill  7 & 18.8 & .33  &  & & & & & & & &                            \\
 1243 &          &    & 09 19 12.8 & -60 22 49  & 279.71 &  -7.62 & 126 &  -71.5 &  -21.5 & \hfill 17x&\hfill  3 & 19.4 & .24  &  &S& & & & & & &                            \\
 1244 &          & I  & 09 19 39.0 & -61 12 57  & 280.35 &  -8.17 & 126 &  -65.7 &  -66.7 & \hfill 20x&\hfill  4 & 18.9 & .21  &  &S& & & & &E& & w.comp.                    \\
 1245 &          &    & 09 19 46.5 & -58 56 35  & 278.74 &  -6.56 & 126 &  -70.4 &   55.6 & \hfill 20x&\hfill  5 & 18.5 & .31  &  &S& & & & &E& &                            \\
 1246 &          &    & 09 19 59.2 & -60 13 09  & 279.67 &  -7.44 & 126 &  -66.6 &  -12.7 & \hfill 13x&\hfill  7 & 18.6 & .25  &  &S& & & & & & &                            \\
 1247 &          &    & 09 20 10.8 & -61 07 55  & 280.34 &  -8.07 & 126 &  -62.7 &  -62.0 & \hfill 27x&\hfill 16 & 17.1 & .21  &  &S& & &4& & & &                            \\
 1248 &          &    & 09 20 13.8 & -63 52 07  & 282.31 &  -9.99 &  91 &  -71.4 &   60.6 & \hfill 17x&\hfill 16 & 18.0 & .28  & ?&S& & & &?& & &                            \\
 1249 &          &    & 09 20 14.8 & -63 15 25  & 281.87 &  -9.56 &  91 &  -72.7 &   93.4 & \hfill 13x&\hfill  4 & 19.2 & .23  &  &S& & & & & & &                            \\
 1250 &          &    & 09 20 17.4 & -59 13 10  & 278.98 &  -6.71 & 126 &  -66.3 &   40.9 & \hfill 60x&\hfill 13 & 16.0 & .33  &  &S& & &2& & & &                            \\
\vspace{-1.3 mm} \\ 
 1251 & L126-009 &    & 09 20 23.6 & -59 16 12  & 279.03 &  -6.73 & 126 &  -65.5 &   38.3 & \hfill 40x&\hfill 30 & 15.9 & .31  &  &S&B&R&5& & & & i.a.w.1253                 \\
 1252 &          &    & 09 20 23.6 & -61 49 05  & 280.85 &  -8.53 & 126 &  -61.1 &  -98.3 & \hfill 17x&\hfill  7 & 18.1 & .20  &  &E& & &5& & & &                            \\
 1253 & L126-009 &    & 09 20 26.8 & -59 16 12  & 279.03 &  -6.73 & 126 &  -65.2 &   38.3 & \hfill 34x&\hfill 23 & 16.3 & .31  &  &S& & &5& & & & i.a.w.1251                 \\
 1254 &          &    & 09 20 29.6 & -59 04 31  & 278.90 &  -6.58 & 126 &  -65.2 &   48.7 & \hfill 13x&\hfill  3 & 19.7 & .33  &  &S& & & &?& & &                            \\
 1255 &          &    & 09 20 31.9 & -63 14 35  & 281.88 &  -9.53 &  91 &  -71.0 &   94.2 & \hfill 16x&\hfill  4 & 19.4 & .23  &  &S& & & & & & &                            \\
 1256 &          &    & 09 20 35.3 & -59 14 12  & 279.02 &  -6.69 & 126 &  -64.3 &   40.1 & \hfill 27x&\hfill  7 & 17.3 & .32  &  &S& & &3&?& & &                            \\
 1257 &          &    & 09 20 38.5 & -58 15 06  & 278.33 &  -5.99 & 126 &  -65.5 &   92.9 & \hfill 13x&\hfill 11 & 18.5 & .42  &  &S& & & &?& & & blg, LSBdisk               \\
 1258 &          &    & 09 20 43.0 & -59 43 57  & 279.39 &  -7.03 & 126 &  -62.6 &   13.5 & \hfill 22x&\hfill  4 & 18.8 & .32  &  &S& & & & &E& &                            \\
 1259 &          &    & 09 20 51.4 & -59 15 35  & 279.06 &  -6.68 & 126 &  -62.4 &   38.9 & \hfill 27x&\hfill 17 & 16.4 & .31  &  &S& & &0& & & &                            \\
 1260 &          &    & 09 20 51.5 & -59 18 22  & 279.10 &  -6.72 & 126 &  -62.3 &   36.4 & \hfill 16x&\hfill 11 & 18.1 & .31  &  &E& & &5& & & & or blg                     \\
\vspace{-1.3 mm} \\ 
 1261 &          &    & 09 20 54.9 & -56 26 04  & 277.07 &  -4.67 & 166 &    -.5 &  -76.9 & \hfill 16x&\hfill 11 & 17.6 & .56  & ?&L& & & &?& & &                            \\
 1262 &          &    & 09 20 57.0 & -60 12 42  & 279.75 &  -7.35 & 126 &  -60.2 &  -12.1 & \hfill 13x&\hfill  7 & 18.8 & .27  &  & & & & & & & &                            \\
 1263 &          &    & 09 20 58.1 & -62 20 27  & 281.27 &  -8.85 & 126 &  -56.7 & -126.2 & \hfill 13x&\hfill  4 & 19.4 & .24  &  & & & & & & & &                            \\
 1264 &          &    & 09 21 07.1 & -63 19 12  & 281.98 &  -9.53 &  91 &  -67.3 &   90.2 & \hfill 13x&\hfill  9 & 18.7 & .22  &  & & & & & & & &                            \\
 1265 & L126-010 & I  & 09 21 08.3 & -60 50 05  & 280.21 &  -7.77 & 126 &  -58.0 &  -45.4 & \hfill121x&\hfill 40 & 14.0 & .22  &  &S& & &3& & & &                            \\
 1266 &          &    & 09 21 10.0 & -62 44 32  & 281.57 &  -9.12 &  91 &  -68.2 &  121.2 & \hfill 17x&\hfill  8 & 18.1 & .24  &  &S& & & &?& & & * on edge of gal.          \\
 1267 &          & P  & 09 21 10.8 & -60 22 46  & 279.89 &  -7.45 & 126 &  -58.4 &  -21.0 & \hfill 24x&\hfill  5 & 18.4 & .34  &  &S& & & & & & &                            \\
 1268 &          &    & 09 21 11.4 & -61 26 44  & 280.65 &  -8.20 & 126 &  -56.7 &  -78.2 & \hfill 17x&\hfill  5 & 18.6 & .28  &  &S& & & & & & &                            \\
 1269 &          &    & 09 21 12.2 & -62 28 48  & 281.39 &  -8.93 & 126 &  -55.0 & -133.6 & \hfill 16x&\hfill 13 & 17.9 & .24  &  &S& & &M& &F& & w.comp.                    \\
 1270 &          &    & 09 21 14.8 & -61 22 31  & 280.60 &  -8.15 & 126 &  -56.4 &  -74.4 & \hfill 13x&\hfill 13 & 18.6 & .27  & ?& & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1271 &          &    & 09 21 22.9 & -59 19 19  & 279.15 &  -6.68 & 126 &  -58.7 &   35.7 & \hfill 40x&\hfill  9 & 17.3 & .31  &  &S& & &4& & & & dist.nucl, dist.sp.arms    \\
 1272 &          & I  & 09 21 28.3 & -56 55 44  & 277.47 &  -4.97 & 166 &    3.7 & -103.4 & \hfill 24x&\hfill 15 & 17.1 & .67  &  &S& & &L& & &S&                            \\
 1273 &          &    & 09 21 30.9 & -63 36 24  & 282.22 &  -9.70 &  91 &  -64.3 &   74.9 & \hfill 15x&\hfill 12 & 18.0 & .22  &  &E& & & & & & &                            \\
 1274 &          &    & 09 21 33.9 & -63 08 58  & 281.90 &  -9.38 &  91 &  -64.9 &   99.4 & \hfill 34x&\hfill 13 & 17.2 & .24  &  &S& & &4& & & &                            \\
 1275 &          & I  & 09 21 43.2 & -56 48 22  & 277.41 &  -4.86 & 166 &    5.5 &  -96.8 & \hfill 23x&\hfill  7 & 18.4 & .80  &  &S& & & & & & & blg, vLSBdisk              \\
 1276 &          &    & 09 21 45.6 & -62 19 59  & 281.33 &  -8.78 & 126 &  -51.7 & -125.6 & \hfill 16x&\hfill 16 & 17.2 & .25  & ?&E& & &0&:& & &                            \\
 1277 &          &    & 09 21 47.2 & -57 33 53  & 277.95 &  -5.39 & 126 &  -58.4 &  129.9 & \hfill 13x&\hfill  4 & 19.8 & .59  &  &S& & & & & & & blg, LSBdisk               \\
 1278 &          &    & 09 21 48.8 & -60 02 34  & 279.70 &  -7.15 & 126 &  -54.7 &   -2.9 & \hfill 20x&\hfill  7 & 18.3 & .28  &  & & & & & & & &                            \\
 1279 &          &    & 09 22 02.4 & -59 26 11  & 279.30 &  -6.70 & 126 &  -54.0 &   29.7 & \hfill 16x&\hfill  3 & 19.7 & .31  &  &S& & & & & & &                            \\
 1280 &          &    & 09 22 04.1 & -59 23 51  & 279.27 &  -6.67 & 126 &  -53.9 &   31.7 & \hfill 20x&\hfill  9 & 18.0 & .31  &  &S& & & & & &1&                            \\
\vspace{-1.3 mm} \\ 
 1281 &          &    & 09 22 04.9 & -59 28 37  & 279.33 &  -6.73 & 126 &  -53.7 &   27.5 & \hfill 13x&\hfill 13 & 18.6 & .32  &  & & & & & & & &                            \\
 1282 &          &    & 09 22 06.3 & -63 42 37  & 282.34 &  -9.73 &  91 &  -60.6 &   69.5 & \hfill 27x&\hfill  9 & 18.2 & .24  &  & & & & & & & &                            \\
 1283 &          & P  & 09 22 10.7 & -62 51 55  & 281.74 &  -9.13 &  91 &  -61.7 &  114.8 & \hfill 27x&\hfill 19 & 17.0 & .26  &  &S& & & &?& & & br.* s.p.                  \\
 1284 &          &    & 09 22 10.7 & -63 36 56  & 282.28 &  -9.66 &  91 &  -60.4 &   74.6 & \hfill 40x&\hfill  7 & 17.5 & .23  &  &S& & & & &E& & in halo of 1286            \\
 1285 &          &    & 09 22 13.8 & -63 39 23  & 282.31 &  -9.68 &  91 &  -60.0 &   72.4 & \hfill 23x&\hfill  8 & 18.3 & .23  &  &S& & &M& & &S& LSB                        \\
 1286 & L091-009 &    & 09 22 16.2 & -63 35 49  & 282.27 &  -9.64 &  91 &  -59.8 &   75.6 & \hfill134x&\hfill 94 & 13.6 & .22  &  &E& & & & & &S&                            \\
 1287 & L091-010 &    & 09 22 17.2 & -62 40 00  & 281.61 &  -8.98 & 126 &  -48.0 & -143.4 & \hfill 74x&\hfill 20 & 15.5 & .26  &  &S& & &3& & & &                            \\
 1288 & L091-011 & I  & 09 22 18.2 & -63 27 50  & 282.18 &  -9.54 &  91 &  -59.9 &   82.8 & \hfill101x&\hfill 12 & 15.8 & .22  &  &S& & &3& &E&S&                            \\
 1289 &          &    & 09 22 19.3 & -59 02 56  & 279.05 &  -6.40 & 126 &  -52.6 &   50.5 & \hfill 20x&\hfill 12 & 17.8 & .35  &  &S& & & & & & &                            \\
 1290 &          &    & 09 22 21.9 & -60 19 10  & 279.95 &  -7.30 & 126 &  -50.7 &  -17.6 & \hfill 13x&\hfill  4 & 19.6 & .29  &  &S& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
 1291 &          &    & 09 22 21.9 & -63 06 26  & 281.93 &  -9.28 &  91 &  -60.2 &  101.9 & \hfill 19x&\hfill 15 & 17.4 & .24  & ?&E& & & & & & &                            \\
 1292 &          &    & 09 22 24.6 & -61 02 06  & 280.46 &  -7.81 & 126 &  -49.4 &  -56.0 & \hfill 13x&\hfill  4 & 19.4 & .22  &  & & & & & & & & w.comp.                    \\
 1293 &          &    & 09 22 30.1 & -63 35 24  & 282.29 &  -9.61 &  91 &  -58.5 &   76.0 & \hfill 19x&\hfill 13 & 17.5 & .22  &  &E& & & &?& & & in halo of 1286            \\
 1294 &          &    & 09 22 47.0 & -60 22 21  & 280.02 &  -7.30 & 126 &  -47.7 &  -20.4 & \hfill 12x&\hfill  9 & 18.3 & .26  &  & & & & & & & &                            \\
 1295 &          &    & 09 22 48.2 & -63 24 15  & 282.18 &  -9.46 &  91 &  -57.0 &   86.1 & \hfill 34x&\hfill  5 & 18.4 & .22  &  &S& & & & & & &                            \\
 1296 &          &    & 09 22 55.1 & -60 20 44  & 280.02 &  -7.27 & 126 &  -46.9 &  -19.0 & \hfill 13x&\hfill 11 & 18.1 & .26  &  &S& & &E& & & &                            \\
 1297 &          &    & 09 22 55.1 & -60 24 27  & 280.06 &  -7.32 & 126 &  -46.7 &  -22.3 & \hfill 22x&\hfill 16 & 17.3 & .26  &  &S&B& &5&:& & & dist.sp.arms               \\
 1298 &          &    & 09 22 58.5 & -62 37 15  & 281.63 &  -8.89 &  91 &  -57.3 &  128.1 & \hfill 16x&\hfill  9 & 18.1 & .26  &  & & & & & & & &                            \\
 1299 &          &    & 09 23 10.7 & -58 42 05  & 278.88 &  -6.08 & 126 &  -47.1 &   69.2 & \hfill 16x&\hfill  8 & 19.1 & .39  & ?& & & & & & & &                            \\
 1300 & L091-012 &    & 09 23 20.9 & -63 01 40  & 281.96 &  -9.15 &  91 &  -54.3 &  106.3 & \hfill 74x&\hfill 63 & 14.7 & .25  &  &S& & &5& & & & LSB, dist.sp.struct.       \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 1301 &          &    & 09 23 23.6 & -59 33 20  & 279.50 &  -6.67 & 126 &  -44.7 &   23.5 & \hfill 23x&\hfill  7 & 18.1 & .31  &  & & & & & & & &                            \\
 1302 &          &    & 09 23 25.9 & -62 40 51  & 281.72 &  -8.89 & 126 &  -40.9 & -144.0 & \hfill 16x&\hfill 11 & 17.6 & .27  &  &S& & & &?& &S&                            \\
 1303 &          &    & 09 23 29.3 & -64 00 07  & 282.66 &  -9.83 &  91 &  -51.9 &   54.1 & \hfill 17x&\hfill  5 & 18.8 & .22  &  &S& & &M& & & &                            \\
 1304 &          &    & 09 23 32.7 & -63 41 52  & 282.45 &  -9.61 &  91 &  -52.1 &   70.5 & \hfill 19x&\hfill  4 & 19.2 & .23  &  &S& & & & &E& &                            \\
 1305 &          &    & 09 23 33.4 & -60 27 00  & 280.15 &  -7.29 & 126 &  -42.4 &  -24.4 & \hfill 19x&\hfill  8 & 17.8 & .26  &  &S& & & & & & &                            \\
 1306 &          &    & 09 23 37.1 & -60 26 37  & 280.15 &  -7.28 & 126 &  -42.0 &  -24.0 & \hfill  9x&\hfill  4 & 19.7 & .26  &  & & & & & & & &                            \\
 1307 &          &    & 09 23 39.5 & -61 19 47  & 280.78 &  -7.91 & 126 &  -41.0 &  -71.6 & \hfill 16x&\hfill 16 & 17.6 & .23  &  & & & & & & & & on st.diffr.ring           \\
 1308 &          &    & 09 23 44.5 & -61 29 22  & 280.90 &  -8.02 & 126 &  -40.3 &  -80.1 & \hfill 16x&\hfill  5 & 19.0 & .29  &  &S& & & & & & &                            \\
 1309 &          &    & 09 23 46.6 & -56 18 18  & 277.26 &  -4.30 & 166 &   20.8 &  -70.0 & \hfill 12x&\hfill  5 & 19.7 & .72  &  &S& & & &?& & &                            \\
 1310 &          &    & 09 23 47.4 & -64 17 09  & 282.89 & -10.01 &  91 &  -49.7 &   39.0 & \hfill 13x&\hfill  4 & 19.6 & .27  & ?& & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1311 &          &    & 09 23 53.8 & -63 48 05  & 282.55 &  -9.66 &  91 &  -49.9 &   65.0 & \hfill 20x&\hfill 15 & 17.5 & .23  &  &E& & & & & & &                            \\
 1312 &          &    & 09 23 56.1 & -59 17 13  & 279.36 &  -6.43 & 126 &  -41.3 &   38.0 & \hfill 54x&\hfill  7 & 17.1 & .36  &  &S& & & & &E& &                            \\
 1313 &          &    & 09 23 56.2 & -63 24 32  & 282.27 &  -9.37 &  91 &  -50.2 &   86.0 & \hfill 20x&\hfill 12 & 18.1 & .22  & ?& & & & & & & &                            \\
 1314 &          &    & 09 23 59.5 & -62 27 57  & 281.61 &  -8.70 & 126 &  -37.7 & -132.4 & \hfill 15x&\hfill  5 & 18.9 & .28  &  & & & & & & & &                            \\
 1315 &          &    & 09 24 00.5 & -60 24 41  & 280.16 &  -7.23 & 126 &  -39.7 &  -22.3 & \hfill 13x&\hfill  7 & 18.7 & .26  & ?& & & & & & & &                            \\
 1316 &          &    & 09 24 01.0 & -62 31 15  & 281.65 &  -8.73 & 126 &  -37.5 & -135.4 & \hfill 15x&\hfill  8 & 18.0 & .27  &  & & & & & & &S&                            \\
 1317 &          &    & 09 24 01.3 & -58 38 22  & 278.92 &  -5.95 & 126 &  -43.5 &   72.7 & \hfill 16x&\hfill  3 & 20.1 & .45  & ?&S& & & & & & &                            \\
 1318 &          &    & 09 24 11.1 & -60 25 33  & 280.19 &  -7.22 & 126 &  -38.5 &  -23.1 & \hfill 16x&\hfill  8 & 18.6 & .26  &  & & & & & & & &                            \\
 1319 &          &    & 09 24 13.2 & -57 50 39  & 278.38 &  -5.36 & 126 &  -40.6 &  115.3 & \hfill 16x&\hfill 13 & 17.9 & .55  &  &S& & &M& &V& &                            \\
 1320 &          &    & 09 24 21.1 & -62 06 30  & 281.39 &  -8.41 & 126 &  -35.8 & -113.2 & \hfill 13x&\hfill 11 & 18.1 & .26  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1321 &          &    & 09 24 24.4 & -64 00 21  & 282.74 &  -9.76 &  91 &  -46.5 &   54.1 & \hfill 20x&\hfill  3 & 19.9 & .23  &  &S& & & & &E& & LSB                        \\
 1322 &          &    & 09 24 33.8 & -59 21 23  & 279.47 &  -6.42 & 126 &  -36.9 &   34.3 & \hfill 27x&\hfill  7 & 18.0 & .35  &  &S& & & & & & &                            \\
 1323 &          &    & 09 24 37.6 & -60 32 05  & 280.30 &  -7.26 & 126 &  -35.5 &  -28.8 & \hfill 13x&\hfill 11 & 17.9 & .25  &  & & & & & & & & p.cov.by br.*              \\
 1324 &          &    & 09 24 41.1 & -59 36 31  & 279.66 &  -6.59 & 126 &  -35.9 &   20.8 & \hfill 16x&\hfill  3 & 19.7 & .34  &  &S& & & & & & &                            \\
 1325 &          &    & 09 24 48.1 & -59 59 39  & 279.94 &  -6.86 & 126 &  -34.8 &     .1 & \hfill 20x&\hfill 11 & 17.8 & .36  &  & & & & & & & &                            \\
 1326 &          &    & 09 24 53.2 & -57 54 04  & 278.49 &  -5.34 & 126 &  -35.9 &  112.3 & \hfill 16x&\hfill  5 & 18.7 & .58  &  &F& & & &?& & &                            \\
 1327 &          &    & 09 24 57.5 & -60 23 33  & 280.23 &  -7.13 & 126 &  -33.4 &  -21.2 & \hfill 20x&\hfill 13 & 17.2 & .27  &  &E& & & &?& & &                            \\
 1328 & L126-011 &    & 09 25 04.2 & -60 23 50  & 280.25 &  -7.12 & 126 &  -32.7 &  -21.4 & \hfill 74x&\hfill 27 & 15.7 & .28  &  &S& & &L& & & &                            \\
 1329 &          &    & 09 25 10.2 & -59 03 41  & 279.32 &  -6.15 & 126 &  -33.0 &   50.2 & \hfill 27x&\hfill 22 & 16.7 & .40  &  &S& & & &?& & &                            \\
 1330 &          &    & 09 25 10.9 & -60 27 10  & 280.29 &  -7.15 & 126 &  -31.9 &  -24.4 & \hfill 20x&\hfill 15 & 17.2 & .28  &  & & & & & & & & br.blg, LSBdisk            \\
\vspace{-1.3 mm} \\ 
 1331 &          &    & 09 25 13.4 & -64 24 40  & 283.09 &  -9.99 &  91 &  -41.3 &   32.5 & \hfill 19x&\hfill  7 & 18.5 & .28  &  &S& & & &?& & &                            \\
 1332 &          &    & 09 25 20.9 & -64 20 38  & 283.05 &  -9.93 &  91 &  -40.6 &   36.1 & \hfill 13x&\hfill 11 & 18.1 & .29  & ?& & & & & & &1&                            \\
 1333 &          &    & 09 25 22.4 & -62 32 01  & 281.77 &  -8.63 & 126 &  -29.1 & -135.9 & \hfill 17x&\hfill 15 & 17.9 & .29  &  &S& &R& & & & &                            \\
 1334 &          &    & 09 25 23.7 & -61 07 15  & 280.78 &  -7.62 & 126 &  -30.0 &  -60.2 & \hfill 17x&\hfill 11 & 17.6 & .23  &  &E& & &4&:& & &                            \\
 1335 &          & I  & 09 25 27.1 & -63 18 50  & 282.33 &  -9.19 &  91 &  -41.2 &   91.3 & \hfill 15x&\hfill  8 & 19.1 & .23  & ?& & & & & & &S&                            \\
 1336 &          &    & 09 25 31.5 & -60 45 17  & 280.54 &  -7.34 & 126 &  -29.4 &  -40.6 & \hfill 16x&\hfill 11 & 18.2 & .25  &  &S& & & &?& & &                            \\
 1337 &          &    & 09 25 33.5 & -60 29 04  & 280.35 &  -7.15 & 126 &  -29.4 &  -26.1 & \hfill 16x&\hfill  5 & 18.7 & .28  &  &S& & & &?& & &                            \\
 1338 &          &    & 09 25 36.7 & -59 05 17  & 279.38 &  -6.13 & 126 &  -29.9 &   48.8 & \hfill 15x&\hfill 11 & 17.7 & .39  &  &E& & & &?& & &                            \\
 1339 &          &    & 09 25 39.1 & -64 38 00  & 283.28 & -10.12 &  91 &  -38.5 &   20.6 & \hfill 34x&\hfill 20 & 16.8 & .27  &  &S& & & & &V&1& pair w.1341                \\
 1340 &          &    & 09 25 39.7 & -64 32 31  & 283.22 & -10.05 &  91 &  -38.6 &   25.5 & \hfill 22x&\hfill  5 & 18.9 & .28  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1341 &          &    & 09 25 46.3 & -64 37 19  & 283.28 & -10.10 &  91 &  -37.8 &   21.2 & \hfill 23x&\hfill  7 & 18.3 & .27  &  &S& & &M& &E& & pair w.1339                \\
 1342 &          &    & 09 25 47.4 & -61 58 56  & 281.42 &  -8.20 & 126 &  -26.9 & -106.3 & \hfill 13x&\hfill  8 & 18.6 & .29  &  & & & & & & & &                            \\
 1343 &          &    & 09 25 48.9 & -61 00 03  & 280.73 &  -7.50 & 126 &  -27.3 &  -53.7 & \hfill 16x&\hfill  5 & 18.7 & .23  &  & & & & & & & &                            \\
 1344 &          &    & 09 25 50.8 & -60 38 18  & 280.48 &  -7.23 & 126 &  -27.8 &  -33.8 & \hfill 24x&\hfill  3 & 19.1 & .27  &  &S& & & & &E& &                            \\
 1345 & L126-012 &    & 09 25 53.2 & -62 20 59  & 281.69 &  -8.46 & 126 &  -26.0 & -126.0 & \hfill 54x&\hfill 20 & 16.1 & .32  &  &S& & &E& & & &                            \\
 1346 &          &    & 09 25 53.7 & -60 33 45  & 280.43 &  -7.17 & 126 &  -26.7 &  -29.8 & \hfill 16x&\hfill  7 & 18.3 & .28  &  & & & & & & &2& smooth                     \\
 1347 &          &    & 09 25 54.1 & -60 33 44  & 280.43 &  -7.17 & 126 &  -27.0 &  -30.2 & \hfill 19x&\hfill 13 & 17.7 & .28  &  &S& & &5&:& & & neighb.of 1353             \\
 1348 &          &    & 09 25 57.4 & -60 42 58  & 280.55 &  -7.28 & 126 &  -26.6 &  -38.5 & \hfill 23x&\hfill  4 & 18.8 & .25  &  &S& & & & &E& &                            \\
 1349 &          &    & 09 25 57.5 & -61 46 49  & 281.29 &  -8.04 & 126 &  -25.9 &  -95.5 & \hfill 27x&\hfill  3 & 19.4 & .31  &  &S& & & & &E& &                            \\
 1350 &          &    & 09 25 59.4 & -59 03 06  & 279.39 &  -6.07 & 126 &  -27.3 &   50.8 & \hfill 24x&\hfill 16 & 16.8 & .38  &  &E& & &4&:& & &                            \\
\vspace{-1.3 mm} \\ 
 1351 &          &    & 09 26 02.8 & -61 12 02  & 280.89 &  -7.62 & 126 &  -25.7 &  -64.4 & \hfill 13x&\hfill 13 & 18.1 & .23  &  &E& & & &?& & &                            \\
 1352 &          &    & 09 26 03.1 & -60 27 56  & 280.38 &  -7.09 & 126 &  -26.1 &  -25.0 & \hfill 36x&\hfill 16 & 17.0 & .29  &  &S&B& &3& & &S& vLSBdisk                   \\
 1353 & L126-013 & I  & 09 26 12.6 & -60 33 07  & 280.46 &  -7.14 & 126 &  -24.7 &  -29.1 & \hfill128x&\hfill 47 & 14.2 & .28  &  &S& & &1& & & & fantastic abs. lane        \\
 1354 &          &    & 09 26 15.0 & -60 49 03  & 280.64 &  -7.33 & 126 &  -24.6 &  -43.9 & \hfill 17x&\hfill  7 & 18.5 & .24  &  &S& & & &?& & &                            \\
 1355 &          &    & 09 26 16.4 & -62 35 42  & 281.89 &  -8.61 &  91 &  -37.0 &  130.0 & \hfill 30x&\hfill 16 & 16.6 & .30  & ?&E& & & &?& & &                            \\
 1356 &          & I  & 09 26 25.7 & -58 53 16  & 279.32 &  -5.92 & 126 &  -24.4 &   59.6 & \hfill 16x&\hfill  9 & 17.8 & .46  &  &E& & & & & & &                            \\
 1357 &          &    & 09 26 29.8 & -64 41 41  & 283.39 & -10.10 &  91 &  -33.6 &   17.4 & \hfill 16x&\hfill  5 & 19.4 & .28  &  &S& & & & & & &                            \\
 1358 &          & Q  & 09 26 30.6 & -57 07 47  & 278.11 &  -4.64 & 166 &   40.4 & -114.5 & \hfill 11x&\hfill 11 & 18.1 & .80  & ?& & & & & & & &                            \\
 1359 &          &    & 09 26 31.0 & -60 28 06  & 280.42 &  -7.05 & 126 &  -23.0 &  -25.1 & \hfill 16x&\hfill  8 & 18.4 & .30  &  &S& & &5& & &1&                            \\
 1360 &          &    & 09 26 35.2 & -60 29 08  & 280.44 &  -7.06 & 126 &  -22.8 &  -25.6 & \hfill  8x&\hfill  5 & 20.0 & .30  & ?& & & & & & & & dist.nucl.                 \\
\vspace{-1.3 mm} \\ 
 1361 &          &    & 09 26 37.5 & -60 07 26  & 280.19 &  -6.79 & 126 &   22.7 &    6.1 & \hfill 13x&\hfill  4 & 19.8 & .40  &  &S& & & &?& & &                            \\
 1362 &          &    & 09 26 37.6 & -60 30 33  & 280.46 &  -7.07 & 126 &  -22.7 &  -26.9 & \hfill  9x&\hfill  9 & 18.8 & .29  &  &E& & & &?& & &                            \\
 1363 &          &    & 09 26 37.8 & -60 37 53  & 280.55 &  -7.16 & 126 &  -22.2 &  -33.9 & \hfill 17x&\hfill  9 & 18.2 & .28  &  &F& & & & & & &                            \\
 1364 &          &    & 09 26 44.9 & -60 45 27  & 280.65 &  -7.24 & 126 &  -21.4 &  -40.6 & \hfill 16x&\hfill  7 & 18.3 & .25  &  &E& & & &?& & &                            \\
 1365 &          &    & 09 26 52.1 & -61 51 50  & 281.43 &  -8.03 & 126 &  -20.1 &  -99.9 & \hfill 20x&\hfill 15 & 17.5 & .31  & ?&S& & & & & & & sharp edge                 \\
 1366 &          &    & 09 26 52.8 & -58 53 46  & 279.37 &  -5.88 & 126 &  -21.3 &   59.2 & \hfill 16x&\hfill  9 & 18.1 & .46  &  &F& & & & & & &                            \\
 1367 &          &    & 09 26 54.9 & -58 54 40  & 279.38 &  -5.89 & 126 &  -21.0 &   58.4 & \hfill 20x&\hfill 16 & 17.4 & .45  &  &S& & &M& & & &                            \\
 1368 &          &    & 09 26 58.6 & -60 12 25  & 280.28 &  -6.82 & 126 &  -20.2 &  -10.5 & \hfill 13x&\hfill  5 & 18.9 & .36  & ?& & & & & & & &                            \\
 1369 &          &    & 09 27 00.2 & -61 40 22  & 281.31 &  -7.88 & 126 &  -19.4 &  -89.7 & \hfill 54x&\hfill 34 & 16.2 & .31  &  &S& & &5& & & &                            \\
 1370 &          &    & 09 27 01.9 & -60 57 54  & 280.82 &  -7.37 & 126 &  -19.5 &  -51.7 & \hfill 13x&\hfill  7 & 18.6 & .23  &  & & & & & & &S&                            \\
\vspace{-1.3 mm} \\ 
 1371 & L126-014 &    & 09 27 06.5 & -60 34 56  & 280.56 &  -7.08 & 126 &  -19.1 &  -31.2 & \hfill 87x&\hfill 47 & 14.3 & .29  &  &E& & &5& & & &                            \\
 1372 &          &    & 09 27 07.5 & -60 28 06  & 280.48 &  -7.00 & 126 &  -19.0 &  -25.1 & \hfill 15x&\hfill  4 & 18.8 & .31  & ?&S& & & & & & &                            \\
 1373 &          &    & 09 27 17.1 & -61 03 33  & 280.90 &  -7.41 & 126 &  -17.8 &  -56.8 & \hfill 20x&\hfill 11 & 17.6 & .24  &  & & & & & & &S&                            \\
 1374 &          &    & 09 27 18.1 & -58 03 40  & 278.83 &  -5.24 & 126 &  -18.6 &  103.9 & \hfill 16x&\hfill  5 & 19.4 & .55  &  & & & & & & & &                            \\
 1375 &          &    & 09 27 20.0 & -64 49 03  & 283.54 & -10.12 &  91 &  -26.4 &    8.5 & \hfill 17x&\hfill  9 & 19.0 & .26  &  &S& & & &?& & & LSB                        \\
 1376 & L126-015 &    & 09 27 24.2 & -60 38 08  & 280.62 &  -7.10 & 126 &  -17.1 &  -34.1 & \hfill 81x&\hfill 16 & 15.7 & .28  &  &S& & &E& & & &                            \\
 1377 &          &    & 09 27 27.5 & -60 56 24  & 280.84 &  -7.31 & 126 &  -16.7 &  -50.4 & \hfill 16x&\hfill  7 & 18.3 & .24  &  & & & & & & & &                            \\
 1378 &          &    & 09 27 36.6 & -61 03 33  & 280.93 &  -7.39 & 126 &  -15.7 &  -56.8 & \hfill 23x&\hfill 19 & 16.9 & .25  & ?&S&B& &5& & & & dbl syst?                  \\
 1379 &          &    & 09 27 41.1 & -64 57 02  & 283.66 & -10.19 &  91 &  -26.6 &    3.8 & \hfill 27x&\hfill  9 & 17.7 & .25  &  &S& & & & & & &                            \\
 1380 &          &    & 09 27 51.0 & -65 04 43  & 283.77 & -10.27 &  91 &  -23.5 &   -5.5 & \hfill 15x&\hfill  7 & 19.2 & .26  &  & & & & & & & & dist.nucl.                 \\
\vspace{-1.3 mm} \\ 
 1381 &          &    & 09 27 51.9 & -64 52 31  & 283.62 & -10.12 &  91 &  -25.7 &    7.9 & \hfill 27x&\hfill 16 & 17.1 & .25  &  & & & & & & &S&                            \\
 1382 &          &    & 09 27 54.8 & -59 46 56  & 280.08 &  -6.44 & 126 &  -14.0 &   11.7 & \hfill 17x&\hfill 13 & 17.4 & .38  &  &E& & &3& & & &                            \\
 1383 &          &    & 09 27 58.5 & -60 27 15  & 280.55 &  -6.92 & 126 &  -13.4 &  -24.3 & \hfill 17x&\hfill 11 & 17.9 & .31  &  & & & & & & & &                            \\
 1384 & L126-016 &    & 09 28 00.5 & -60 28 25  & 280.56 &  -6.93 & 126 &  -13.2 &  -25.4 & \hfill 81x&\hfill 38 & 14.9 & .31  &  &S& & & & & & & w.comp.                    \\
 1385 &          &    & 09 28 04.9 & -57 55 05  & 278.81 &  -5.06 & 126 &  -13.1 &  111.6 & \hfill 16x&\hfill  5 & 18.9 & .61  &  &S& & & & & & &                            \\
 1386 &          &    & 09 28 06.4 & -64 55 20  & 283.68 & -10.14 &  91 &  -24.2 &    5.3 & \hfill 13x&\hfill  8 & 18.7 & .25  &  & & & & & & & & neighb.of 1387             \\
 1387 &          &    & 09 28 09.9 & -64 56 14  & 283.69 & -10.15 &  91 &  -23.9 &    4.6 & \hfill 27x&\hfill 16 & 16.9 & .25  &  &F& & & & & & & w.2 comp.                  \\
 1388 &          &    & 09 28 16.9 & -64 28 20  & 283.37 &  -9.80 &  91 &  -23.5 &   29.5 & \hfill 20x&\hfill  5 & 19.1 & .28  &  &S& & &M& & & & br.blg, LSBdisk            \\
 1389 &          &    & 09 28 19.2 & -62 41 47  & 282.13 &  -8.52 & 126 &  -10.9 & -144.5 & \hfill 13x&\hfill 13 & 18.3 & .28  &  & & & & & & & &                            \\
 1390 &          &    & 09 28 19.7 & -64 48 00  & 283.61 & -10.04 &  91 &  -23.1 &   11.9 & \hfill 27x&\hfill 17 & 16.6 & .25  &  &S& & &E& & & &                            \\
\vspace{-1.3 mm} \\ 
 1391 &          &    & 09 28 21.4 & -58 30 37  & 279.24 &  -5.47 & 126 &  -11.1 &   79.9 & \hfill 20x&\hfill  5 & 19.1 & .56  &  & & & & & & & &                            \\
 1392 &          &    & 09 28 28.7 & -64 44 11  & 283.57 &  -9.98 &  91 &  -19.8 &   12.8 & \hfill  9x&\hfill  4 & 20.1 & .25  &  & & & & & & &1&                            \\
 1393 &          &    & 09 28 33.0 & -61 53 14  & 281.59 &  -7.91 & 126 &   -9.5 & -101.1 & \hfill 20x&\hfill 16 & 17.1 & .29  &  &E& & & &?& & & w.comp.                    \\
 1394 &          &    & 09 28 33.7 & -62 50 44  & 282.26 &  -8.60 &  91 &  -22.7 &  116.7 & \hfill 13x&\hfill 11 & 18.0 & .25  & ?& & & & & & & & or *                       \\
 1395 &          &    & 09 28 40.4 & -60 52 44  & 280.90 &  -7.17 & 126 &   -8.8 &  -47.1 & \hfill 16x&\hfill 13 & 17.4 & .26  &  &E& & &2& & & &                            \\
 1396 &          &    & 09 28 41.8 & -59 35 30  & 280.02 &  -6.23 & 126 &   -8.7 &   21.9 & \hfill 16x&\hfill 11 & 18.1 & .43  & ?& & & & & & &S&                            \\
 1397 & L126-017 & I  & 09 28 42.0 & -61 57 44  & 281.66 &  -7.95 & 126 &   -8.6 & -105.1 & \hfill108x&\hfill 60 & 13.8 & .31  &  &S& & &0& & & &                            \\
 1398 &          &    & 09 28 42.9 & -64 42 42  & 283.58 &  -9.94 &  91 &  -20.9 &   16.7 & \hfill 16x&\hfill  4 & 19.7 & .25  &  & & & & & & & & vLSB                       \\
 1399 &          & NG & 09 28 45.8 & -61 59 23  & 281.68 &  -7.97 & 126 &   -8.2 & -106.6 & \hfill 20x&\hfill  7 & 18.1 & .31  &  &S& & & & & & &                            \\
 1400 &          &    & 09 28 47.1 & -58 53 08  & 279.54 &  -5.71 & 126 &   -8.1 &   59.8 & \hfill 24x&\hfill 20 & 17.1 & .47  &  & & & & & & &S&                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 1401 &          &    & 09 28 55.8 & -65 09 07  & 283.90 & -10.25 &  91 &  -17.5 &   -9.5 & \hfill 13x&\hfill  8 & 18.8 & .29  &  &E& & & & & & &                            \\
 1402 & L091-014 &    & 09 28 59.1 & -62 51 59  & 282.31 &  -8.59 &  91 &  -20.1 &  115.6 & \hfill 74x&\hfill 27 & 15.6 & .26  &  &S& & &7& & & &                            \\
 1403 &          &    & 09 29 00.1 & -62 24 13  & 281.99 &  -8.25 & 126 &   -6.7 & -128.8 & \hfill 12x&\hfill  7 & 18.7 & .28  &  &S& & & & & & & trpl syst.w.1404,1407      \\
 1404 &          &    & 09 29 02.0 & -62 24 15  & 281.99 &  -8.25 & 126 &   -6.5 & -128.8 & \hfill 11x&\hfill 11 & 18.0 & .28  &  &E& & & & & & & trpl syst.w.1403,1407      \\
 1405 &          &    & 09 29 04.4 & -64 54 22  & 283.74 & -10.06 &  91 &  -16.5 &    3.7 & \hfill 11x&\hfill  8 & 18.7 & .25  &  &E& & & & & & &                            \\
 1406 &          &    & 09 29 04.7 & -65 11 44  & 283.94 & -10.27 &  91 &  -16.7 &  -11.8 & \hfill 19x&\hfill  5 & 18.9 & .30  &  &S& & & & & & &                            \\
 1407 &          &    & 09 29 06.0 & -62 24 34  & 282.00 &  -8.25 & 126 &   -6.0 & -129.1 & \hfill 16x&\hfill  4 & 18.7 & .28  &  &S& & & & & & & trpl syst.w.1403,1404      \\
 1408 &          & I  & 09 29 18.8 & -64 48 49  & 283.69 &  -9.97 &  91 &  -17.4 &   11.2 & \hfill 38x&\hfill 11 & 16.9 & .25  &  &S& & &E& & & &                            \\
 1409 &          & I  & 09 29 20.6 & -57 50 15  & 278.87 &  -4.89 & 126 &   -4.1 &  116.0 & \hfill 34x&\hfill  5 & 18.0 & .67  &  &S& & &M& &E& & dist.dust lane             \\
 1410 &          & I3 & 09 29 25.3 & -63 04 32  & 282.49 &  -8.70 &  91 &  -17.4 &  104.4 & \hfill  8x&\hfill  4 & 20.0 & .26  &  &S& & & & & & & trpl syst.w.1412,1413      \\
\vspace{-1.3 mm} \\ 
 1411 &          & I  & 09 29 25.4 & -57 23 36  & 278.58 &  -4.56 & 126 &   -3.5 &  139.8 & \hfill 34x&\hfill 27 & 16.4 & .91  & ?&S& & & & &F& & LSB, PN?                   \\
 1412 &          & I3 & 09 29 25.4 & -63 04 20  & 282.49 &  -8.70 &  91 &  -17.4 &  104.6 & \hfill 24x&\hfill  7 & 18.0 & .26  &  &S& & & & & & & trpl syst.w.1410,1413      \\
 1413 &          & I3 & 09 29 27.3 & -63 04 08  & 282.49 &  -8.70 &  91 &  -17.2 &  104.8 & \hfill 11x&\hfill  5 & 19.1 & .26  &  &S& & & & & & & trpl syst.w.1410,1412      \\
 1414 &          &    & 09 29 31.1 & -61 12 46  & 281.21 &  -7.34 & 126 &   -2.1 &  -63.9 & \hfill 34x&\hfill 13 & 17.0 & .25  &  &S& & &L& & &S&                            \\
 1415 &          &    & 09 29 31.5 & -64 53 15  & 283.76 & -10.01 &  91 &  -14.0 &    4.7 & \hfill 11x&\hfill  9 & 19.4 & .26  &  & & & & & & & & vLSB                       \\
 1416 &          &    & 09 29 34.0 & -60 44 25  & 280.89 &  -6.99 & 126 &   -2.9 &  -39.6 & \hfill 13x&\hfill  4 & 19.2 & .29  &  &S& & & & & & &                            \\
 1417 &          &    & 09 29 34.8 & -65 13 39  & 284.00 & -10.25 &  91 &  -13.9 &  -13.6 & \hfill  9x&\hfill  4 & 19.8 & .30  &  & & & & & & & & blg                        \\
 1418 &          &    & 09 29 36.3 & -65 06 28  & 283.92 & -10.17 &  91 &  -13.6 &   -7.1 & \hfill 19x&\hfill  5 & 19.1 & .28  &  &S& & & & & &1&                            \\
 1419 & L126-018 &    & 09 29 45.3 & -59 34 37  & 280.10 &  -6.13 & 126 &   -1.5 &   22.7 & \hfill 40x&\hfill 16 & 16.8 & .44  &  &S& & &L& & & &                            \\
 1420 &          &    & 09 29 48.0 & -64 17 05  & 283.36 &  -9.55 &  91 &  -14.8 &   39.6 & \hfill 24x&\hfill 20 & 17.1 & .28  &  &S& & &L& & &S&                            \\
\vspace{-1.3 mm} \\ 
 1421 &          &    & 09 29 51.6 & -64 53 45  & 283.79 &  -9.99 &  91 &  -12.0 &    4.2 & \hfill  9x&\hfill  8 & 19.4 & .26  &  & & & & & & & & p.cov.by *                 \\
 1422 &          &    & 09 29 52.4 & -63 05 46  & 282.54 &  -8.68 &  91 &  -14.6 &  103.4 & \hfill 34x&\hfill  7 & 17.7 & .25  &  &S& & & & & & & dist.blg, cl.to br.*       \\
 1423 &          &    & 09 29 56.1 & -65 01 57  & 283.90 & -10.09 &  91 &  -11.7 &   -3.1 & \hfill 12x&\hfill  5 & 19.3 & .27  &  &S& & &M&:& & &                            \\
 1424 &          &    & 09 29 56.9 & -59 34 02  & 280.12 &  -6.10 & 126 &    -.2 &   23.2 & \hfill 11x&\hfill  8 & 18.8 & .43  &  & & & & & & & & neighb.of 1419             \\
 1425 &          &    & 09 30 10.2 & -59 46 04  & 280.27 &  -6.23 & 126 &    1.3 &   12.5 & \hfill 16x&\hfill 13 & 17.4 & .38  &  &S& & &0& & & &                            \\
 1426 &          & I  & 09 30 13.3 & -47 24 18  & 271.88 &   2.86 & 212 &    2.7 &  139.2 & \hfill 16x&\hfill 13 & 17.8 & .91  &  &S& & & & & & & dist.nucl.                 \\
 1427 &          &    & 09 30 16.5 & -65 03 15  & 283.94 & -10.08 &  91 &   -9.8 &   -4.3 & \hfill  8x&\hfill  8 & 19.1 & .27  &  &E& & & &?& & & w.comp, cl.to br.*         \\
 1428 &          &    & 09 30 17.4 & -64 45 26  & 283.73 &  -9.86 &  91 &  -11.9 &   14.3 & \hfill 13x&\hfill 11 & 18.4 & .25  & ?& & & & & & & &                            \\
 1429 &          &    & 09 30 22.7 & -61 49 43  & 281.71 &  -7.72 & 126 &    2.1 &  -98.0 & \hfill 20x&\hfill  4 & 19.1 & .30  &  &S& & & & &E& &                            \\
 1430 &          &    & 09 30 22.9 & -61 22 19  & 281.39 &  -7.39 & 126 &    2.2 &  -73.5 & \hfill 13x&\hfill  8 & 18.6 & .30  & ?&S& & &3& & & & dist.dust lane             \\
\vspace{-1.3 mm} \\ 
 1431 &          &    & 09 30 24.8 & -64 34 16  & 283.61 &  -9.72 &  91 &  -11.2 &   24.3 & \hfill 32x&\hfill  8 & 17.6 & .26  &  &S& & &E&:& & &                            \\
 1432 &          &    & 09 30 25.2 & -64 55 20  & 283.86 &  -9.97 &  91 &  -11.1 &    5.4 & \hfill 30x&\hfill  8 & 17.7 & .26  &  & & & & & & &1&                            \\
 1433 &          &    & 09 30 26.7 & -60 09 01  & 280.56 &  -6.49 & 126 &    3.0 &   -8.1 & \hfill 15x&\hfill  5 & 18.6 & .35  &  &S& & &E& & & &                            \\
 1434 &          &    & 09 30 28.0 & -58 35 38  & 279.50 &  -5.34 & 126 &    3.7 &   75.4 & \hfill 16x&\hfill  5 & 19.1 & .67  & ?& & & & & & & &                            \\
 1435 &          &    & 09 30 28.0 & -63 37 53  & 282.96 &  -9.03 &  91 &  -11.0 &   74.7 & \hfill 13x&\hfill 11 & 18.0 & .24  & ?& & & & & & & & or * w.halo                \\
 1436 &          &    & 09 30 29.3 & -62 59 53  & 282.52 &  -8.57 &  91 &  -10.9 &  108.6 & \hfill 27x&\hfill 20 & 16.8 & .27  &  &S& & &M& & &S& dist.blg                   \\
 1437 &          &    & 09 30 29.5 & -64 14 40  & 283.39 &  -9.47 &  91 &  -10.8 &   41.8 & \hfill 15x&\hfill  4 & 19.4 & .27  &  &S& & & & &E& &                            \\
 1438 &          &    & 09 30 30.5 & -61 01 17  & 281.16 &  -7.12 & 126 &    3.1 &  -54.8 & \hfill 16x&\hfill  3 & 19.5 & .30  &  & & & & & & &S& smooth                     \\
 1439 &          &    & 09 30 30.5 & -61 25 12  & 281.44 &  -7.41 & 126 &    3.0 &  -76.1 & \hfill 27x&\hfill 13 & 17.1 & .31  &  &S& & &1& &E& & dist.dust lane             \\
 1440 &          &    & 09 30 40.7 & -60 32 54  & 280.86 &  -6.76 & 126 &    4.4 &  -29.4 & \hfill 13x&\hfill  5 & 18.9 & .35  &  &S& & &E& & & &                            \\
\vspace{-1.3 mm} \\ 
 1441 &          &    & 09 30 41.3 & -64 06 00  & 283.31 &  -9.35 &  91 &   -9.6 &   49.5 & \hfill 15x&\hfill  5 & 18.8 & .24  &  & & & & & & &S&                            \\
 1442 &          &    & 09 31 04.7 & -64 49 34  & 283.84 &  -9.85 &  91 &   -5.1 &    7.8 & \hfill  8x&\hfill  3 & 20.3 & .24  &  &S& & &M& &E& &                            \\
 1443 &          &    & 09 31 09.7 & -65 00 01  & 283.97 &  -9.97 &  91 &   -6.9 &    1.3 & \hfill 23x&\hfill 23 & 17.4 & .26  &  &S& & & & &F& & dist.nucl, vLSBdisk?       \\
 1444 &          &    & 09 31 10.6 & -65 02 17  & 284.00 & -10.00 &  91 &   -6.8 &    -.8 & \hfill 22x&\hfill  3 & 19.3 & .26  &  &S& & & & &E& &                            \\
 1445 & FGCE0751 &    & 09 31 11.1 & -59 40 14  & 280.30 &  -6.07 & 126 &    8.2 &   17.6 & \hfill 87x&\hfill  4 & 17.1 & .39  &  &S& & & & &E& &                            \\
 1446 &          &    & 09 31 17.7 & -64 57 10  & 283.95 &  -9.93 &  91 &   -6.1 &    3.8 & \hfill 27x&\hfill 23 & 17.3 & .25  & ?&S& & & & &F&2&                            \\
 1447 &          &    & 09 31 26.4 & -64 46 48  & 283.84 &  -9.79 &  91 &   -5.3 &   13.1 & \hfill 13x&\hfill  7 & 19.1 & .24  &  & & & & & & & &                            \\
 1448 &          &    & 09 31 26.6 & -64 44 49  & 283.81 &  -9.77 &  91 &   -2.9 &   12.0 & \hfill  7x&\hfill  4 & 20.4 & .24  &  & & & & & & & &                            \\
 1449 &          &    & 09 31 30.6 & -58 44 05  & 279.69 &  -5.36 & 126 &   10.9 &   67.8 & \hfill 11x&\hfill 11 & 18.0 & .58  &  &E& & &0&:& & &                            \\
 1450 &          &    & 09 31 39.9 & -65 00 59  & 284.02 &  -9.95 &  91 &   -4.0 &     .4 & \hfill 16x&\hfill  4 & 19.5 & .25  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1451 &          &    & 09 31 42.8 & -64 52 25  & 283.92 &  -9.84 &  91 &   -3.8 &    8.1 & \hfill 17x&\hfill  5 & 19.1 & .24  &  &S& & & & & & &                            \\
 1452 &          &    & 09 31 54.2 & -64 10 50  & 283.46 &  -9.32 &  91 &   -2.5 &   45.2 & \hfill 16x&\hfill  8 & 18.7 & .25  &  & & & & & & &1&                            \\
 1453 &          &    & 09 32 02.4 & -64 17 51  & 283.55 &  -9.40 &  91 &   -1.8 &   38.9 & \hfill 16x&\hfill 13 & 18.6 & .26  &  & & & & & & & & vLSB                       \\
 1454 &          &    & 09 32 02.5 & -62 53 54  & 282.59 &  -8.37 &  91 &   -1.4 &  114.0 & \hfill 20x&\hfill  5 & 18.8 & .28  &  & & & & & & & & box-shaped                 \\
 1455 &          &    & 09 32 21.1 & -47 50 26  & 272.44 &   2.78 & 212 &   21.8 &  115.7 & \hfill 13x&\hfill  4 & 19.4 & .86  &  &S& & &5& &E& &                            \\
 1456 &          &    & 09 32 25.5 & -61 12 41  & 281.47 &  -7.10 & 126 &   16.7 &  -63.5 & \hfill 19x&\hfill  9 & 17.7 & .31  &  &E& & &3& & & & w.LSB comp.                \\
 1457 &          &    & 09 32 26.4 & -62 27 33  & 282.32 &  -8.02 &  91 &    1.1 &  137.5 & \hfill 47x&\hfill 40 & 15.9 & .30  &  &S& & & & & & & dist.nucl, vLSBdisk?       \\
 1458 &          &    & 09 32 27.7 & -60 57 10  & 281.29 &  -6.91 & 126 &   16.7 &  -49.7 & \hfill 13x&\hfill  4 & 19.6 & .36  &  &S& & & & &E& &                            \\
 1459 &          &    & 09 32 28.2 & -64 11 49  & 283.52 &  -9.29 &  91 &     .8 &   44.3 & \hfill 13x&\hfill  7 & 18.9 & .26  &  & & & & & & & &                            \\
 1460 &          &    & 09 32 28.4 & -64 32 39  & 283.76 &  -9.55 &  91 &     .7 &   25.7 & \hfill 22x&\hfill 11 & 17.9 & .26  & ?&S& & & &?& & & dist.nucl, or * w. gas     \\
\vspace{-1.3 mm} \\ 
 1461 &          &    & 09 32 31.8 & -61 38 13  & 281.77 &  -7.41 & 126 &   15.8 &  -87.9 & \hfill 13x&\hfill 11 & 18.1 & .36  &  &S& & & & & & &                            \\
 1462 &          &    & 09 32 45.0 & -63 22 24  & 282.97 &  -8.67 &  91 &    2.7 &   88.5 & \hfill 16x&\hfill 16 & 17.7 & .22  &  &S& & & & &F&S&                            \\
 1463 &          &    & 09 32 47.2 & -60 36 42  & 281.09 &  -6.63 & 126 &   18.3 &  -33.0 & \hfill 13x&\hfill 11 & 17.9 & .33  &  &E& & & &?& & &                            \\
 1464 & L126-019 & I  & 09 32 52.2 & -61 03 34  & 281.40 &  -6.95 & 126 &   18.5 &  -56.9 & \hfill108x&\hfill 81 & 14.2 & .36  &  &S& & &6& &F& & LSB                        \\
 1465 &          &    & 09 33 09.0 & -61 02 38  & 281.42 &  -6.92 & 126 &   20.3 &  -56.2 & \hfill 17x&\hfill  5 & 18.6 & .36  &  &S& & &L& &E& & neighb.of 1464             \\
 1466 &          &    & 09 33 13.0 & -64 29 13  & 283.78 &  -9.45 &  91 &    5.0 &   28.7 & \hfill 13x&\hfill  4 & 19.8 & .28  & ?& & & & & & & &                            \\
 1467 &          &    & 09 33 19.3 & -64 42 30  & 283.94 &  -9.60 &  91 &    5.5 &   16.9 & \hfill 22x&\hfill  7 & 18.4 & .27  &  &S& & & & & & &                            \\
 1468 &          &    & 09 33 23.1 & -60 23 46  & 281.00 &  -6.42 & 126 &   22.5 &  -19.8 & \hfill 20x&\hfill 11 & 17.6 & .35  &  & & & & & & & & blg, LSBdisk               \\
 1469 &          &    & 09 33 43.2 & -64 30 12  & 283.83 &  -9.42 &  91 &    7.9 &   27.8 & \hfill 27x&\hfill 11 & 17.3 & .29  &  &S& & & & & & & obs.disk                   \\
 1470 &          &    & 09 33 47.9 & -62 06 51  & 282.20 &  -7.66 & 126 &   23.4 & -113.6 & \hfill 30x&\hfill 11 & 17.4 & .34  &  &S& & &E& & & &                            \\
\vspace{-1.3 mm} \\ 
 1471 &          &    & 09 33 52.1 & -64 42 41  & 283.98 &  -9.57 &  91 &    8.6 &   16.7 & \hfill 17x&\hfill  9 & 18.1 & .28  &  &E& & & &?& & &                            \\
 1472 &          &    & 09 33 53.4 & -63 12 59  & 282.96 &  -8.46 &  91 &    9.7 &   96.8 & \hfill 13x&\hfill  4 & 19.6 & .22  & ?&S& & & & & &2&                            \\
 1473 &          &    & 09 34 02.7 & -50 09 03  & 274.20 &   1.25 & 212 &   34.9 &   -8.4 & \hfill 13x&\hfill  4 & 19.4 & .38  &  &S& & & &?& &1& vLSB                       \\
 1474 &          &    & 09 34 23.2 & -63 02 25  & 282.88 &  -8.30 &  91 &   12.8 &  106.2 & \hfill 16x&\hfill  9 & 18.5 & .27  &  & & & & & & & & p.cov.by *                 \\
 1475 &          &    & 09 34 24.9 & -62 40 24  & 282.64 &  -8.02 & 126 &   26.7 & -143.6 & \hfill 16x&\hfill 11 & 18.1 & .27  &  &S&B& &5& & &1& or gas                     \\
 1476 &          &    & 09 34 25.2 & -64 50 11  & 284.11 &  -9.62 &  91 &   11.7 &    9.9 & \hfill 20x&\hfill  4 & 19.5 & .26  &  &S& & &M& &E& &                            \\
 1477 &          &    & 09 34 25.6 & -61 50 11  & 282.07 &  -7.40 & 126 &   27.7 &  -98.8 & \hfill 19x&\hfill  8 & 18.4 & .39  &  &S& & & & & & & neighb.of 1479             \\
 1478 &          &    & 09 34 30.2 & -62 21 56  & 282.43 &  -7.79 & 126 &   27.6 & -127.1 & \hfill 13x&\hfill 13 & 17.7 & .30  & ?&E& & &0&?& & & or * w.halo                \\
 1479 & L126-020 &    & 09 34 30.4 & -61 46 52  & 282.04 &  -7.35 & 126 &   28.2 &  -95.8 & \hfill 54x&\hfill 47 & 15.3 & .38  &  &S& & &5& & & &                            \\
 1480 &          &    & 09 34 44.9 & -59 56 51  & 280.82 &  -5.97 & 126 &   32.0 &    2.4 & \hfill 13x&\hfill  5 & 19.4 & .42  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1481 &          &    & 09 34 46.4 & -64 48 13  & 284.12 &  -9.57 &  91 &   13.7 &   11.6 & \hfill 13x&\hfill  5 & 19.0 & .28  &  &S& & & & & & &                            \\
 1482 &          &    & 09 34 52.0 & -62 10 30  & 282.34 &  -7.62 & 126 &   30.0 & -117.0 & \hfill 60x&\hfill 54 & 15.2 & .31  &  &S& & &3& & & &                            \\
 1483 &          &    & 09 34 57.5 & -56 16 17  & 278.38 &  -3.22 & 167 & -141.4 &  -73.0 & \hfill 13x&\hfill  7 & 18.3 & .27  & ?&S& & & & & & &                            \\
 1484 & L126-021 &    & 09 35 10.9 & -61 52 25  & 282.16 &  -7.37 & 126 &   32.4 & -100.9 & \hfill 51x&\hfill 47 & 14.8 & .36  &  &L& & & & & & &                            \\
 1485 &          &    & 09 35 16.5 & -58 45 37  & 280.08 &  -5.05 & 126 &   37.0 &   66.0 & \hfill 16x&\hfill  7 & 19.0 & .69  &  & & & & & & & &                            \\
 1486 & L091-015 &    & 09 35 18.6 & -63 43 13  & 283.42 &  -8.73 &  91 &   17.8 &   69.7 & \hfill 81x&\hfill 40 & 15.1 & .25  &  &S& & & &7& &S& LSB                        \\
 1487 &          &    & 09 35 20.1 & -61 33 08  & 281.96 &  -7.12 & 126 &   33.8 &  -83.7 & \hfill 20x&\hfill  5 & 18.7 & .40  &  &S& & & & & & &                            \\
 1488 &          &    & 09 35 26.4 & -60 33 17  & 281.29 &  -6.37 & 126 &   35.8 &  -30.2 & \hfill 19x&\hfill 13 & 17.7 & .36  &  &S& & & & & & & dist.nucl.                 \\
 1489 &          &    & 09 35 29.4 & -63 53 45  & 283.56 &  -8.85 &  91 &   18.7 &   60.2 & \hfill 20x&\hfill  7 & 18.4 & .27  &  & & & & & & & &                            \\
 1490 &          &    & 09 35 34.3 & -64 04 02  & 283.68 &  -8.97 &  91 &   19.0 &   51.1 & \hfill 16x&\hfill  7 & 18.5 & .28  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1491 &          &    & 09 35 37.1 & -62 24 10  & 282.56 &  -7.73 & 126 &   34.4 & -129.3 & \hfill 13x&\hfill  5 & 19.2 & .31  &  & & & & & & & &                            \\
 1492 & L126-022 &    & 09 35 37.4 & -60 42 23  & 281.41 &  -6.47 & 126 &   36.8 &  -38.4 & \hfill 81x&\hfill 34 & 14.9 & .38  &  &S&B& &4& & & & dist.nucl, smooth          \\
 1493 &          &    & 09 35 37.9 & -50 11 52  & 274.42 &   1.39 & 212 &   48.5 &  -11.2 & \hfill 13x&\hfill  5 & 19.7 & .33  &  &S& & & &?& & & dist.blg, vLSBdisk, w.comp \\
 1494 &          &    & 09 35 42.4 & -64 42 55  & 284.13 &  -9.44 &  91 &   19.1 &   16.3 & \hfill 15x&\hfill  5 & 19.6 & .31  & ?& & & & & & & & LSB                        \\
 1495 &          &    & 09 35 51.1 & -61 22 58  & 281.89 &  -6.95 & 126 &   37.3 &  -74.7 & \hfill 27x&\hfill  9 & 17.9 & .40  &  &S& & &M& & & &                            \\
 1496 &          &    & 09 35 52.6 & -65 26 30  & 284.64 &  -9.96 &  91 &   19.4 &  -22.7 & \hfill 30x&\hfill 11 & 17.6 & .25  & ?& & & & & & & & gas?                       \\
 1497 &          &    & 09 35 54.7 & -64 49 00  & 284.22 &  -9.50 &  91 &   20.2 &   10.8 & \hfill 13x&\hfill  8 & 19.2 & .30  & ?&S& & & &?& & &                            \\
 1498 &          &    & 09 35 57.8 & -60 27 10  & 281.27 &  -6.25 & 126 &   39.4 &  -24.9 & \hfill 23x&\hfill  9 & 18.3 & .36  &  & & & & & & &S&                            \\
 1499 &          &    & 09 36 05.2 & -60 05 16  & 281.04 &  -5.97 & 126 &   40.7 &   -5.3 & \hfill 54x&\hfill  5 & 17.6 & .34  &  &S& & &L& &E& &                            \\
 1500 &          &    & 09 36 06.1 & -65 33 16  & 284.74 & -10.03 &  91 &   20.5 &  -28.7 & \hfill 13x&\hfill  5 & 19.2 & .22  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 1501 &          &    & 09 36 14.3 & -59 25 32  & 280.61 &  -5.46 & 126 &   42.7 &   30.1 & \hfill 36x&\hfill  5 & 18.5 & .51  &  &S& & & & &E& & br.* s.p.                  \\
 1502 &          &    & 09 36 17.7 & -60 40 08  & 281.45 &  -6.38 & 126 &   41.3 &  -36.5 & \hfill 13x&\hfill  8 & 18.6 & .38  &  &S& & & & & & &                            \\
 1503 &          &    & 09 36 20.4 & -65 02 38  & 284.41 &  -9.64 &  91 &   22.4 &   -1.4 & \hfill 20x&\hfill  7 & 18.6 & .23  &  &S& & & &?& & &                            \\
 1504 &          &    & 09 36 20.5 & -63 11 56  & 283.16 &  -8.27 &  91 &   24.5 &   97.5 & \hfill 22x&\hfill 11 & 18.3 & .23  & ?& & & & & & & &                            \\
 1505 &          &    & 09 36 27.3 & -65 42 34  & 284.87 & -10.12 &  91 &   22.3 &  -37.1 & \hfill 17x&\hfill  5 & 18.9 & .22  &  &S& & & & & & &                            \\
 1506 & L126-023 & I  & 09 36 31.6 & -61 55 31  & 282.31 &  -7.30 & 126 &   40.8 & -103.9 & \hfill114x&\hfill 47 & 14.1 & .38  &  &S& & &3& & & &                            \\
 1507 &          &    & 09 36 35.1 & -60 18 42  & 281.24 &  -6.09 & 126 &   43.7 &  -17.4 & \hfill 22x&\hfill 11 & 17.3 & .37  &  &S& & &E& & & &                            \\
 1508 &          &    & 09 36 35.4 & -48 08 01  & 273.17 &   3.04 & 212 &   59.5 &   99.3 & \hfill 13x&\hfill  8 & 18.5 & .71  &  &S& & & & & &1&                            \\
 1509 &          &    & 09 36 37.4 & -65 33 54  & 284.78 & -10.00 &  91 &   23.4 &  -29.4 & \hfill 19x&\hfill  8 & 18.8 & .22  &  & & & & & & & & smooth                     \\
 1510 &          &    & 09 36 40.4 & -60 18 23  & 281.24 &  -6.08 & 126 &   44.3 &  -17.1 & \hfill 11x&\hfill  5 & 18.9 & .36  &  & & & & & & & & w.comp.                    \\
\vspace{-1.3 mm} \\ 
 1511 &          &    & 09 36 45.4 & -61 19 06  & 281.93 &  -6.83 & 126 &   43.2 &  -71.4 & \hfill 34x&\hfill  5 & 18.2 & .41  &  &S& & & & &E& & dist.nucl.                 \\
 1512 &          &    & 09 36 49.7 & -64 18 34  & 283.95 &  -9.06 &  91 &   26.1 &   37.9 & \hfill 17x&\hfill  4 & 19.8 & .30  &  &S& & & & & & &                            \\
 1513 &          &    & 09 36 56.3 & -63 07 59  & 283.16 &  -8.17 &  91 &   28.2 &  101.0 & \hfill 35x&\hfill  8 & 17.5 & .23  &  &S& & &M& & & &                            \\
 1514 & L091-016 & I  & 09 36 57.6 & -63 15 38  & 283.25 &  -8.26 &  91 &   28.1 &   94.1 & \hfill108x&\hfill 27 & 14.9 & .23  &  &S& & &0& & &S&                            \\
 1515 &          & I2 & 09 36 59.1 & -64 54 33  & 284.37 &  -9.49 &  91 &   26.2 &    5.7 & \hfill 23x&\hfill  5 & 18.7 & .29  &  &S& & & & &E& &                            \\
 1516 &          & I2 & 09 36 59.9 & -64 55 53  & 284.38 &  -9.51 &  91 &   26.3 &    4.6 & \hfill 23x&\hfill 16 & 17.4 & .28  &  &L& & & & & & &                            \\
 1517 & L126-024 & I  & 09 37 08.0 & -61 36 09  & 282.15 &  -7.01 & 126 &   45.2 &  -86.7 & \hfill108x&\hfill 74 & 13.7 & .34  &  &S& & &4& & & &                            \\
 1518 &          &    & 09 37 10.4 & -63 48 44  & 283.64 &  -8.66 &  91 &   28.7 &   64.5 & \hfill 13x&\hfill  5 & 19.5 & .26  &  &S& & & &?& & &                            \\
 1519 & L126-025 & I  & 09 37 12.5 & -61 30 38  & 282.10 &  -6.94 & 126 &   45.8 &  -81.8 & \hfill 54x&\hfill 40 & 14.9 & .34  &  &L& & & & & & &                            \\
 1520 &          & NG & 09 37 13.4 & -63 15 30  & 283.27 &  -8.24 &  91 &   29.7 &   94.2 & \hfill 13x&\hfill 11 & 18.0 & .22  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1521 &          & NG & 09 37 14.8 & -61 35 13  & 282.15 &  -6.99 & 126 &   45.9 &  -85.9 & \hfill 20x&\hfill  4 & 19.1 & .34  &  &S& & & &?& & &                            \\
 1522 & L091-017 &    & 09 37 17.1 & -63 42 27  & 283.58 &  -8.57 &  91 &   29.5 &   70.1 & \hfill 87x&\hfill 60 & 14.6 & .26  &  &S& & &2& & &S&                            \\
 1523 &          & NG & 09 37 17.5 & -61 37 25  & 282.18 &  -7.02 & 126 &   46.2 &  -87.9 & \hfill 16x&\hfill  8 & 18.0 & .34  &  &E& & &4& & & & neighb.of 1517             \\
 1524 &          & I  & 09 37 19.5 & -63 44 46  & 283.61 &  -8.60 &  91 &   29.7 &   68.0 & \hfill 54x&\hfill 40 & 15.4 & .26  &  &S&B& &1& & &S&                            \\
 1525 &          &    & 09 37 20.1 & -61 56 47  & 282.40 &  -7.26 & 126 &   45.9 & -105.2 & \hfill 17x&\hfill 11 & 17.6 & .40  &  &E& & & & & & &                            \\
 1526 &          &    & 09 37 28.2 & -63 49 23  & 283.67 &  -8.65 &  91 &   30.5 &   63.9 & \hfill 22x&\hfill 13 & 17.1 & .27  &  &E& & & & & & &                            \\
 1527 &          &    & 09 37 35.8 & -61 01 24  & 281.81 &  -6.54 & 126 &   49.2 &  -55.8 & \hfill 27x&\hfill  5 & 18.0 & .38  &  &S& & & & & & & in st.diffr.pat.           \\
 1528 &          &    & 09 37 42.3 & -65 01 58  & 284.51 &  -9.53 &  91 &   30.1 &   -1.0 & \hfill 17x&\hfill  5 & 19.1 & .26  &  & & & & & & & & p.cov.by *, w.comp.        \\
 1529 &          &    & 09 37 43.5 & -65 47 39  & 285.02 & -10.10 &  91 &   29.2 &  -41.8 & \hfill 19x&\hfill  5 & 19.4 & .23  &  &S& & & & &E& &                            \\
 1530 &          &    & 09 37 48.2 & -60 07 49  & 281.23 &  -5.86 & 126 &   52.1 &   -8.0 & \hfill 11x&\hfill  4 & 19.4 & .38  &  &S& & &E& & & &                            \\
\vspace{-1.3 mm} \\ 
 1531 &          &    & 09 37 51.8 & -65 37 51  & 284.92 &  -9.97 &  91 &   30.2 &  -33.1 & \hfill 19x&\hfill 11 & 18.1 & .22  &  &L& & & &?& & &                            \\
 1532 &          &    & 09 37 54.5 & -64 01 32  & 283.84 &  -8.77 &  91 &   32.8 &   53.0 & \hfill 17x&\hfill  5 & 19.2 & .28  & ?& & & & & & & & p.cov.by *                 \\
 1533 &          &    & 09 38 02.0 & -62 50 08  & 283.06 &  -7.87 &  91 &   35.3 &  116.7 & \hfill 19x&\hfill  5 & 18.8 & .23  &  &S& & & & & & &                            \\
 1534 &          & I  & 09 38 08.9 & -61 58 06  & 282.49 &  -7.21 & 126 &   51.0 & -106.5 & \hfill 34x&\hfill  4 & 18.6 & .46  &  &S& & & & & & &                            \\
 1535 &          &    & 09 38 13.1 & -61 42 10  & 282.32 &  -7.00 & 126 &   51.9 &  -92.3 & \hfill 16x&\hfill  8 & 18.3 & .35  &  &S& & &E& & & &                            \\
 1536 &          &    & 09 38 14.1 & -60 04 35  & 281.24 &  -5.78 & 126 &   55.1 &   -5.2 & \hfill 15x&\hfill  4 & 19.5 & .43  &  &S& & & & &E& & dist.nucl. or s.p.*        \\
 1537 &          &    & 09 38 21.2 & -54 38 32  & 277.66 &  -1.68 & 167 & -121.2 &   15.8 & \hfill 16x&\hfill  5 & 18.9 & .00  &  &S& & &3& & & &                            \\
 1538 &          &    & 09 38 25.8 & -49 07 30  & 274.05 &   2.49 & 212 &   74.3 &   45.7 & \hfill 16x&\hfill 16 & 17.8 & .88  &  &S& & &E& &F& &                            \\
 1539 &          &    & 09 38 27.3 & -65 25 48  & 284.83 &  -9.77 &  91 &   33.7 &  -22.4 & \hfill 16x&\hfill  4 & 19.4 & .25  &  &S& & & & & & & w.comp.                    \\
 1540 & PMNJ0939 &    & 09 38 42.1 & -63 56 05  & 283.85 &  -8.64 &  91 &   37.6 &   57.7 & \hfill 16x&\hfill  7 & 18.4 & .28  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1541 &          &    & 09 38 49.2 & -63 59 52  & 283.90 &  -8.68 &  91 &   38.2 &   54.3 & \hfill 54x&\hfill  8 & 17.2 & .28  &  &S& & &M& &E& &                            \\
 1542 &          &    & 09 38 53.7 & -49 49 23  & 274.57 &   2.01 & 212 &   77.1 &    8.1 & \hfill 17x&\hfill  4 & 19.1 & .78  &  &S& & & & &E&1& vLSB                       \\
 1543 &          &    & 09 38 55.9 & -49 17 56  & 274.23 &   2.41 & 212 &   78.4 &   36.2 & \hfill 31x&\hfill  7 & 17.8 & .67  &  &S& & & &?& & &                            \\
 1544 &          &    & 09 38 59.0 & -60 16 52  & 281.44 &  -5.87 & 126 &   59.7 &  -16.3 & \hfill 13x&\hfill  5 & 18.9 & .43  &  &S& & & &?& & &                            \\
 1545 &          &    & 09 39 05.0 & -63 18 47  & 283.46 &  -8.15 &  91 &   40.9 &   91.0 & \hfill 27x&\hfill 11 & 17.3 & .24  &  &S& & & & & &S&                            \\
 1546 &          &    & 09 39 07.5 & -49 27 09  & 274.35 &   2.32 & 212 &   79.8 &   27.9 & \hfill 20x&\hfill  7 & 18.1 & .65  &  &S& & & & & &S&                            \\
 1547 &          &    & 09 39 25.8 & -48 46 09  & 273.94 &   2.87 & 212 &   83.7 &   64.4 & \hfill 20x&\hfill 20 & 17.0 & .79  &  &S& & &E& & & & br.blg, LSBdisk            \\
 1548 &          &    & 09 39 29.4 & -64 07 29  & 284.04 &  -8.73 &  91 &   41.9 &   47.4 & \hfill 28x&\hfill  4 & 19.0 & .26  &  &S& & & & &E& &                            \\
 1549 &          &    & 09 39 32.6 & -60 16 33  & 281.49 &  -5.82 & 126 &   63.4 &  -16.2 & \hfill 13x&\hfill  4 & 19.8 & .45  &  &I& & & &?& & & larger vLSBdisk?           \\
 1550 &          &    & 09 39 33.3 & -63 12 46  & 283.44 &  -8.04 &  91 &   43.9 &   96.2 & \hfill 13x&\hfill  5 & 19.4 & .24  & ?& & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1551 &          &    & 09 39 36.1 & -65 04 33  & 284.69 &  -9.43 &  91 &   40.8 &   -3.6 & \hfill 40x&\hfill 19 & 16.6 & .26  &  &S& & &1& & & &                            \\
 1552 &          &    & 09 39 40.7 & -62 12 43  & 282.78 &  -7.27 & 126 &   60.1 & -119.9 & \hfill 13x&\hfill 13 & 18.3 & .35  &  & & & & & & & &                            \\
 1553 &          &    & 09 39 45.4 & -63 58 24  & 283.96 &  -8.59 &  91 &   43.7 &   55.4 & \hfill 13x&\hfill  4 & 19.6 & .28  & ?& & & & & & & &                            \\
 1554 &          &    & 09 39 52.0 & -49 19 24  & 274.36 &   2.50 & 212 &   86.5 &   34.6 & \hfill 34x&\hfill 27 & 16.5 & .75  &  &S&B& &5& & & &                            \\
 1555 &          &    & 09 39 58.6 & -64 54 00  & 284.60 &  -9.27 &  91 &   43.2 &    5.7 & \hfill 22x&\hfill  8 & 18.3 & .29  &  &S& & & & & & &                            \\
 1556 &          &    & 09 40 01.6 & -48 01 38  & 273.53 &   3.49 & 212 &   90.5 &  104.0 & \hfill 27x&\hfill  7 & 18.0 & .82  &  &S& & & & & &1&                            \\
 1557 &          &    & 09 40 01.8 & -61 11 55  & 282.14 &  -6.48 & 126 &   64.6 &  -65.8 & \hfill 34x&\hfill 16 & 16.7 & .40  &  &S&B& &5& & & &                            \\
 1558 &          &    & 09 40 14.0 & -65 28 53  & 285.01 &  -9.69 &  91 &   43.6 &  -25.5 & \hfill 13x&\hfill  7 & 18.7 & .22  &  & & & & & & & & br.blg, vLSBdisk           \\
 1559 &          &    & 09 40 14.8 & -61 18 36  & 282.24 &  -6.55 & 126 &   65.7 &  -71.8 & \hfill 20x&\hfill  4 & 19.1 & .37  &  &S& & & & & & &                            \\
 1560 &          &    & 09 40 15.2 & -61 12 44  & 282.17 &  -6.47 & 126 &   66.0 &  -66.5 & \hfill 27x&\hfill  5 & 18.2 & .40  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1561 &          & I  & 09 40 18.1 & -60 34 10  & 281.75 &  -5.98 & 126 &   67.8 &  -32.1 & \hfill 34x&\hfill 20 & 16.2 & .46  &  &E& & &4& & & &                            \\
 1562 &          &    & 09 40 20.2 & -61 17 33  & 282.23 &  -6.53 & 126 &   66.3 &  -70.9 & \hfill 13x&\hfill  8 & 18.4 & .37  &  & & & & & & & & dbl E?                     \\
 1563 &          &    & 09 40 20.7 & -65 18 41  & 284.90 &  -9.56 &  91 &   44.5 &  -16.4 & \hfill 32x&\hfill  7 & 18.1 & .26  &  &S& & & & &E& &                            \\
 1564 &          &    & 09 40 33.0 & -61 20 39  & 282.29 &  -6.55 & 126 &   67.6 &  -73.7 & \hfill 20x&\hfill  7 & 18.1 & .37  &  &S& & & &?& & &                            \\
 1565 &          &    & 09 40 34.6 & -65 08 34  & 284.81 &  -9.41 &  91 &   46.1 &   -7.4 & \hfill 16x&\hfill  7 & 18.4 & .28  &  &S& & &E& & & &                            \\
 1566 &          &    & 09 40 37.7 & -64 28 01  & 284.36 &  -8.90 &  91 &   47.8 &   28.8 & \hfill 17x&\hfill 16 & 17.8 & .27  & ?& & & & & & &2&                            \\
 1567 &          &    & 09 40 39.2 & -50 18 51  & 275.10 &   1.83 & 212 &   91.3 &  -18.8 & \hfill 16x&\hfill  5 & 18.9 & .05  &  &S& & & & & &1& LSB                        \\
 1568 &          &    & 09 40 45.3 & -60 22 10  & 281.67 &  -5.80 & 126 &   71.3 &  -21.5 & \hfill 30x&\hfill  7 & 18.3 & .48  &  &S& & &L& &E& &                            \\
 1569 &          & Q  & 09 40 48.5 & -48 40 20  & 274.05 &   3.09 & 212 &   96.1 &   69.2 & \hfill 20x&\hfill  7 & 18.1 & .78  &  &S& & &M& & & & cl.to br.*                 \\
 1570 &          &    & 09 40 51.0 & -65 29 32  & 285.07 &  -9.66 &  91 &   47.0 &  -26.2 & \hfill 16x&\hfill  5 & 19.5 & .22  &  &S& & &L&?& & & LSB                        \\
\vspace{-1.3 mm} \\ 
 1571 &          &    & 09 40 58.1 & -60 52 53  & 282.02 &  -6.17 & 126 &   71.4 &  -49.0 & \hfill 15x&\hfill  8 & 18.2 & .45  &  &S& & &E& & & &                            \\
 1572 &          &    & 09 41 05.3 & -48 46 17  & 274.15 &   3.04 & 212 &   98.4 &   63.7 & \hfill 17x&\hfill  7 & 18.3 & .72  &  &S& & & & & & &                            \\
 1573 &          &    & 09 41 06.0 & -63 45 54  & 283.94 &  -8.34 &  91 &   52.0 &   66.3 & \hfill 23x&\hfill 11 & 17.6 & .28  &  & & & & & & & &                            \\
 1574 &          &    & 09 41 12.9 & -49 21 10  & 274.54 &   2.62 & 212 &   98.2 &   32.5 & \hfill 13x&\hfill  4 & 19.2 & .80  &  &S& & & & &E& &                            \\
 1575 &          &    & 09 41 13.7 & -48 37 46  & 274.08 &   3.17 & 212 &   99.9 &   71.3 & \hfill 13x&\hfill  9 & 18.4 & .76  & ?&S& & &3&:& & & br.blg                     \\
 1576 &          &    & 09 41 14.9 & -62 23 09  & 283.04 &  -7.28 & 126 &   72.2 & -126.8 & \hfill 20x&\hfill 11 & 17.6 & .30  &  &S& & & &?& &S&                            \\
 1577 &          &    & 09 41 15.8 & -63 47 32  & 283.97 &  -8.35 &  91 &   52.9 &   64.8 & \hfill 31x&\hfill 27 & 16.3 & .28  &  &S& & &0& & & &                            \\
 1578 &          &    & 09 41 19.0 & -65 54 46  & 285.38 &  -9.94 &  91 &   48.6 &  -48.8 & \hfill 13x&\hfill  7 & 19.0 & .22  & ?& & & & & & & & diff.                      \\
 1579 &          &    & 09 41 22.3 & -49 29 39  & 274.66 &   2.53 & 212 &   99.3 &   24.9 & \hfill 27x&\hfill  7 & 17.9 & .76  &  &S& & &E& &E& & br.blg, LSBdisk            \\
 1580 &          &    & 09 41 35.5 & -64 50 37  & 284.69 &  -9.12 &  91 &   52.5 &    8.4 & \hfill 16x&\hfill 13 & 17.5 & .30  &  &E& & & & & & & or dbl* w.halo             \\
\vspace{-1.3 mm} \\ 
 1581 &          &    & 09 41 40.4 & -65 15 37  & 284.98 &  -9.43 &  91 &   52.1 &  -13.9 & \hfill 24x&\hfill 16 & 17.2 & .27  & ?&E& & & & & &2& v.diff.                    \\
 1582 &          &    & 09 41 45.3 & -62 31 32  & 283.17 &  -7.35 & 126 &   72.2 & -137.3 & \hfill 13x&\hfill  5 & 19.3 & .29  &  & & & & & & & &                            \\
 1583 &          & I  & 09 42 09.6 & -66 06 27  & 285.58 & -10.03 &  91 &   52.8 &  -59.4 & \hfill 16x&\hfill  7 & 18.8 & .24  &  &S& & &M& & &S&                            \\
 1584 &          &    & 09 42 11.2 & -66 03 29  & 285.55 &  -9.99 &  91 &   53.0 &  -56.8 & \hfill 13x&\hfill  7 & 18.5 & .24  &  &S& & & & & & &                            \\
 1585 &          &    & 09 42 13.3 & -65 47 24  & 285.37 &  -9.79 &  91 &   53.9 &  -42.5 & \hfill 27x&\hfill 13 & 17.6 & .23  &  &S& & & & & & & dist.nucl.                 \\
 1586 &          &    & 09 42 14.9 & -64 47 31  & 284.71 &  -9.03 &  91 &   56.4 &   11.0 & \hfill 12x&\hfill  8 & 18.6 & .29  & ?& & & & & & & &                            \\
 1587 &          &    & 09 42 17.1 & -66 04 23  & 285.57 & -10.00 &  91 &   53.5 &  -57.6 & \hfill 15x&\hfill  4 & 19.7 & .24  &  &S& & & & &E& &                            \\
 1588 &          &    & 09 42 20.3 & -60 37 17  & 281.98 &  -5.86 & 126 &   81.0 &  -35.5 & \hfill 11x&\hfill  8 & 18.4 & .47  &  &F& & & & & & &                            \\
 1589 &          &    & 09 42 20.3 & -64 46 40  & 284.71 &  -9.02 &  91 &   56.9 &   11.7 & \hfill 13x&\hfill  8 & 19.1 & .29  & ?&S& & & &?& &1& v.fuzzy                    \\
 1590 &          &    & 09 42 26.6 & -55 20 46  & 278.57 &  -1.83 & 167 &  -87.9 &  -20.3 & \hfill 19x&\hfill  3 & 19.5 & .90  & ?&S& & & & &E& & vLSB                       \\
\vspace{-1.3 mm} \\ 
 1591 &          &    & 09 42 26.7 & -48 18 13  & 274.02 &   3.55 & 212 &  111.5 &   88.3 & \hfill 17x&\hfill 17 & 17.3 & .66  &  &S& & &E& &F& &                            \\
 1592 &          &    & 09 42 31.4 & -66 07 06  & 285.61 & -10.02 &  91 &   54.7 &  -60.1 & \hfill 13x&\hfill  7 & 18.7 & .24  &  &S& & & &?& & &                            \\
 1593 &          &    & 09 42 38.0 & -49 05 49  & 274.55 &   2.96 & 212 &  111.2 &   45.7 & \hfill 27x&\hfill 19 & 17.0 & .68  &  &S& & &5& & &S&                            \\
 1594 &          &    & 09 42 40.8 & -64 49 38  & 284.77 &  -9.03 &  91 &   58.8 &    9.0 & \hfill 17x&\hfill  4 & 19.3 & .29  &  &S& & & & & & &                            \\
 1595 &          &    & 09 42 41.3 & -62 22 51  & 283.16 &  -7.17 & 126 &   78.4 & -129.8 & \hfill 34x&\hfill  9 & 17.1 & .28  &  &S& & &1&?& &S&                            \\
 1596 &          &    & 09 42 52.5 & -65 51 21  & 285.47 &  -9.79 &  91 &   57.3 &  -46.1 & \hfill 16x&\hfill 13 & 18.1 & .23  & ?& & & & & & & & cl.to br.*                 \\
 1597 &          &    & 09 42 53.3 & -48 05 15  & 273.93 &   3.76 & 212 &  116.0 &   99.7 & \hfill 17x&\hfill 13 & 17.8 & .62  &  &S& & &M& &F& &                            \\
 1598 &          &    & 09 42 53.8 & -62 15 25  & 283.10 &  -7.06 & 126 &   80.0 & -123.3 & \hfill 16x&\hfill  8 & 18.2 & .31  &  & & & & & & & & in st.diffr.pat.           \\
 1599 &          &    & 09 42 56.7 & -63 48 08  & 284.12 &  -8.23 &  91 &   62.9 &   63.8 & \hfill 17x&\hfill 12 & 18.1 & .28  &  & & & & & & & & diff.                      \\
 1600 &          &    & 09 42 57.5 & -64 43 57  & 284.73 &  -8.94 &  91 &   60.6 &   14.0 & \hfill 22x&\hfill 16 & 17.2 & .28  &  &L& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 1601 &          &    & 09 42 59.7 & -63 33 21  & 283.96 &  -8.04 &  91 &   63.8 &   77.0 & \hfill 16x&\hfill  5 & 19.3 & .27  &  &S& & & &?& & &                            \\
 1602 &          &    & 09 43 09.5 & -62 14 26  & 283.11 &  -7.03 & 126 &   81.7 & -122.5 & \hfill 17x&\hfill 16 & 17.4 & .32  &  & & & & & & & & in st.diffr.pat.           \\
 1603 &          &    & 09 43 09.8 & -48 10 22  & 274.02 &   3.72 & 212 &  118.2 &   95.0 & \hfill 16x&\hfill  4 & 19.1 & .63  &  &S& & & & & & &                            \\
 1604 &          &    & 09 43 12.2 & -60 46 51  & 282.16 &  -5.91 & 126 &   86.3 &  -44.4 & \hfill 19x&\hfill  8 & 18.4 & .46  &  &S& & & & & & & blg or s.p.*               \\
 1605 &          &    & 09 43 12.8 & -63 32 55  & 283.97 &  -8.02 &  91 &   65.1 &   77.3 & \hfill 26x&\hfill  8 & 18.2 & .27  &  & & & & & & & &                            \\
 1606 &          &    & 09 43 16.3 & -49 29 22  & 274.89 &   2.73 & 212 &  115.8 &   24.4 & \hfill 16x&\hfill 16 & 17.8 & .66  &  &S& & &E& & & & br.blg, LSBdisk            \\
 1607 &          &    & 09 43 19.8 & -62 52 58  & 283.55 &  -7.51 &  91 &   67.5 &  113.0 & \hfill 15x&\hfill  9 & 18.2 & .26  & ?& & & & & & &1&                            \\
 1608 &          &    & 09 43 23.0 & -63 32 20  & 283.98 &  -8.00 &  91 &   66.2 &   77.8 & \hfill 12x&\hfill  8 & 19.1 & .27  & ?& & & & & & & &                            \\
 1609 &          &    & 09 43 30.6 & -64 25 10  & 284.57 &  -8.66 &  91 &   64.6 &   30.6 & \hfill 13x&\hfill  5 & 19.4 & .27  & ?& & & & & & &S& cl.to br.*                 \\
 1610 &          &    & 09 43 32.5 & -47 54 37  & 273.90 &   3.96 & 212 &  122.3 &  108.9 & \hfill 54x&\hfill 13 & 16.9 & .48  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1611 &          &    & 09 43 38.0 & -61 05 51  & 282.41 &  -6.12 & 126 &   88.1 &  -61.5 & \hfill 16x&\hfill  7 & 18.1 & .40  &  & & & & & & & & br.blg or blended **       \\
 1612 &          &    & 09 43 38.6 & -65 35 35  & 285.35 &  -9.54 &  91 &   62.2 &  -32.3 & \hfill 16x&\hfill  4 & 19.3 & .24  & ?&S& & &M& & & &                            \\
 1613 &          &    & 09 43 39.1 & -65 20 46  & 285.19 &  -9.36 &  91 &   62.9 &  -19.1 & \hfill 16x&\hfill 16 & 18.0 & .27  &  &E& & & &?& & &                            \\
 1614 &          &    & 09 43 41.9 & -64 29 23  & 284.63 &  -8.70 &  91 &   65.5 &   26.8 & \hfill 31x&\hfill 13 & 17.1 & .27  &  &S& & &E& & & &                            \\
 1615 &          &    & 09 43 58.1 & -63 06 30  & 283.75 &  -7.63 &  91 &   70.8 &  100.7 & \hfill 15x&\hfill  5 & 19.6 & .26  & ?& & & & & & & &                            \\
 1616 &          &    & 09 43 59.9 & -64 36 15  & 284.73 &  -8.77 &  91 &   66.9 &   20.6 & \hfill 22x&\hfill  9 & 17.8 & .26  &  &S& & & &?& & &                            \\
 1617 &          &    & 09 44 02.9 & -48 55 21  & 274.62 &   3.24 & 213 & -140.2 &   54.3 & \hfill 13x&\hfill  9 & 18.5 & .54  &  & & & & & & & &                            \\
 1618 &          &    & 09 44 03.1 & -64 35 38  & 284.73 &  -8.76 &  91 &   67.2 &   21.1 & \hfill 20x&\hfill  8 & 17.9 & .26  &  &E& & & &?& &1&                            \\
 1619 &          &    & 09 44 06.3 & -48 16 42  & 274.21 &   3.74 & 212 &  126.4 &   88.9 & \hfill 13x&\hfill  9 & 18.5 & .56  &  & & & & & & & &                            \\
 1620 &          &    & 09 44 09.6 & -47 31 29  & 273.73 &   4.33 & 212 &  128.9 &  129.3 & \hfill 20x&\hfill  3 & 19.7 & .45  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
 1621 &          &    & 09 44 14.8 & -49 07 23  & 274.77 &   3.11 & 212 &  125.3 &   43.6 & \hfill 24x&\hfill 20 & 17.2 & .53  &  &S&B& &5& & & & LSBdisk                    \\
 1622 &          &    & 09 44 18.6 & -49 13 05  & 274.84 &   3.04 & 212 &  125.6 &   38.5 & \hfill 16x&\hfill 16 & 17.4 & .59  &  &S& & & &?& &S&                            \\
 1623 &          &    & 09 44 43.2 & -64 35 11  & 284.78 &  -8.70 &  91 &   71.1 &   21.3 & \hfill 13x&\hfill 12 & 18.8 & .27  & ?& & & & & & & &                            \\
 1624 &          &    & 09 44 46.1 & -47 53 55  & 274.05 &   4.11 & 212 &  133.3 &  109.0 & \hfill 17x&\hfill 17 & 17.1 & .51  &  &E& & & &?& & &                            \\
 1625 &          &    & 09 44 46.3 & -66 02 11  & 285.74 &  -9.81 &  91 &   67.2 &  -56.3 & \hfill 16x&\hfill 16 & 18.1 & .23  & ?& & & & & & &1&                            \\
 1626 &          &    & 09 44 46.4 & -47 39 11  & 273.90 &   4.29 & 212 &  134.1 &  122.1 & \hfill 13x&\hfill  7 & 18.3 & .41  &  &S& & &E& & &2&                            \\
 1627 &          &    & 09 44 47.5 & -57 20 27  & 280.10 &  -3.15 & 167 &  -66.3 & -126.5 & \hfill 13x&\hfill  7 & 19.2 & .24  &  &S& & & & &E&S&                            \\
 1628 & L091-018 & I  & 09 44 48.0 & -63 02 24  & 283.78 &  -7.52 &  91 &   76.1 &  104.1 & \hfill141x&\hfill 16 & 15.1 & .25  &  &S& & &2& &E& &                            \\
 1629 &          &    & 09 44 51.  & -62 34.8 : & 283.48 &  -7.16 & 127 & -142.4 & -147.2 & \hfill 13x&\hfill  9 & 18.6 & .28  &  &S& & &E& & & &                            \\
 1630 &          &    & 09 44 54.2 & -65 23 09  & 285.32 &  -9.30 &  91 &   69.8 &  -21.6 & \hfill 15x&\hfill  9 & 18.4 & .25  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1631 &          &    & 09 45 01.5 & -60 42 07  & 282.28 &  -5.71 & 126 &   98.4 &  -40.8 & \hfill 13x&\hfill 11 & 17.9 & .47  &  &E& & & &?& & &                            \\
 1632 &          &    & 09 45 05.3 & -47 32 34  & 273.87 &   4.41 & 212 &  137.2 &  127.9 & \hfill 20x&\hfill  7 & 17.7 & .40  &  &S& & &3&:&E& &                            \\
 1633 &          &    & 09 45 10.  & -61 01.3 : & 282.50 &  -5.94 & 127 & -147.6 &  -60.0 & \hfill 13x&\hfill  7 & 18.6 & .35  & ?&S& & &M& & & &                            \\
 1634 &          &    & 09 45 10.2 & -48 09 34  & 274.27 &   3.95 & 212 &  136.2 &   94.8 & \hfill 13x&\hfill  9 & 18.5 & .52  &  &S& & & & & & & br.blg, LSBdisk            \\
 1635 &          &    & 09 45 13.5 & -48 54 52  & 274.76 &   3.37 & 213 & -129.8 &   55.2 & \hfill 13x&\hfill  8 & 18.8 & .50  & ?& & & & & & & &                            \\
 1636 &          &    & 09 45 19.5 & -60 51 16  & 282.41 &  -5.80 & 126 &   99.9 &  -49.1 & \hfill 15x&\hfill  8 & 18.5 & .41  &  & & & & & & &S&                            \\
 1637 &          &    & 09 45 19.7 & -60 20 21  & 282.08 &  -5.41 & 126 &  101.6 &  -21.5 & \hfill 22x&\hfill 17 & 17.0 & .47  &  &S& & &M& & & &                            \\
 1638 &          &    & 09 45 21.6 & -48 07 15  & 274.27 &   4.00 & 212 &  138.0 &   96.8 & \hfill 27x&\hfill  4 & 18.8 & .50  &  &S& & & & &E& &                            \\
 1639 &          &    & 09 45 27.5 & -48 30 35  & 274.53 &   3.71 & 212 &  137.7 &   75.9 & \hfill 16x&\hfill 16 & 17.7 & .60  &  &S& & &5&:&F& &                            \\
 1640 &          &    & 09 45 48.2 & -63 57 52  & 284.47 &  -8.15 &  91 &   79.3 &   54.2 & \hfill 20x&\hfill  4 & 19.5 & .26  &  &S& & & & &E& & LSB                        \\
\vspace{-1.3 mm} \\ 
 1641 &          &    & 09 45 48.8 & -60 36 54  & 282.30 &  -5.58 & 126 &  103.9 &  -36.5 & \hfill 23x&\hfill  8 & 18.5 & .48  &  & & & & & & & &                            \\
 1642 &          &    & 09 45 49.5 & -51 44 29  & 276.64 &   1.26 & 213 & -117.7 &  -96.0 & \hfill 23x&\hfill  3 & 19.1 & .00  & ?&S& & & & &E& & sharp edge                 \\
 1643 &          &    & 09 45 52.4 & -60 04 21  & 281.96 &  -5.16 & 126 &  106.1 &   -7.5 & \hfill 13x&\hfill  8 & 18.9 & .53  & ?& & & & & & & & w.3 comp.                  \\
 1644 &          &    & 09 45 52.9 & -51 35 42  & 276.56 &   1.38 & 212 &  132.0 &  -89.5 & \hfill 15x&\hfill 11 & 17.9 & .92  & ?&S& & & & & & &                            \\
 1645 &          &    & 09 45 58.0 & -61 51 23  & 283.12 &  -6.52 & 127 & -138.9 & -104.4 & \hfill 13x&\hfill  7 & 18.7 & .37  &  &S& & & & & & &                            \\
 1646 &          &    & 09 45 58.3 & -47 11 25  & 273.76 &   4.78 & 212 &  146.3 &  146.3 & \hfill 13x&\hfill  5 & 19.6 & .48  &  &S& & &5&:& & & LSBdisk                    \\
 1647 &          &    & 09 46 15.5 & -64 16 13  & 284.70 &  -8.36 &  91 &   80.9 &   37.7 & \hfill 15x&\hfill  5 & 19.2 & .29  &  & & & & & & & &                            \\
 1648 &          &    & 09 46 15.8 & -49 48 34  & 275.47 &   2.79 & 213 & -118.6 &    7.7 & \hfill 17x&\hfill  5 & 18.6 & .51  &  &S& & &E& & & &                            \\
 1649 &          &    & 09 46 16.5 & -47 17 27  & 273.86 &   4.74 & 213 & -124.3 &  142.6 & \hfill 27x&\hfill 20 & 17.1 & .41  &  &S& & &5& & & &                            \\
 1650 &          &    & 09 46 25.5 & -48 24 01  & 274.59 &   3.90 & 213 & -120.5 &   83.2 & \hfill 13x&\hfill  8 & 18.6 & .46  & ?&S& & & & & & & nucl.or s.p.*              \\
\vspace{-1.3 mm} \\ 
 1651 &          &    & 09 46 28.9 & -65 14 22  & 285.35 &  -9.08 &  91 &   79.1 &  -14.2 & \hfill 15x&\hfill  5 & 19.3 & .25  & ?& & & & & & &S& diff.                      \\
 1652 &          &    & 09 46 31.8 & -66 15 31  & 286.02 &  -9.86 &  91 &   76.0 &  -68.8 & \hfill 24x&\hfill  8 & 18.2 & .23  &  &S& & & &?& &S&                            \\
 1653 &          &    & 09 46 41.1 & -64 11 00  & 284.68 &  -8.26 &  91 &   83.7 &   42.2 & \hfill 32x&\hfill  7 & 17.8 & .28  &  & & & & & & & & dbl syst? arc              \\
 1654 &          &    & 09 46 42.3 & -48 02 24  & 274.39 &   4.20 & 213 & -118.8 &  102.6 & \hfill 16x&\hfill  8 & 18.4 & .46  &  &S& & & & & & & br.blg, LSBdisk            \\
 1655 &          &    & 09 46 42.8 & -49 12 27  & 275.14 &   3.30 & 213 & -116.1 &   40.1 & \hfill 24x&\hfill  5 & 18.7 & .46  &  &S& & & & & & &                            \\
 1656 &          &    & 09 46 46.9 & -47 29 17  & 274.05 &   4.64 & 213 & -119.3 &  132.3 & \hfill 16x&\hfill  4 & 18.9 & .35  &  &S& & & & &E& &                            \\
 1657 &          &    & 09 47 00.1 & -66 13 44  & 286.04 &  -9.81 &  91 &   78.6 &  -67.4 & \hfill 19x&\hfill  5 & 19.3 & .23  &  &S& & & & & & &                            \\
 1658 &          &    & 09 47 01.3 & -61 26 22  & 282.95 &  -6.12 & 127 & -134.0 &  -81.6 & \hfill 17x&\hfill  7 & 18.4 & .34  &  &S& & & & & & & dist.nucl.                 \\
 1659 &          &    & 09 47 02.2 & -48 29 52  & 274.73 &   3.89 & 213 & -114.8 &   78.2 & \hfill 13x&\hfill 13 & 18.1 & .48  &  &S& & & & &F& & w.comp.                    \\
 1660 &          &    & 09 47 03.5 & -47 31 48  & 274.12 &   4.64 & 213 & -116.7 &  130.1 & \hfill 16x&\hfill 16 & 17.7 & .34  &  &S& &R&1& &F& &                            \\
\vspace{-1.3 mm} \\ 
 1661 &          &    & 09 47 03.9 & -65 13 12  & 285.39 &  -9.03 &  91 &   82.4 &  -13.4 & \hfill 20x&\hfill 11 & 18.2 & .25  &  & & & & & & &2& diff.                      \\
 1662 &          &    & 09 47 12.2 & -49 49 13  & 275.59 &   2.88 & 213 & -110.5 &    7.4 & \hfill 20x&\hfill  8 & 18.2 & .53  &  &I& & & & & & &                            \\
 1663 &          &    & 09 47 14.3 & -66 10 02  & 286.01 &  -9.74 &  91 &   80.1 &  -64.1 & \hfill 22x&\hfill 11 & 18.2 & .23  & ?&S& & & &?& & & larger vLSBdisk?           \\
 1664 & L213-002 & I  & 09 47 22.9 & -47 41 09  & 274.26 &   4.55 & 213 & -113.4 &  121.9 & \hfill101x&\hfill 94 & 13.2 & .35  &  &L& & & & & & & dbl syst: S0 + small S...  \\
 1665 &          &    & 09 47 24.1 & -47 18 24  & 274.02 &   4.84 & 213 & -114.0 &  142.2 & \hfill 13x&\hfill  8 & 18.5 & .47  &  &S& & & & & & &                            \\
 1666 &          & P  & 09 47 31.4 & -47 47 33  & 274.34 &   4.48 & 213 & -111.9 &  116.2 & \hfill 43x&\hfill 16 & 16.4 & .35  &  &E& & &7&:& & &                            \\
 1667 &          &    & 09 47 32.6 & -65 09 23  & 285.38 &  -8.95 &  91 &   85.3 &  -10.2 & \hfill 16x&\hfill  7 & 18.6 & .25  &  &S& & & &?& & &                            \\
 1668 &          &    & 09 47 34.  & -47 41.4 : & 274.28 &   4.57 & 213 & -111.3 &  114.7 & \hfill 20x&\hfill  4 & 18.9 & .36  &  &S& & & & &E& &                            \\
 1669 &          &    & 09 47 35.4 & -48 54 24  & 275.06 &   3.63 & 213 & -109.1 &   56.5 & \hfill 34x&\hfill 34 & 16.0 & .54  &  &S& & &4& &F& &                            \\
 1670 &          &    & 09 47 38.2 & -66 30 43  & 286.27 &  -9.98 &  91 &   81.0 &  -82.7 & \hfill 15x&\hfill  8 & 18.4 & .21  & ?&S& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
 1671 &          &    & 09 47 39.8 & -61 27 40  & 283.02 &  -6.09 & 127 & -129.8 &  -82.5 & \hfill 27x&\hfill 20 & 17.1 & .36  &  &S&B&R&4& & & &                            \\
 1672 &          &    & 09 47 56.0 & -48 17 39  & 274.71 &   4.14 & 213 & -107.3 &   89.4 & \hfill 16x&\hfill 11 & 17.8 & .43  &  &F& & & & & & &                            \\
 1673 &          &    & 09 48 04.0 & -65 06 27  & 285.39 &  -8.88 &  91 &   88.4 &   -7.7 & \hfill 30x&\hfill 30 & 16.9 & .24  & ?&S& & &5& & &S& LSB                        \\
 1674 &          &    & 09 48 05.4 & -48 02 55  & 274.58 &   4.34 & 213 & -106.3 &  102.7 & \hfill 36x&\hfill  7 & 17.2 & .35  & ?&S& & & & &E& & smooth                     \\
 1675 &          &    & 09 48 07.6 & -60 58 28  & 282.75 &  -5.68 & 127 & -128.7 &  -56.3 & \hfill 23x&\hfill  8 & 17.8 & .39  &  &S& & & & & & &                            \\
 1676 &          &    & 09 48 08.7 & -63 32 57  & 284.40 &  -7.67 &  91 &   94.5 &   75.6 & \hfill 16x&\hfill  9 & 18.7 & .30  & ?& & & & & & & &                            \\
 1677 &          &    & 09 48 15.5 & -52 30 17  & 277.41 &    .90 & 213 &  -96.0 & -136.1 & \hfill 16x&\hfill  5 & 19.1 & .44  &  &S& & & & & & & smooth                     \\
 1678 &          &    & 09 48 16.1 & -51 30 14  & 276.79 &   1.68 & 213 &  -97.9 &  -82.5 & \hfill 16x&\hfill 13 & 17.9 & .91  & ?& & & & & & &S&                            \\
 1679 &          &    & 09 48 18.0 & -48 31 06  & 274.90 &   4.00 & 213 & -103.5 &   77.6 & \hfill 15x&\hfill 15 & 17.9 & .49  &  &S&B& &5& & & &                            \\
 1680 &          &    & 09 48 18.8 & -48 39 05  & 274.99 &   3.90 & 213 & -103.2 &   70.4 & \hfill 13x&\hfill 13 & 17.9 & .47  &  &E& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
 1681 &          &    & 09 48 30.3 & -62 53 49  & 284.01 &  -7.14 &  91 &   99.1 &  110.3 & \hfill 20x&\hfill 13 & 17.9 & .25  & ?& & & & & & & & p.cov.by *                 \\
 1682 &          & I  & 09 48 32.9 & -48 31 40  & 274.94 &   4.02 & 213 & -101.3 &   77.1 & \hfill 17x&\hfill 13 & 18.0 & .49  &  & & & & & & & &                            \\
 1683 &          &    & 09 48 37.6 & -49 51 38  & 275.79 &   2.99 & 213 &  -98.1 &    5.7 & \hfill 27x&\hfill  5 & 18.1 & .49  &  &S& & & & &E& &                            \\
 1684 &          &    & 09 48 40.7 & -50 11 56  & 276.01 &   2.74 & 213 &  -97.0 &  -12.4 & \hfill 13x&\hfill 13 & 18.0 & .53  &  &S& & &M& & & &                            \\
 1685 & L213-003 & I  & 09 48 43.1 & -49 28 40  & 275.56 &   3.30 & 213 &  -98.0 &   26.3 & \hfill 54x&\hfill 40 & 15.2 & .48  &  &S& & &5&:& & &                            \\
 1686 &          &    & 09 48 45.2 & -65 21 21  & 285.61 &  -9.02 &  91 &   91.4 &  -21.3 & \hfill 13x&\hfill  7 & 18.4 & .26  & ?& & & & & & & &                            \\
 1687 &          &    & 09 49 00.7 & -48 30 25  & 274.99 &   4.09 & 213 &  -97.3 &   78.4 & \hfill 13x&\hfill  5 & 19.2 & .49  &  &S& & & & & & & LSBdisk                    \\
 1688 &          &    & 09 49 03.9 & -48 28 39  & 274.99 &   4.13 & 213 &  -96.0 &   80.1 & \hfill 47x&\hfill 35 & 15.6 & .48  &  &S& & &0& & & & br.blg, LSBdisk            \\
 1689 &          &    & 09 49 04.8 & -48 29 12  & 274.98 &   4.11 & 213 &  -96.7 &   79.5 & \hfill 13x&\hfill 13 & 17.5 & .49  &  &L& & & &?& & &                            \\
 1690 &          &    & 09 49 05.1 & -64 08 35  & 284.86 &  -8.06 &  91 &   97.9 &   43.4 & \hfill 36x&\hfill 27 & 17.1 & .28  & ?& & & & & & & & blg, vLSBdisk, or * w.halo \\
\vspace{-1.3 mm} \\ 
 1691 &          &    & 09 49 09.0 & -48 06 58  & 274.76 &   4.40 & 213 &  -96.7 &   99.4 & \hfill 20x&\hfill  7 & 18.5 & .37  &  & & & & & & & & dist.nucl.                 \\
 1692 &          &    & 09 49 09.8 & -48 20 17  & 274.90 &   4.23 & 213 &  -96.2 &   87.5 & \hfill 27x&\hfill  9 & 17.3 & .45  &  &S& & &1& & & &                            \\
 1693 &          &    & 09 49 14.9 & -48 24 49  & 274.96 &   4.18 & 213 &  -98.5 &   81.8 & \hfill 16x&\hfill 11 & 18.1 & .48  &  & & & & & & & &                            \\
 1694 &          &    & 09 49 15.3 & -48 24 45  & 274.96 &   4.18 & 213 &  -95.3 &   83.5 & \hfill 20x&\hfill 13 & 17.6 & .48  &  &S& & & & & & &                            \\
 1695 &          &    & 09 49 16.0 & -48 29 03  & 275.01 &   4.13 & 213 &  -95.0 &   79.7 & \hfill 13x&\hfill 13 & 17.7 & .48  &  &E& & & &?& & &                            \\
 1696 &          &    & 09 49 16.2 & -53 50 27  & 278.37 &   -.04 & 167 &  -37.4 &   61.9 & \hfill 13x&\hfill  7 & 18.2 & .14  & ?&S& & &0& & & &                            \\
 1697 &          &    & 09 49 20.7 & -64 06 22  & 284.86 &  -8.01 &  91 &   99.5 &   45.3 & \hfill 20x&\hfill  9 & 18.6 & .29  &  & & & & & & & & LSB                        \\
 1698 &          &    & 09 49 21.2 & -48 43 57  & 275.17 &   3.95 & 213 &  -93.8 &   66.4 & \hfill 16x&\hfill  5 & 18.8 & .47  &  &S& & & & & & & br.blg                     \\
 1699 &          &    & 09 49 21.4 & -48 23 37  & 274.96 &   4.21 & 213 &  -94.4 &   84.6 & \hfill 13x&\hfill  7 & 18.8 & .47  &  &S& & & & & & & dist.nucl, LSBdisk         \\
 1700 &          &    & 09 49 21.7 & -48 09 34  & 274.81 &   4.39 & 213 &  -94.8 &   97.1 & \hfill 16x&\hfill  5 & 18.5 & .38  &  &E& & &7& & & &                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 1701 &          &    & 09 49 22.5 & -48 40 23  & 275.14 &   3.99 & 213 &  -94.3 &   71.2 & \hfill  9x&\hfill  9 & 18.8 & .47  &  &S& & & & & & & dist.blg                   \\
 1702 &          &    & 09 49 23.7 & -63 08 21  & 284.25 &  -7.26 &  91 &  103.5 &   97.0 & \hfill 16x&\hfill  7 & 18.5 & .27  &  &S& & &E& & & &                            \\
 1703 &          &    & 09 49 28.6 & -48 42 53  & 275.18 &   3.97 & 213 &  -92.8 &   67.4 & \hfill 27x&\hfill 16 & 16.7 & .47  &  &S& & &1& & & &                            \\
 1704 &          &    & 09 49 32.5 & -48 33 18  & 275.09 &   4.10 & 213 &  -92.5 &   76.0 & \hfill 20x&\hfill 16 & 17.0 & .49  &  &E& & &4& & & &                            \\
 1705 &          &    & 09 49 34.6 & -48 04 49  & 274.79 &   4.48 & 213 &  -93.0 &  101.4 & \hfill 13x&\hfill  4 & 19.2 & .40  &  &S& & & & & & & dist.blg                   \\
 1706 &          &    & 09 49 37.9 & -62 45 06  & 284.02 &  -6.94 &  91 &  106.5 &  117.6 & \hfill 13x&\hfill  3 & 20.3 & .22  & ?&S& & & & & & &                            \\
 1707 &          &    & 09 49 47.9 & -47 07 52  & 274.22 &   5.24 & 213 &  -92.6 &  152.4 & \hfill 81x&\hfill 13 & 16.1 & .41  &  &I& & & & & & &                            \\
 1708 &          &    & 09 49 49.8 & -62 07 11  & 283.64 &  -6.44 & 127 & -113.7 & -116.7 & \hfill 16x&\hfill  7 & 18.8 & .31  &  &S& & & & & & & dist.nucl.                 \\
 1709 &          &    & 09 49 54.7 & -49 26 19  & 275.69 &   3.45 & 213 &  -87.7 &   28.7 & \hfill 20x&\hfill 13 & 17.8 & .46  &  &S& & & & & & &                            \\
 1710 &          &    & 09 49 54.8 & -47 26 52  & 274.44 &   5.00 & 213 &  -91.0 &  135.4 & \hfill 13x&\hfill 13 & 17.7 & .46  &  &E& & &0&:& & &                            \\
\vspace{-1.3 mm} \\ 
 1711 &          &    & 09 50 05.1 & -63 46 36  & 284.71 &  -7.71 &  91 &  105.2 &   62.6 & \hfill 38x&\hfill 16 & 16.9 & .31  &  & & & & & & &S&                            \\
 1712 &          &    & 09 50 09.5 & -49 23 27  & 275.69 &   3.52 & 213 &  -85.7 &   31.3 & \hfill 13x&\hfill  5 & 18.9 & .44  &  & & & & & & & &                            \\
 1713 &          &    & 09 50 14.6 & -48 45 26  & 275.30 &   4.02 & 213 &  -86.5 &   66.9 & \hfill 11x&\hfill  7 & 19.1 & .50  &  & & & & & & & & dbl syst? 2 nucl?          \\
 1714 &          &    & 09 50 15.9 & -49 32 03  & 275.79 &   3.41 & 213 &  -86.4 &   22.2 & \hfill 13x&\hfill  9 & 18.4 & .44  &  &S& & & & & & & dist.blg, LSBdisk          \\
 1715 &          &    & 09 50 17.  & -62 39.8 : & 284.02 &  -6.83 & 127 & -109.7 & -145.7 & \hfill 20x&\hfill 12 & 17.5 & .24  &  &S& & &E& & & &                            \\
 1716 &          &    & 09 50 19.0 & -48 45 27  & 275.31 &   4.03 & 213 &  -85.8 &   66.9 & \hfill  9x&\hfill  5 & 19.8 & .50  &  &S& & & &?& & &                            \\
 1717 &          &    & 09 50 19.8 & -63 00 28  & 284.24 &  -7.09 &  91 &  109.7 &  103.6 & \hfill 34x&\hfill 30 & 16.4 & .26  & ?& & & & & & &S&                            \\
 1718 &          &    & 09 50 25.4 & -48 29 59  & 275.17 &   4.24 & 213 &  -84.7 &   79.2 & \hfill 13x&\hfill  7 & 18.8 & .46  &  &S& & &0&:& & &                            \\
 1719 &          &    & 09 50 40.9 & -48 28 04  & 275.18 &   4.29 & 213 &  -82.5 &   80.9 & \hfill 17x&\hfill  8 & 18.2 & .46  &  &S& & &3&:& & &                            \\
 1720 &          & I  & 09 50 43.3 & -48 46 16  & 275.38 &   4.06 & 213 &  -81.7 &   64.7 & \hfill 19x&\hfill  8 & 18.0 & .48  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1721 &          &    & 09 50 45.6 & -48 36 26  & 275.28 &   4.19 & 213 &  -81.6 &   73.5 & \hfill 20x&\hfill  8 & 18.0 & .46  &  &S& & & &?& & & cl.to br.*                 \\
 1722 &          &    & 09 50 49.5 & -47 33 12  & 274.63 &   5.02 & 213 &  -82.6 &  130.0 & \hfill 16x&\hfill  8 & 18.6 & .49  &  & & & & & & & & smooth                     \\
 1723 &          &    & 09 51 01.9 & -63 01 12  & 284.31 &  -7.05 &  91 &  113.9 &  102.6 & \hfill 34x&\hfill 20 & 17.1 & .27  &  &S& & & & & &S&                            \\
 1724 &          &    & 09 51 02.7 & -63 04 11  & 284.35 &  -7.09 &  91 &  113.8 &  100.0 & \hfill 16x&\hfill  5 & 18.8 & .28  &  &S& & &E& & & &                            \\
 1725 &          &    & 09 51 02.8 & -63 13 12  & 284.44 &  -7.21 &  91 &  113.2 &   91.9 & \hfill 15x&\hfill  5 & 19.8 & .26  & ?& & & & & & & &                            \\
 1726 &          &    & 09 51 04.5 & -48 34 40  & 275.30 &   4.24 & 213 &  -78.8 &   75.1 & \hfill 20x&\hfill 13 & 17.6 & .45  &  &S& & &3& & & & smooth                     \\
 1727 &          &    & 09 51 06.3 & -66 48 26  & 286.73 &  -9.99 &  91 &   98.3 &  -99.9 & \hfill 20x&\hfill  5 & 18.9 & .24  &  &S& & & & & & & dist.nucl.                 \\
 1728 &          & Q  & 09 51 08.3 & -48 42 09  & 275.39 &   4.15 & 213 &  -78.1 &   68.5 & \hfill 34x&\hfill 16 & 16.5 & .45  &  &S&X& &5&:& & &                            \\
 1729 &          &    & 09 51 12.2 & -48 38 50  & 275.36 &   4.20 & 213 &  -77.6 &   71.5 & \hfill 16x&\hfill 13 & 17.7 & .44  &  &S& & & & & & &                            \\
 1730 &          &    & 09 51 15.6 & -65 31 58  & 285.93 &  -8.99 &  91 &  104.6 &  -31.8 & \hfill 13x&\hfill  5 & 19.8 & .22  &  & & & & & & & & LSB                        \\
\vspace{-1.3 mm} \\ 
 1731 &          &    & 09 51 15.9 & -63 12 32  & 284.45 &  -7.18 &  91 &  114.6 &   92.4 & \hfill 13x&\hfill  5 & 19.5 & .27  & ?& & & & & & & &                            \\
 1732 &          &    & 09 51 18.3 & -49 05 36  & 275.65 &   3.86 & 213 &  -76.1 &   47.6 & \hfill 27x&\hfill 13 & 17.3 & .46  &  &S& & &5& & & & dist.sp.arms               \\
 1733 &          & P  & 09 51 28.  & -61 18.1 : & 283.27 &  -5.68 & 127 & -106.0 &  -72.4 & \hfill 20x&\hfill 13 & 17.9 & .46  &  &E& & &3&:& & & or S w.LSBdisk             \\
 1734 &          &    & 09 51 28.3 & -66 45 38  & 286.73 &  -9.93 &  91 &  100.4 &  -97.5 & \hfill 17x&\hfill  7 & 18.8 & .24  &  &S& & & & & & &                            \\
 1735 &          &    & 09 51 33.2 & -50 47 33  & 276.74 &   2.56 & 213 &  -71.5 &  -43.5 & \hfill 16x&\hfill 16 & 17.2 & .59  &  &E& & &0& & & &                            \\
 1736 &          &    & 09 51 34.9 & -48 27 28  & 275.29 &   4.39 & 213 &  -74.5 &   81.7 & \hfill 20x&\hfill  5 & 18.6 & .45  &  &S& & & & & & &                            \\
 1737 &          &    & 09 51 37.2 & -66 56 47  & 286.86 & -10.07 &  92 & -129.5 & -108.2 & \hfill 13x&\hfill 11 & 18.4 & .25  &  &S& & & &?& & &                            \\
 1738 &          &    & 09 51 43.5 & -66 58 01  & 286.88 & -10.08 &  92 & -128.9 & -109.2 & \hfill 15x&\hfill  5 & 19.3 & .25  &  &S& & & &?& & &                            \\
 1739 &          &    & 09 51 48.8 & -65 31 06  & 285.96 &  -8.95 &  91 &  107.7 &  -31.3 & \hfill 17x&\hfill  5 & 18.8 & .22  &  & & & & & & & &                            \\
 1740 &          &    & 09 51 58.9 & -49 46 42  & 276.16 &   3.40 & 213 &  -69.2 &   11.0 & \hfill 13x&\hfill  7 & 18.6 & .40  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1741 &          &    & 09 52 10.0 & -67 30 41  & 287.26 & -10.47 &  92 & -123.7 & -138.1 & \hfill 36x&\hfill 11 & 17.4 & .20  &  &S& & & & & & &                            \\
 1742 &          &    & 09 52 24.0 & -48 49 50  & 275.63 &   4.18 & 213 &  -66.8 &   61.9 & \hfill 15x&\hfill  7 & 18.4 & .43  &  & & & & & & & &                            \\
 1743 &          &    & 09 52 25.7 & -66 14 27  & 286.47 &  -9.47 &  91 &  107.8 &  -70.2 & \hfill 13x&\hfill  5 & 19.7 & .23  & ?&S& & & & & & & dist.nucl.                 \\
 1744 &          &    & 09 52 27.5 & -49 40 02  & 276.16 &   3.53 & 213 &  -65.2 &   17.0 & \hfill 20x&\hfill 16 & 17.2 & .38  &  &I& & & &?& & &                            \\
 1745 &          &    & 09 52 28.  & -61 46.3 : & 283.66 &  -5.97 & 127 &  -98.2 &  -97.2 & \hfill 17x&\hfill  9 & 18.0 & .33  &  &S& & &3&:& & &                            \\
 1746 &          &    & 09 52 29.7 & -48 17 05  & 275.30 &   4.62 & 213 &  -66.6 &   91.2 & \hfill 20x&\hfill  8 & 17.7 & .50  &  &S& & &0& & & &                            \\
 1747 &          &    & 09 52 30.3 & -50 04 50  & 276.42 &   3.21 & 213 &  -64.3 &   -5.1 & \hfill 16x&\hfill 13 & 17.6 & .52  &  & & & & & & & &                            \\
 1748 &          &    & 09 52 46.0 & -48 20 14  & 275.37 &   4.61 & 213 &  -64.1 &   88.4 & \hfill 13x&\hfill 13 & 17.9 & .51  &  &E& & &0& & & &                            \\
 1749 &          &    & 09 52 54.3 & -49 31 39  & 276.13 &   3.69 & 213 &  -61.5 &   24.6 & \hfill 47x&\hfill  5 & 17.6 & .38  &  &S& & &L& &E& &                            \\
 1750 &          &    & 09 53 04.0 & -48 37 57  & 275.59 &   4.41 & 213 &  -61.1 &   72.6 & \hfill 24x&\hfill  7 & 18.2 & .49  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1751 &          &    & 09 53 04.5 & -62 41 32  & 284.29 &  -6.65 &  91 &  127.8 &  119.1 & \hfill 13x&\hfill 13 & 18.3 & .24  &  &S& & & &?& &S&                            \\
 1752 &          &    & 09 53 06.9 & -65 29 04  & 286.05 &  -8.83 &  92 & -129.1 &  -29.4 & \hfill 12x&\hfill  7 & 18.8 & .22  &  & & & & & & & &                            \\
 1753 &          &    & 09 53 06.9 & -66 24 24  & 286.63 &  -9.56 &  92 & -124.4 &  -78.6 & \hfill 15x&\hfill  4 & 19.9 & .23  &  & & & & & & & &                            \\
 1754 &          &    & 09 53 09.2 & -48 20 21  & 275.42 &   4.64 & 213 &  -60.7 &   88.4 & \hfill 13x&\hfill 11 & 17.9 & .50  &  &E& & &3& & & & p.cov.by *                 \\
 1755 &          &    & 09 53 09.7 & -48 06 46  & 275.28 &   4.82 & 213 &  -60.8 &  100.5 & \hfill 13x&\hfill  3 & 19.7 & .45  &  &S& & & & & & & smooth                     \\
 1756 &          &    & 09 53 12.7 & -62 24 39  & 284.13 &  -6.42 &  91 &  130.0 &  134.1 & \hfill 15x&\hfill  8 & 18.7 & .26  &  &S& & & &?& &1&                            \\
 1757 &          & I  & 09 53 16.6 & -49 06 51  & 275.92 &   4.05 & 213 &  -58.7 &   46.8 & \hfill 19x&\hfill 27 & 16.8 & .44  & ?&S&B& & & & &1&                            \\
 1758 &          & I  & 09 53 16.8 & -49 11 57  & 275.97 &   3.98 & 213 &  -58.6 &   42.3 & \hfill 24x&\hfill 13 & 17.0 & .44  &  &S& & &2& & & &                            \\
 1759 &          &    & 09 53 18.8 & -48 57 41  & 275.83 &   4.17 & 213 &  -58.6 &   55.0 & \hfill 27x&\hfill 13 & 17.4 & .49  & ?&S& & & & & & & faint sp.arms              \\
 1760 &          &    & 09 53 20.3 & -64 24 28  & 285.39 &  -7.98 &  92 & -133.1 &   28.2 & \hfill 24x&\hfill 11 & 17.6 & .27  &  &I& & & & & &S& or dbl syst.               \\
\vspace{-1.3 mm} \\ 
 1761 &          &    & 09 53 26.4 & -67 29 48  & 287.35 & -10.39 &  92 & -117.3 & -136.6 & \hfill 24x&\hfill 23 & 17.2 & .21  &  &S& & & & &F&1& dwarf?                     \\
 1762 &          &    & 09 53 29.3 & -48 13 47  & 275.40 &   4.77 & 213 &  -57.8 &   94.3 & \hfill 15x&\hfill  4 & 19.2 & .46  &  &S& & & & & & & dist.nucl.                 \\
 1763 &          &    & 09 53 34.4 & -67 06 48  & 287.12 & -10.08 &  92 & -118.5 & -116.1 & \hfill 35x&\hfill 31 & 16.3 & .23  &  &S&B& &4& & &S& or i.a.dbl syst.           \\
 1764 &          &    & 09 53 35.  & -62 28.4 : & 284.20 &  -6.44 & 127 &  -89.5 & -134.4 & \hfill 16x&\hfill  5 & 18.8 & .25  & ?& &S& & &1& & &                            \\
 1765 &          &    & 09 53 35.4 & -66 39 15  & 286.83 &  -9.72 &  92 & -120.7 &  -91.6 & \hfill 16x&\hfill  7 & 18.2 & .22  &  &S& & & &?& & &                            \\
 1766 &          &    & 09 53 37.  & -60 26.0 : & 282.94 &  -4.84 & 127 &  -94.6 &  -25.2 & \hfill 40x&\hfill 27 & 16.1 & .53  &  &S& & &4&:& & &                            \\
 1767 &          &    & 09 53 47.  & -61 42.9 : & 283.75 &  -5.83 & 127 &  -90.2 &  -93.7 & \hfill 27x&\hfill 20 & 16.4 & .35  &  &S& & &4& &V& &                            \\
 1768 &          &    & 09 53 50.1 & -62 09 59  & 284.03 &  -6.18 & 127 &  -89.0 & -117.7 & \hfill 27x&\hfill 13 & 17.3 & .26  &  &S& & & &?& & & or E..5                    \\
 1769 &          &    & 09 53 52.4 & -65 16 22  & 285.98 &  -8.62 &  92 & -125.9 &  -17.7 & \hfill 30x&\hfill  7 & 18.0 & .23  &  &S& & & & & &S&                            \\
 1770 &          &    & 09 53 54.1 & -66 12 55  & 286.57 &  -9.36 &  91 &  115.9 &  -69.5 & \hfill 13x&\hfill  9 & 18.6 & .25  & ?& & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1771 &          &    & 09 53 54.7 & -61 32 53  & 283.66 &  -5.69 & 127 &  -89.8 &  -84.8 & \hfill 20x&\hfill  9 & 17.8 & .38  &  &S& & &3& & & &                            \\
 1772 &          &    & 09 54 02.2 & -48 48 24  & 275.83 &   4.37 & 213 &  -52.4 &   63.5 & \hfill 13x&\hfill  9 & 18.5 & .49  &  &S& & & &?& & &                            \\
 1773 &          &    & 09 54 05.5 & -62 58 03  & 284.56 &  -6.80 &  92 & -135.6 &  105.5 & \hfill 13x&\hfill  4 & 19.8 & .25  &  &S& & & & &E& &                            \\
 1774 &          &    & 09 54 11.5 & -65 11 58  & 285.96 &  -8.54 &  92 & -124.5 &  -13.7 & \hfill 20x&\hfill  8 & 18.0 & .23  &  &S& & &E& & & &                            \\
 1775 &          &    & 09 54 12.4 & -48 07 22  & 275.43 &   4.92 & 213 &  -51.5 &  100.2 & \hfill 13x&\hfill  4 & 19.3 & .45  &  &S& & & & & & &                            \\
 1776 &          &    & 09 54 12.7 & -49 59 17  & 276.58 &   3.45 & 213 &  -49.7 &     .1 & \hfill 16x&\hfill  8 & 18.3 & .45  &  &S& & & & & & & br.blg, LSBdisk            \\
 1777 &          &    & 09 54 13.4 & -65 32 59  & 286.18 &  -8.81 &  92 & -122.6 &  -32.3 & \hfill 24x&\hfill 22 & 16.8 & .22  &  &S& & &M& & & &                            \\
 1778 &          &    & 09 54 14.1 & -50 00 31  & 276.59 &   3.44 & 213 &  -49.5 &   -1.0 & \hfill 13x&\hfill 11 & 18.2 & .45  &  &S& & & & & & &                            \\
 1779 &          &    & 09 54 17.1 & -66 19 37  & 286.68 &  -9.42 &  92 & -118.6 &  -73.8 & \hfill 15x&\hfill  4 & 19.2 & .25  &  &S& & & &?& & &                            \\
 1780 & FGCE0780 &    & 09 54 19.0 & -66 53 37  & 287.04 &  -9.86 &  92 & -115.7 & -104.0 & \hfill 71x&\hfill  8 & 16.8 & .23  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
 1781 &          &    & 09 54 21.  & -61 12.7 : & 283.49 &  -5.40 & 127 &  -87.9 &  -66.6 & \hfill 15x&\hfill  3 & 19.6 & .40  &  &S& & & & &E& &                            \\
 1782 &          &    & 09 54 21.9 & -67 04 28  & 287.15 & -10.00 &  92 & -114.6 & -113.7 & \hfill 20x&\hfill  8 & 18.0 & .23  &  &S& & & &?& & &                            \\
 1783 &          &    & 09 54 22.7 & -62 47 14  & 284.47 &  -6.63 &  92 & -134.7 &  115.3 & \hfill 13x&\hfill  7 & 18.7 & .24  &  &S& & & & & & &                            \\
 1784 &          &    & 09 54 23.6 & -49 59 31  & 276.60 &   3.47 & 213 &  -48.2 &     .0 & \hfill 13x&\hfill  7 & 18.1 & .45  &  &E& & &4& & & & pair w.1786                \\
 1785 &          &    & 09 54 24.8 & -50 01 46  & 276.63 &   3.44 & 213 &  -48.0 &   -2.0 & \hfill 16x&\hfill 11 & 17.8 & .46  &  &S& & & & & & & br.blg, 1 dist.sp.arm      \\
 1786 &          &    & 09 54 25.2 & -49 59 41  & 276.61 &   3.47 & 213 &  -48.0 &    -.2 & \hfill 34x&\hfill 32 & 15.4 & .46  &  &E& & & & & & & pair w.1784                \\
 1787 &          &    & 09 54 28.  & -61 47.5 : & 283.86 &  -5.84 & 127 &  -85.6 &  -97.6 & \hfill 15x&\hfill 15 & 17.8 & .32  &  &S& & &4& &F& &                            \\
 1788 &          &    & 09 54 28.6 & -51 52 41  & 277.77 &   1.99 & 213 &  -45.8 & -101.1 & \hfill 13x&\hfill  7 & 18.8 & .81  &  &S& & & &?& & &                            \\
 1789 &          &    & 09 54 31.8 & -66 55 11  & 287.07 &  -9.87 &  92 & -114.4 & -105.4 & \hfill 22x&\hfill  5 & 18.8 & .23  &  &S& & & & &E&S&                            \\
 1790 &          &    & 09 54 36.5 & -65 39 54  & 286.29 &  -8.88 &  92 & -119.9 &  -38.3 & \hfill 15x&\hfill 12 & 18.0 & .20  &  & & & & & &F& &                            \\
\vspace{-1.3 mm} \\ 
 1791 &          &    & 09 54 36.7 & -67 14 52  & 287.28 & -10.12 &  92 & -112.5 & -122.8 & \hfill 13x&\hfill 11 & 19.0 & .21  & ?& & & & & & & & LSB                        \\
 1792 &          &    & 09 54 39.9 & -49 36 28  & 276.40 &   3.80 & 213 &  -46.2 &   20.6 & \hfill 27x&\hfill  7 & 17.8 & .44  &  &S& & & & & & &                            \\
 1793 &          &    & 09 54 42.5 & -49 47 31  & 276.52 &   3.66 & 213 &  -45.6 &   10.7 & \hfill 16x&\hfill 13 & 17.9 & .46  &  & & & & & & & & dist.nucl.                 \\
 1794 &          &    & 09 54 50.7 & -65 42 42  & 286.33 &  -8.90 &  92 & -118.4 &  -40.7 & \hfill 31x&\hfill  4 & 19.3 & .20  &  &S& & & & &E& & vLSB                       \\
 1795 &          &    & 09 54 58.8 & -61 30 22  & 283.73 &  -5.58 & 127 &  -83.1 &  -82.2 & \hfill 27x&\hfill  4 & 18.6 & .38  &  &S& & &M& & & &                            \\
 1796 &          &    & 09 55 00.4 & -66 43 09  & 286.98 &  -9.68 &  91 &  119.2 &  -97.0 & \hfill 16x&\hfill  5 & 19.4 & .21  & ?&S& & & &?& & &                            \\
 1797 &          &    & 09 55 02.5 & -49 03 12  & 276.11 &   4.27 & 213 &  -43.3 &   50.4 & \hfill 13x&\hfill  5 & 18.8 & .43  &  &S& & &E& & & &                            \\
 1798 &          &    & 09 55 06.  & -62 26.7 : & 284.32 &  -6.31 & 127 &  -80.1 & -132.5 & \hfill 13x&\hfill  8 & 18.4 & .24  &  & & & & & & & &                            \\
 1799 &          &    & 09 55 06.2 & -65 46 04  & 286.39 &  -8.93 &  92 & -116.7 &  -43.6 & \hfill 17x&\hfill  8 & 18.6 & .19  &  &S& & &M& & &1& p.cov.by *                 \\
 1800 &          &    & 09 55 09.1 & -49 41 41  & 276.52 &   3.78 & 213 &  -41.9 &   16.0 & \hfill 16x&\hfill  7 & 18.3 & .44  &  &S& & & & & & & br.blg, LSBdisk            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 1801 &          &    & 09 55 11.2 & -50 16 27  & 276.88 &   3.32 & 213 &  -41.1 &  -15.1 & \hfill 16x&\hfill  7 & 18.8 & .55  &  & & & & & & & & cl.to br.*                 \\
 1802 &          &    & 09 55 12.2 & -67 17 56  & 287.36 & -10.13 &  92 & -109.2 & -125.3 & \hfill 20x&\hfill 11 & 17.7 & .21  &  &S& & &E& & & &                            \\
 1803 &          &    & 09 55 14.1 & -63 26 59  & 284.96 &  -7.10 &  92 & -126.5 &   80.3 & \hfill 13x&\hfill  7 & 19.0 & .28  &  &S& & & & & & &                            \\
 1804 &          &    & 09 55 14.4 & -65 42 18  & 286.36 &  -8.87 &  92 & -116.3 &  -40.1 & \hfill 16x&\hfill 16 & 18.1 & .20  &  & & & & & & & &                            \\
 1805 &          &    & 09 55 15.6 & -50 04 03  & 276.76 &   3.49 & 213 &  -40.7 &   -4.0 & \hfill 13x&\hfill  8 & 18.4 & .51  &  & & & & & & & & br.blg, LSBdisk            \\
 1806 &          &    & 09 55 28.6 & -49 52 50  & 276.67 &   3.66 & 213 &  -38.9 &    6.1 & \hfill 16x&\hfill  9 & 18.3 & .51  &  &S& & &E& & & &                            \\
 1807 &          &    & 09 55 28.8 & -63 16 51  & 284.87 &  -6.95 &  91 &  139.6 &   86.3 & \hfill 20x&\hfill 11 & 18.4 & .29  & ?& & & & & & &S&                            \\
 1808 & L092-001 &    & 09 55 29.1 & -65 23 17  & 286.18 &  -8.61 &  92 & -116.4 &  -23.1 & \hfill 74x&\hfill 54 & 14.6 & .21  &  &E& & &3& & & &                            \\
 1809 &          &    & 09 55 34.9 & -50 26 03  & 277.02 &   3.23 & 213 &  -37.6 &  -23.6 & \hfill 13x&\hfill  9 & 18.5 & .57  &  & & & & & & & &                            \\
 1810 &          &    & 09 55 37.8 & -67 02 25  & 287.23 &  -9.90 &  92 & -108.1 & -111.3 & \hfill 19x&\hfill  7 & 18.5 & .21  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1811 &          &    & 09 55 38.2 & -64 33 56  & 285.68 &  -7.95 &  92 & -119.2 &   20.9 & \hfill 22x&\hfill  4 & 19.6 & .26  &  &S& & & & &E& & LSB                        \\
 1812 &          &    & 09 55 47.9 & -65 42 01  & 286.40 &  -8.83 &  92 & -113.2 &  -39.6 & \hfill 19x&\hfill  3 & 19.9 & .20  &  &S& & & & &E& &                            \\
 1813 &          &    & 09 55 48.9 & -66 33 00  & 286.94 &  -9.50 &  92 & -109.4 &  -85.0 & \hfill 23x&\hfill  4 & 19.3 & .22  &  &S& & & & &E&1&                            \\
 1814 &          &    & 09 55 51.9 & -62 42 33  & 284.56 &  -6.47 &  92 & -126.0 &  120.2 & \hfill 13x&\hfill  7 & 19.0 & .23  & ?& & & & & & & &                            \\
 1815 &          &    & 09 55 56.6 & -66 20 36  & 286.82 &  -9.33 &  92 & -109.6 &  -73.9 & \hfill 19x&\hfill  7 & 18.9 & .23  &  &S& & & & & & & LSB                        \\
 1816 &          &    & 09 56 07.8 & -63 18 32  & 284.95 &  -6.92 &  92 & -121.8 &   88.3 & \hfill 31x&\hfill  5 & 18.3 & .28  &  &S& & & & &E& &                            \\
 1817 &          &    & 09 56 09.6 & -65 56 06  & 286.58 &  -8.99 &  92 & -110.2 &  -52.0 & \hfill 22x&\hfill  8 & 18.0 & .20  &  & & & & & & & &                            \\
 1818 &          &    & 09 56 13.2 & -62 53 43  & 284.70 &  -6.59 &  92 & -123.0 &  110.5 & \hfill 13x&\hfill  4 & 19.8 & .26  &  &S& & & & &E& &                            \\
 1819 &          &    & 09 56 14.1 & -62 52 11  & 284.69 &  -6.57 &  92 & -123.1 &  111.8 & \hfill 19x&\hfill  5 & 18.7 & .26  &  &S& & & & & &1&                            \\
 1820 &          &    & 09 56 17.  & -62 23.5 : & 284.40 &  -6.19 & 127 &  -72.8 & -129.2 & \hfill 20x&\hfill  7 & 18.6 & .27  &  & & & & & & & & nucl.or s.p.*, LSBdisk     \\
\vspace{-1.3 mm} \\ 
 1821 &          &    & 09 56 18.3 & -50 25 12  & 277.11 &   3.32 & 213 &  -31.5 &  -22.8 & \hfill 23x&\hfill 23 & 17.3 & .57  & ?& & & & & & & & smooth                     \\
 1822 &          &    & 09 56 18.6 & -50 53 39  & 277.40 &   2.94 & 213 &  -31.2 &  -48.2 & \hfill 13x&\hfill  7 & 18.7 & .62  &  &S& & & & & & &                            \\
 1823 &          &    & 09 56 20.  & -61 23.2 : & 283.79 &  -5.39 & 127 &  -74.7 &  -75.5 & \hfill 20x&\hfill  4 & 18.9 & .38  &  &S& & &M& &E& &                            \\
 1824 &          &    & 09 56 32.4 & -47 18 11  & 275.23 &   5.81 & 213 &  -31.0 &  144.4 & \hfill 13x&\hfill  7 & 18.8 & .32  &  &S& & & &?& & &                            \\
 1825 &          &    & 09 56 33.7 & -47 20 13  & 275.26 &   5.79 & 213 &  -30.8 &  142.6 & \hfill 13x&\hfill  7 & 18.6 & .32  &  &S& & &5& & & &                            \\
 1826 &          &    & 09 56 41.4 & -67 05 13  & 287.34 &  -9.87 &  92 & -102.4 & -113.3 & \hfill 16x&\hfill 13 & 18.2 & .22  &  &E& & & &?& & &                            \\
 1827 &          &    & 09 56 42.  & -61 14.1 : & 283.73 &  -5.24 & 127 &  -72.7 &  -67.3 & \hfill 20x&\hfill  5 & 18.6 & .42  &  &S& & &5& & &S&                            \\
 1828 &          &    & 09 56 51.4 & -64 00 54  & 285.45 &  -7.43 &  92 & -114.5 &   50.9 & \hfill 16x&\hfill 11 & 17.9 & .25  &  &E& & & & & & &                            \\
 1829 &          &    & 09 56 51.4 & -64 27 22  & 285.72 &  -7.78 &  92 & -112.7 &   27.3 & \hfill 22x&\hfill  7 & 18.8 & .24  &  &S& & &L& & & & LSB                        \\
 1830 &          &    & 09 56 55.0 & -63 24 50  & 285.09 &  -6.95 &  92 & -116.6 &   83.1 & \hfill 13x&\hfill  9 & 18.2 & .25  & ?& & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1831 &          &    & 09 56 55.5 & -66 27 43  & 286.97 &  -9.36 &  92 & -103.8 &  -79.8 & \hfill 13x&\hfill 11 & 18.1 & .23  &  & & & & & & & & p.cov.by *                 \\
 1832 &          &    & 09 56 57.8 & -64 02 08  & 285.47 &  -7.44 &  92 & -113.8 &   49.9 & \hfill 20x&\hfill  8 & 18.1 & .25  &  & & & & & & & &                            \\
 1833 &          & NS & 09 56 58.3 & -63 41 21  & 285.26 &  -7.17 &  92 & -115.2 &   68.4 & \hfill 20x&\hfill 20 & 17.5 & .25  & ?& & & & & & & & smooth, sharp edge, PN?    \\
 1834 &          &    & 09 56 59.1 & -49 13 34  & 276.47 &   4.33 & 213 &  -26.2 &   41.3 & \hfill 17x&\hfill 11 & 17.8 & .50  &  &S& & &E& & & &                            \\
 1835 &          &    & 09 57 06.3 & -49 57 27  & 276.93 &   3.76 & 213 &  -24.8 &    2.1 & \hfill 13x&\hfill  7 & 18.3 & .49  &  &S& & & & & & &                            \\
 1836 &          &    & 09 57 07.3 & -50 00 19  & 276.96 &   3.72 & 213 &  -24.7 &    -.5 & \hfill 13x&\hfill  7 & 18.3 & .50  &  &S& & & & & & &                            \\
 1837 &          &    & 09 57 10.0 & -64 16 38  & 285.64 &  -7.62 &  92 & -111.6 &   37.0 & \hfill 13x&\hfill 13 & 18.6 & .25  &  & & & & & & & &                            \\
 1838 &          &    & 09 57 11.1 & -49 22 21  & 276.58 &   4.23 & 213 &  -24.3 &   33.5 & \hfill 13x&\hfill  7 & 18.5 & .49  &  &S&B& &0& & & &                            \\
 1839 &          &    & 09 57 13.  & -61 15.7 : & 283.80 &  -5.22 & 127 &  -69.3 &  -68.6 & \hfill 16x&\hfill  5 & 18.8 & .40  &  & & & & & & & &                            \\
 1840 &          &    & 09 57 13.0 & -65 11 39  & 286.21 &  -8.34 &  92 & -107.5 &  -12.0 & \hfill 13x&\hfill  9 & 18.7 & .24  & ?& & & & & & & & cl.to br.*                 \\
\vspace{-1.3 mm} \\ 
 1841 &          &    & 09 57 29.0 & -50 18 12  & 277.19 &   3.52 & 213 &  -21.4 &  -16.4 & \hfill 13x&\hfill 13 & 18.3 & .56  &  & & & & & & & &                            \\
 1842 &          &    & 09 57 31.0 & -64 27 23  & 285.78 &  -7.74 &  92 & -108.8 &   27.6 & \hfill 20x&\hfill 11 & 17.5 & .23  &  &E& & & &?& & &                            \\
 1843 &          &    & 09 57 31.3 & -64 19 43  & 285.70 &  -7.64 &  92 & -109.3 &   34.4 & \hfill 19x&\hfill  8 & 18.7 & .25  &  &S& & & & & & &                            \\
 1844 &          &    & 09 57 35.5 & -64 27 44  & 285.79 &  -7.74 &  92 & -108.4 &   27.3 & \hfill 13x&\hfill  8 & 18.4 & .23  &  &S& & &E& & & &                            \\
 1845 &          &    & 09 57 37.1 & -50 33 46  & 277.36 &   3.33 & 213 &  -20.2 &  -30.3 & \hfill 27x&\hfill 13 & 17.1 & .63  &  &S& & &M& & & &                            \\
 1846 &          &    & 09 57 38.7 & -48 12 39  & 275.94 &   5.20 & 213 &  -20.7 &   95.8 & \hfill 20x&\hfill  7 & 18.2 & .63  &  &S& & & & & & &                            \\
 1847 &          &    & 09 57 42.3 & -66 59 56  & 287.37 &  -9.74 &  92 &  -97.5 & -108.2 & \hfill 13x&\hfill  5 & 19.7 & .20  &  &I& & & &?& & &                            \\
 1848 &          &    & 09 57 42.9 & -66 29 21  & 287.05 &  -9.34 &  92 &  -99.5 &  -81.0 & \hfill 17x&\hfill 11 & 17.8 & .23  &  &L& & & & & & &                            \\
 1849 &          &    & 09 57 43.4 & -49 56 36  & 277.00 &   3.83 & 213 &  -19.5 &    2.9 & \hfill 20x&\hfill  9 & 17.7 & .56  &  &S& & & & & & &                            \\
 1850 &          &    & 09 57 46.3 & -47 29 46  & 275.52 &   5.79 & 213 &  -19.7 &  134.1 & \hfill 20x&\hfill  9 & 17.9 & .34  &  &S& & & & & &2& smooth                     \\
\vspace{-1.3 mm} \\ 
 1851 &          &    & 09 57 47.4 & -65 24 51  & 286.39 &  -8.48 &  92 & -103.4 &  -23.5 & \hfill 16x&\hfill  8 & 18.6 & .21  &  &S& & & &?& & & w.comp.                    \\
 1852 &          &    & 09 58 01.2 & -65 15 45  & 286.32 &  -8.35 &  92 & -102.8 &  -15.3 & \hfill 23x&\hfill 12 & 17.7 & .22  &  & & & & & & &1&                            \\
 1853 &          &    & 09 58 04.7 & -64 29 26  & 285.85 &  -7.73 &  92 & -105.5 &   26.0 & \hfill 47x&\hfill 34 & 15.4 & .23  &  &E& & & & & &1&                            \\
 1854 &          &    & 09 58 05.9 & -49 29 16  & 276.77 &   4.23 & 213 &  -16.3 &   27.3 & \hfill 27x&\hfill 13 & 17.0 & .47  &  &S& & &M& & & &                            \\
 1855 &          &    & 09 58 12.3 & -67 18 46  & 287.60 &  -9.96 &  92 &  -93.6 & -124.8 & \hfill 15x&\hfill 15 & 18.4 & .24  &  & & & & & & & & LSB                        \\
 1856 & L092-003 &    & 09 58 14.7 & -67 03 53  & 287.45 &  -9.76 &  92 &  -94.4 & -111.5 & \hfill101x&\hfill 34 & 14.9 & .21  &  &S& & &1& & &S&                            \\
 1857 &          &    & 09 58 17.2 & -47 48 52  & 275.78 &   5.58 & 213 &  -15.0 &  117.0 & \hfill 20x&\hfill  8 & 18.2 & .46  &  &S& & & & & & & smooth                     \\
 1858 &          &    & 09 58 20.6 & -65 13 13  & 286.32 &  -8.29 &  92 & -101.1 &  -12.9 & \hfill 34x&\hfill  7 & 17.5 & .23  &  &S& & & & & & &                            \\
 1859 &          &    & 09 58 21.1 & -65 56 11  & 286.76 &  -8.86 &  92 &  -98.3 &  -51.2 & \hfill 17x&\hfill  3 & 19.9 & .21  &  &S& & & & &E& &                            \\
 1860 &          &    & 09 58 25.2 & -48 16 28  & 276.08 &   5.23 & 213 &  -13.7 &   92.4 & \hfill 13x&\hfill  8 & 18.6 & .54  &  &S& & &L&:& & &                            \\
\vspace{-1.3 mm} \\ 
 1861 &          &    & 09 58 26.  & -61 45.0 : & 284.21 &  -5.52 & 127 &  -60.6 &  -94.4 & \hfill 20x&\hfill  7 & 18.3 & .31  &  & & & & & & & & p.cov.by br.*              \\
 1862 & L092-004 &    & 09 58 32.6 & -67 24 07  & 287.68 & -10.01 &  92 &  -91.5 & -129.4 & \hfill114x&\hfill 47 & 14.6 & .24  &  &S& & &1& & &S&                            \\
 1863 &          &    & 09 58 37.3 & -49 08 58  & 276.63 &   4.55 & 213 &  -11.8 &   45.5 & \hfill 16x&\hfill  5 & 18.5 & .51  &  &S& & &E& & & &                            \\
 1864 &          &    & 09 58 39.2 & -64 11 59  & 285.72 &  -7.46 &  92 & -103.3 &   41.8 & \hfill 81x&\hfill  8 & 17.0 & .24  &  &S& & &M& &E&S&                            \\
 1865 &          &    & 09 58 40.5 & -65 05 55  & 286.27 &  -8.17 &  92 &  -99.7 &   -6.2 & \hfill 15x&\hfill  4 & 19.7 & .25  &  & & & & & & & &                            \\
 1866 &          &    & 09 58 42.1 & -49 03 35  & 276.59 &   4.63 & 213 &  -11.2 &   50.3 & \hfill 16x&\hfill 11 & 17.7 & .55  &  &E& & &2& & & &                            \\
 1867 &          &    & 09 58 53.  & -61 00.7 : & 283.80 &  -4.90 & 127 &  -59.0 &  -54.9 & \hfill 17x&\hfill  9 & 18.4 & .43  &  & & & & & & & & smooth                     \\
 1868 &          &    & 09 58 56.8 & -48 14 06  & 276.12 &   5.32 & 213 &   -9.0 &   94.5 & \hfill 20x&\hfill  5 & 18.5 & .54  &  &S& & &E& & & &                            \\
 1869 &          &    & 09 58 58.  & -60 40.0 : & 283.60 &  -4.62 & 127 &  -59.0 &  -36.4 & \hfill 20x&\hfill 13 & 17.4 & .43  &  &E& & & &?& & &                            \\
 1870 &          &    & 09 59 00.1 & -48 58 27  & 276.58 &   4.73 & 213 &   -8.5 &   54.9 & \hfill 13x&\hfill  8 & 18.2 & .56  &  &S& & &0& & & &                            \\
\vspace{-1.3 mm} \\ 
 1871 &          &    & 09 59 05.5 & -64 49 56  & 286.14 &  -7.93 &  92 &  -98.4 &    8.2 & \hfill 24x&\hfill 19 & 17.1 & .27  &  &F& & & & & &1&                            \\
 1872 &          &    & 09 59 08.7 & -65 40 51  & 286.67 &  -8.61 &  92 &  -94.9 &  -37.2 & \hfill 16x&\hfill  3 & 19.8 & .24  & ?&S& & & &?& &1&                            \\
 1873 &          &    & 09 59 09.9 & -65 43 58  & 286.70 &  -8.65 &  92 &  -94.6 &  -40.0 & \hfill 16x&\hfill 13 & 17.9 & .23  &  & & & & & & & &                            \\
 1874 &          &    & 09 59 18.3 & -67 17 46  & 287.67 &  -9.88 &  92 &  -88.0 & -123.5 & \hfill 15x&\hfill 12 & 18.6 & .22  & ?&S& & & & & & & or trpl syst.              \\
 1875 &          &    & 09 59 24.3 & -63 49 11  & 285.55 &  -7.11 &  92 & -100.3 &   62.4 & \hfill 51x&\hfill 22 & 15.9 & .26  &  &S& & &1&:& &S&                            \\
 1876 &          & I  & 09 59 28.0 & -49 16 22  & 276.82 &   4.54 & 213 &   -4.4 &   38.9 & \hfill 27x&\hfill  7 & 17.8 & .52  &  &S& & &0& & & &                            \\
 1877 &          &    & 09 59 28.7 & -64 51 40  & 286.20 &  -7.93 &  92 &  -96.1 &    6.8 & \hfill 38x&\hfill 30 & 16.4 & .27  &  & & & & & & &S&                            \\
 1878 &          & NS & 09 59 36.  & -60 45.0 : & 283.72 &  -4.64 & 127 &  -54.7 &  -40.7 & \hfill 16x&\hfill  5 & 18.7 & .42  &  &S& & &1&:& & &                            \\
 1879 &          &    & 09 59 40.7 & -64 50 28  & 286.20 &  -7.90 &  92 &  -95.0 &    7.9 & \hfill 16x&\hfill  4 & 20.0 & .27  &  & & & & & & & & LSB, w.2 comp.             \\
 1880 &          &    & 09 59 41.  & -60 47.4 : & 283.75 &  -4.67 & 127 &  -54.1 &  -42.9 & \hfill 15x&\hfill 11 & 18.1 & .41  &  &S& & &5& &F& &                            \\
\vspace{-1.3 mm} \\ 
 1881 &          &    & 09 59 51.5 & -64 49 55  & 286.21 &  -7.89 &  92 &  -94.0 &    8.5 & \hfill 13x&\hfill 13 & 18.9 & .27  &  & & & & & & & & neighb.of 1879             \\
 1882 &          &    & 09 59 54.1 & -65 58 05  & 286.91 &  -8.79 &  92 &  -89.7 &  -52.3 & \hfill 15x&\hfill 11 & 18.1 & .20  &  & & & & & & & &                            \\
 1883 &          &    & 09 59 59.9 & -47 24 16  & 275.76 &   6.09 & 213 &     .5 &  139.1 & \hfill 16x&\hfill 16 & 17.9 & .28  &  &S& & &5& & & &                            \\
 1884 &          &    & 10 00 00.8 & -65 59 37  & 286.93 &  -8.80 &  92 &  -89.0 &  -53.6 & \hfill 27x&\hfill 15 & 17.1 & .20  &  &S& & & &?& & & br.blg                     \\
 1885 &          &    & 10 00 17.4 & -65 38 36  & 286.74 &  -8.51 &  92 &  -88.7 &  -34.8 & \hfill 13x&\hfill  8 & 18.8 & .26  & ?& & & & & & & &                            \\
 1886 &          &    & 10 00 33.4 & -65 38 29  & 286.76 &  -8.49 &  92 &  -87.3 &  -34.6 & \hfill 20x&\hfill 17 & 17.9 & .26  &  &S& & & & &F&S& LSB                        \\
 1887 &          &    & 10 00 34.0 & -49 37 14  & 277.17 &   4.37 & 213 &    5.1 &   20.2 & \hfill 13x&\hfill  5 & 19.2 & .54  &  &S& & & & & & &                            \\
 1888 &          &    & 10 00 39.5 & -67 21 00  & 287.81 &  -9.84 &  92 &  -80.8 & -125.9 & \hfill 20x&\hfill 17 & 17.4 & .22  &  & & & & & & & & br.nucl.                   \\
 1889 &          &    & 10 00 55.9 & -63 10 22  & 285.30 &  -6.49 &  92 &  -93.4 &   97.7 & \hfill 13x&\hfill  5 & 19.6 & .29  & ?&S& & & &?& &S&                            \\
 1890 &          &    & 10 00 57.9 & -47 19 53  & 275.85 &   6.24 & 213 &    9.2 &  142.9 & \hfill 17x&\hfill  7 & 18.2 & .26  &  &S& & &E& & & &                            \\
\vspace{-1.3 mm} \\ 
 1891 &          &    & 10 00 59.3 & -64 51 34  & 286.32 &  -7.83 &  92 &  -87.5 &    7.4 & \hfill 22x&\hfill  7 & 18.2 & .24  &  &S& & & & & & &                            \\
 1892 &          &    & 10 01 07.7 & -65 27 07  & 286.69 &  -8.30 &  92 &  -84.7 &  -24.2 & \hfill 27x&\hfill 17 & 17.1 & .26  &  &S& & &M& & & & 1 dist.sp.arm              \\
 1893 &          &    & 10 01 11.7 & -63 08 41  & 285.31 &  -6.45 &  92 &  -91.9 &   99.2 & \hfill 20x&\hfill  7 & 18.6 & .29  &  &S& & & &?& &1&                            \\
 1894 &          &    & 10 01 16.6 & -53 01 01  & 279.29 &   1.70 & 167 &   58.6 &  105.8 & \hfill 24x&\hfill 20 & 17.0 & .90  & ?&I& & & &?& &S&                            \\
 1895 &          &    & 10 01 18.6 & -63 47 20  & 285.71 &  -6.96 &  92 &  -89.1 &   64.8 & \hfill 15x&\hfill 11 & 18.0 & .25  &  & & & & & & & &                            \\
 1896 &          &    & 10 01 22.9 & -47 16 15  & 275.87 &   6.33 & 213 &   13.1 &  146.1 & \hfill 23x&\hfill 11 & 17.6 & .26  &  & & & & & & & & dist.nucl, smooth          \\
 1897 &          &    & 10 01 23.0 & -47 33 10  & 276.04 &   6.11 & 213 &   13.0 &  131.0 & \hfill 20x&\hfill  9 & 17.7 & .29  &  &E& & &3& & & &                            \\
 1898 &          &    & 10 01 23.9 & -65 34 44  & 286.79 &  -8.38 &  92 &  -82.8 &  -30.9 & \hfill 19x&\hfill  4 & 19.2 & .26  &  &S& & & & &E&S&                            \\
 1899 &          &    & 10 01 31.6 & -65 13 54  & 286.59 &  -8.10 &  92 &  -83.2 &  -12.3 & \hfill 30x&\hfill  7 & 18.0 & .26  &  &S& & & &?& & &                            \\
 1900 &          &    & 10 01 31.7 & -49 50 43  & 277.43 &   4.28 & 213 &   13.4 &    8.1 & \hfill 38x&\hfill  4 & 17.8 & .47  &  &S& & &9& &E& &                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 1901 &          &    & 10 01 34.3 & -67 34 28  & 288.02 &  -9.97 &  92 &  -75.4 & -137.6 & \hfill 15x&\hfill 11 & 18.1 & .25  &  &S& & & &?& & &                            \\
 1902 &          & I  & 10 01 41.8 & -65 08 29  & 286.55 &  -8.02 &  92 &  -82.6 &   -7.4 & \hfill 16x&\hfill  4 & 19.3 & .25  &  &S& & & &?& & & cl.to br.*                 \\
 1903 &          &    & 10 01 42.0 & -66 59 12  & 287.67 &  -9.49 &  92 &  -76.6 & -106.1 & \hfill 20x&\hfill  5 & 18.6 & .21  &  &S& & & & &E& &                            \\
 1904 &          &    & 10 01 47.  & -61 43.9 : & 284.52 &  -5.27 & 127 &  -39.5 &  -92.9 & \hfill 20x&\hfill 16 & 17.3 & .34  &  &S& & & &?& &S&                            \\
 1905 &          &    & 10 01 47.4 & -47 19 00  & 275.96 &   6.34 & 213 &   16.7 &  143.7 & \hfill 13x&\hfill 11 & 17.9 & .25  &  &S& & & &?& & &                            \\
 1906 &          &    & 10 01 47.6 & -65 39 13  & 286.87 &  -8.42 &  92 &  -80.4 &  -34.8 & \hfill 16x&\hfill  5 & 18.8 & .25  &  & & & & & & & &                            \\
 1907 & L092-006 & I  & 10 01 54.6 & -64 43 26  & 286.32 &  -7.67 &  92 &  -82.7 &   15.0 & \hfill148x&\hfill 87 & 13.5 & .23  &  &S&X&R&3& & &S&                            \\
 1908 &          &    & 10 02 16.2 & -65 30 06  & 286.82 &  -8.27 &  92 &  -78.2 &  -26.5 & \hfill 13x&\hfill  5 & 19.5 & .24  & ?& & & & & & &1&                            \\
 1909 & L092-007 &    & 10 02 17.1 & -67 12 20  & 287.85 &  -9.63 &  92 &  -72.9 & -117.7 & \hfill134x&\hfill 34 & 15.0 & .21  &  &I& & & & & &S& LSB                        \\
 1910 &          &    & 10 02 23.4 & -65 57 29  & 287.11 &  -8.63 &  92 &  -76.2 &  -50.9 & \hfill 40x&\hfill 12 & 16.8 & .22  &  &S& & &M& & &S& w.comp.                    \\
\vspace{-1.3 mm} \\ 
 1911 &          &    & 10 02 29.8 & -48 48 41  & 276.94 &   5.20 & 213 &   22.3 &   63.4 & \hfill 16x&\hfill  4 & 19.2 & .40  &  &S& & & & &E& &                            \\
 1912 &          &    & 10 02 35.6 & -64 16 14  & 286.11 &  -7.26 &  92 &  -80.1 &   39.5 & \hfill 27x&\hfill  5 & 18.2 & .21  &  &S& & &E& & & &                            \\
 1913 &          &    & 10 02 36.6 & -47 49 15  & 276.37 &   6.01 & 213 &   23.9 &  116.5 & \hfill 20x&\hfill  4 & 18.7 & .32  &  &S& & &5&:&E& & dist.nucl.                 \\
 1914 &          &    & 10 02 37.8 & -67 02 31  & 287.78 &  -9.48 &  92 &  -71.6 & -108.8 & \hfill 16x&\hfill  8 & 18.4 & .21  &  & & & & & & & &                            \\
 1915 &          &    & 10 02 38.4 & -65 54 44  & 287.10 &  -8.58 &  92 &  -75.0 &  -48.4 & \hfill 13x&\hfill  4 & 19.5 & .23  &  &S& & & & & & &                            \\
 1916 &          &    & 10 02 40.3 & -48 49 00  & 276.97 &   5.22 & 213 &   23.9 &   63.2 & \hfill 40x&\hfill  4 & 18.0 & .38  &  &S& & & & &E& &                            \\
 1917 &          &    & 10 02 47.1 & -67 19 24  & 287.96 &  -9.70 &  92 &  -70.0 & -123.8 & \hfill 36x&\hfill  4 & 18.6 & .21  &  &S& & &L& & &1&                            \\
 1918 &          &    & 10 02 49.9 & -48 54 48  & 277.05 &   5.16 & 213 &   25.2 &   58.0 & \hfill 13x&\hfill  7 & 18.3 & .47  &  & & & & & & & &                            \\
 1919 & AM1002   &    & 10 02 50.4 & -48 29 50  & 276.80 &   5.49 & 213 &   25.6 &   80.3 & \hfill 40x&\hfill 40 & 15.3 & .47  &  &S& & &6& & & &                            \\
 1920 &          &    & 10 02 55.2 & -66 34 07  & 287.52 &  -9.09 &  92 &  -71.5 &  -83.4 & \hfill 56x&\hfill 56 & 15.0 & .23  &  &L& & & & & &S&                            \\
\vspace{-1.3 mm} \\ 
 1921 &          &    & 10 03 01.1 & -64 25 20  & 286.24 &  -7.35 &  92 &  -77.2 &   31.5 & \hfill 23x&\hfill 15 & 17.2 & .18  &  & & & & & & &1&                            \\
 1922 &          &    & 10 03 04.2 & -64 28 00  & 286.27 &  -7.39 &  92 &  -76.8 &   29.1 & \hfill 16x&\hfill  9 & 18.3 & .19  &  & & & & & & & & cl.to br.*                 \\
 1923 &          &    & 10 03 05.3 & -49 32 51  & 277.46 &   4.67 & 213 &   27.1 &   23.9 & \hfill 20x&\hfill  8 & 18.0 & .51  &  & & & & & & & & br.blg, LSBdisk            \\
 1924 &          &    & 10 03 10.4 & -52 14 02  & 279.06 &   2.51 & 213 &   25.9 & -120.1 & \hfill 16x&\hfill  5 & 18.7 & .69  &  & & & & & & &2&                            \\
 1925 &          &    & 10 03 18.5 & -67 31 14  & 288.12 &  -9.83 &  92 &  -66.7 & -134.2 & \hfill 22x&\hfill  9 & 17.8 & .22  &  & & & & & & & &                            \\
 1926 &          &    & 10 03 25.4 & -51 06 10  & 278.42 &   3.44 & 213 &   28.8 &  -59.5 & \hfill 13x&\hfill  8 & 18.4 & .53  & ?&S& & & &?& & & br.blg, LSBdisk            \\
 1927 &          &    & 10 03 29.4 & -65 32 45  & 286.95 &  -8.23 &  92 &  -71.3 &  -28.5 & \hfill 16x&\hfill  5 & 19.1 & .23  &  &S& & & &?& & &                            \\
 1928 &          &    & 10 03 36.7 & -49 34 46  & 277.55 &   4.69 & 213 &   31.6 &   22.1 & \hfill 13x&\hfill  4 & 19.4 & .44  &  &S& & & &?& & & dist.nucl.                 \\
 1929 &          &    & 10 03 37.3 & -64 54 51  & 286.58 &  -7.71 &  92 &  -72.4 &    5.4 & \hfill 16x&\hfill  3 & 19.9 & .25  &  &S& & & & &E& &                            \\
 1930 &          &    & 10 03 37.6 & -49 09 06  & 277.30 &   5.04 & 213 &   32.1 &   45.1 & \hfill 13x&\hfill 13 & 17.7 & .45  &  &F& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1931 &          &    & 10 03 40.3 & -62 30 04  & 285.15 &  -5.76 & 127 &     .0 &     .0 & \hfill 23x&\hfill 15 & 17.6 & .25  &  & & & & & & & & LSB                        \\
 1932 &          &    & 10 03 40.5 & -48 43 23  & 277.05 &   5.39 & 213 &   32.8 &   68.1 & \hfill 16x&\hfill 13 & 17.4 & .41  &  & & & & & & & & p.cov.by br.*              \\
 1933 &          &    & 10 03 41.3 & -62 40 20  & 285.26 &  -5.90 &  92 &  -78.1 &  125.4 & \hfill 20x&\hfill  7 & 18.6 & .27  &  &S& & & & &E& &                            \\
 1934 &          &    & 10 03 43.8 & -47 31 07  & 276.34 &   6.37 & 213 &   34.2 &  132.6 & \hfill 13x&\hfill  7 & 18.6 & .22  &  & & & & & & & & smooth                     \\
 1935 &          &    & 10 03 45.1 & -47 48 05  & 276.51 &   6.14 & 213 &   34.2 &  117.5 & \hfill 20x&\hfill  7 & 17.9 & .30  &  &F& & & & & & &                            \\
 1936 &          &    & 10 03 48.7 & -66 13 19  & 287.38 &  -8.75 &  92 &  -67.7 &  -64.6 & \hfill 30x&\hfill 12 & 17.1 & .19  &  &E& & & &?& &S&                            \\
 1937 &          &    & 10 03 51.1 & -67 37 51  & 288.23 &  -9.89 &  92 &  -63.6 & -140.0 & \hfill 12x&\hfill  9 & 18.9 & .21  &  & & & & & & & & LSB                        \\
 1938 & L062-002 & I  & 10 03 59.3 & -67 30 14  & 288.17 &  -9.78 &  92 &  -63.3 & -133.2 & \hfill 60x&\hfill 54 & 15.1 & .21  &  &S&X& &3&:& &S& LSBdisk                    \\
 1939 & L213-006 &    & 10 04 11.8 & -50 21 59  & 278.09 &   4.11 & 213 &   36.0 &  -20.1 & \hfill 54x&\hfill 16 & 16.0 & .44  &  &I& & & & & & &                            \\
 1940 &          &    & 10 04 13.7 & -63 53 03  & 286.02 &  -6.84 &  92 &  -71.6 &   60.7 & \hfill 16x&\hfill  8 & 18.6 & .23  &  &I& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 1941 &          &    & 10 04 21.6 & -49 07 10  & 277.37 &   5.14 & 213 &   38.5 &   46.7 & \hfill 20x&\hfill  7 & 18.0 & .38  &  &S& & & & &E& & br.blg                     \\
 1942 &          & I  & 10 04 22.4 & -47 48 28  & 276.60 &   6.20 & 213 &   39.8 &  117.0 & \hfill 13x&\hfill  8 & 18.6 & .30  &  &I& & & & & & &                            \\
 1943 & L092-008 &    & 10 04 30.8 & -67 08 02  & 287.99 &  -9.45 &  92 &  -61.5 & -113.2 & \hfill215x&\hfill161 & 12.3 & .24  &  &E& & &3& & &S&                            \\
 1944 &          &    & 10 04 31.7 & -48 56 39  & 277.29 &   5.29 & 213 &   40.2 &   56.1 & \hfill 13x&\hfill  7 & 18.3 & .32  &  &S& & & & &E& &                            \\
 1945 &          &    & 10 04 34.2 & -49 59 53  & 277.92 &   4.44 & 213 &   39.5 &    -.4 & \hfill 47x&\hfill 40 & 15.1 & .44  &  &S&B&R&4& & & &                            \\
 1946 &          & Q  & 10 04 41.6 & -65 03 33  & 286.76 &  -7.76 &  92 &  -65.9 &   -2.1 & \hfill 13x&\hfill  4 & 19.1 & .27  &  &S& & & &?& & & w.comp.                    \\
 1947 & L092-009 &    & 10 04 43.6 & -66 49 08  & 287.81 &  -9.18 &  92 &  -61.2 &  -96.3 & \hfill 81x&\hfill 13 & 16.3 & .24  &  &I& & & & & &S&                            \\
 1948 &          &    & 10 04 46.  & -62 08.7 : & 285.05 &  -5.40 & 127 &  -21.8 & -115.7 & \hfill 27x&\hfill  7 & 18.2 & .29  &  &S& & & & & &1&                            \\
 1949 & L263-004 & Q2 & 10 04 47.4 & -47 27 05  & 276.45 &   6.53 & 213 &   43.9 &  136.1 & \hfill 74x&\hfill 47 & 14.5 & .20  &  &S&B& &3& & & &                            \\
 1950 &          &    & 10 04 48.0 & -49 29 56  & 277.66 &   4.87 & 213 &   42.0 &   26.3 & \hfill 17x&\hfill 16 & 17.3 & .37  &  &S&B& &5& &F& &                            \\
\vspace{-1.3 mm} \\ 
 1951 &          &    & 10 04 48.9 & -49 53 43  & 277.89 &   4.55 & 213 &   40.2 &    6.4 & \hfill 16x&\hfill 16 & 17.1 & .42  &  &F& & & & & & &                            \\
 1952 &          &    & 10 04 48.9 & -62 01 12  & 284.98 &  -5.29 & 127 &  -20.2 & -108.2 & \hfill 17x&\hfill 13 & 17.8 & .32  &  &S& & & &P& & &                            \\
 1953 &          &    & 10 04 52.6 & -50 49 16  & 278.44 &   3.80 & 213 &   41.3 &  -44.6 & \hfill 16x&\hfill  7 & 17.9 & .40  &  &E& & & & & & & cl.to br.*                 \\
 1954 &          & Q2 & 10 04 59.4 & -47 28 58  & 276.49 &   6.52 & 213 &   45.7 &  134.4 & \hfill 20x&\hfill 13 & 17.0 & .19  &  &S& & & & & & &                            \\
 1955 &          & Q  & 10 05 01.5 & -49 42 05  & 277.80 &   4.73 & 213 &   43.7 &   15.4 & \hfill 13x&\hfill  5 & 19.2 & .40  &  & & & & & & & &                            \\
 1956 &          &    & 10 05 05.3 & -47 17 25  & 276.39 &   6.69 & 213 &   46.8 &  144.7 & \hfill 27x&\hfill  9 & 17.5 & .26  &  &S& & &L&:& & &                            \\
 1957 &          &    & 10 05 12.9 & -66 21 41  & 287.58 &  -8.78 &  92 &  -59.8 &  -71.7 & \hfill 11x&\hfill  7 & 19.3 & .21  &  & & & & & & & &                            \\
 1958 &          &    & 10 05 14.3 & -48 52 18  & 277.35 &   5.42 & 213 &   46.5 &   59.9 & \hfill 16x&\hfill  7 & 17.9 & .29  &  &S& & &1& & & & br.blg                     \\
 1959 &          &    & 10 05 18.7 & -66 52 08  & 287.89 &  -9.19 &  92 &  -58.0 &  -98.8 & \hfill 20x&\hfill 20 & 17.6 & .23  & ?& & & & & & &S& LSB                        \\
 1960 &          &    & 10 05 22.8 & -62 02 07  & 285.04 &  -5.27 & 127 &  -16.6 & -109.0 & \hfill 16x&\hfill  9 & 17.8 & .30  &  &E& & &3&:& & & sharp edge                 \\
\vspace{-1.3 mm} \\ 
 1961 &          &    & 10 05 31.0 & -48 58 32  & 277.44 &   5.36 & 213 &   48.8 &   54.2 & \hfill 13x&\hfill 11 & 18.2 & .30  &  & & & & & &F& &                            \\
 1962 &          &    & 10 05 31.8 & -51 06 48  & 278.70 &   3.63 & 213 &   46.5 &  -60.4 & \hfill 17x&\hfill 15 & 17.4 & .55  & ?& & & & & & & &                            \\
 1963 & L092-010 & I  & 10 05 32.4 & -64 07 06  & 286.28 &  -6.95 &  92 &  -63.4 &   48.5 & \hfill 74x&\hfill 74 & 14.3 & .22  &  &S& & &3& & &S& 92-EN010                   \\
 1964 &          &    & 10 05 33.7 & -65 48 19  & 287.28 &  -8.31 &  92 &  -59.2 &  -41.8 & \hfill 16x&\hfill 13 & 18.1 & .23  &  &S& & & & & &1&                            \\
 1965 &          &    & 10 05 38.5 & -48 50 47  & 277.38 &   5.48 & 213 &   50.0 &   61.1 & \hfill 13x&\hfill  7 & 18.7 & .29  &  & & & & & & & &                            \\
 1966 &          &    & 10 05 47.9 & -64 46 18  & 286.69 &  -7.46 &  92 &  -60.3 &   13.6 & \hfill 20x&\hfill  7 & 18.2 & .23  &  &S& & & & & & &                            \\
 1967 &          &    & 10 05 48.2 & -62 19 02  & 285.25 &  -5.47 & 127 &  -14.0 & -124.0 & \hfill 24x&\hfill  4 & 18.6 & .25  &  &S& & & & &E& &                            \\
 1968 &          &    & 10 05 50.3 & -47 40 29  & 276.72 &   6.45 & 213 &   53.1 &  123.9 & \hfill 13x&\hfill 13 & 18.1 & .19  &  &S& & & & & & &                            \\
 1969 &          &    & 10 05 53.2 & -49 25 12  & 277.75 &   5.04 & 213 &   51.5 &   30.3 & \hfill 16x&\hfill  4 & 19.2 & .33  &  &S& & &3& & & &                            \\
 1970 &          & I  & 10 05 54.0 & -62 49 34  & 285.55 &  -5.88 &  92 &  -64.2 &  117.8 & \hfill 20x&\hfill  5 & 18.5 & .27  & ?&S& & & & & &S& or blended **              \\
\vspace{-1.3 mm} \\ 
 1971 &          &    & 10 05 55.9 & -47 35 58  & 276.69 &   6.52 & 213 &   54.1 &  127.9 & \hfill 13x&\hfill  7 & 18.6 & .19  & ?& & & & & & & &                            \\
 1972 &          &    & 10 05 58.5 & -50 30 06  & 278.40 &   4.17 & 213 &   51.0 &  -27.7 & \hfill 20x&\hfill  9 & 17.6 & .43  &  &I& & & &?& & & dbl syst?                  \\
 1973 &          &    & 10 06 00.0 & -64 48 05  & 286.72 &  -7.47 &  92 &  -59.1 &   12.0 & \hfill 17x&\hfill  7 & 18.6 & .23  &  & & & & & & & &                            \\
 1974 &          &    & 10 06 03.0 & -47 24 12  & 276.59 &   6.69 & 213 &   55.4 &  138.4 & \hfill 27x&\hfill  7 & 17.7 & .17  &  &S& & & &?& & &                            \\
 1975 &          &    & 10 06 07.6 & -47 56 14  & 276.92 &   6.27 & 213 &   55.4 &  109.8 & \hfill 13x&\hfill 13 & 18.0 & .24  &  &S& & &5&:& & & dist.nucl.                 \\
 1976 &          &    & 10 06 11.8 & -65 51 52  & 287.37 &  -8.32 &  92 &  -55.6 &  -44.9 & \hfill 30x&\hfill 16 & 17.2 & .22  & ?&I& & & & & & & or HII-reg.                \\
 1977 &          & I  & 10 06 19.2 & -48 58 24  & 277.55 &   5.44 & 213 &   55.9 &   54.2 & \hfill 20x&\hfill 13 & 17.2 & .29  & ?& & & & & & & & dbl syst, w.comp.          \\
 1978 &          &    & 10 06 23.4 & -48 23 17  & 277.22 &   5.93 & 213 &   57.2 &   85.5 & \hfill 20x&\hfill 13 & 17.5 & .27  & ?& & & & & & & &                            \\
 1979 &          &    & 10 06 30.7 & -64 44 18  & 286.73 &  -7.39 &  92 &  -56.3 &   15.5 & \hfill 27x&\hfill  7 & 18.2 & .23  &  &S& & & & &E&1& pair w.1981                \\
 1980 &          &    & 10 06 32.4 & -66 09 36  & 287.57 &  -8.54 &  92 &  -53.1 &  -60.6 & \hfill 13x&\hfill  4 & 19.6 & .19  &  &S& & & & &N& &                            \\
\vspace{-1.3 mm} \\ 
 1981 &          &    & 10 06 32.5 & -64 45 17  & 286.74 &  -7.40 &  92 &  -56.1 &   14.6 & \hfill 34x&\hfill 27 & 16.6 & .23  &  &S& & & & &F&S& pair w.1979                \\
 1982 &          &    & 10 06 34.9 & -47 46 08  & 276.88 &   6.45 & 213 &   59.7 &  118.7 & \hfill 27x&\hfill  3 & 18.9 & .21  &  &S& & & & &E& &                            \\
 1983 &          &    & 10 06 39.9 & -64 58 26  & 286.88 &  -7.57 &  92 &  -55.0 &    2.9 & \hfill 17x&\hfill  9 & 18.8 & .27  &  & & & & & & & &                            \\
 1984 &          &    & 10 06 42.6 & -49 44 32  & 278.05 &   4.85 & 213 &   58.3 &   12.9 & \hfill 11x&\hfill  5 & 19.1 & .36  &  & & & & & & & & trpl syst.w.1990,1991      \\
 1985 &          &    & 10 06 44.2 & -48 35 02  & 277.38 &   5.80 & 213 &   60.1 &   75.0 & \hfill 40x&\hfill  7 & 17.3 & .28  &  &S& & &3&:& &S&                            \\
 1986 &          &    & 10 06 45.5 & -65 36 43  & 287.26 &  -8.08 &  92 &  -53.1 &  -31.2 & \hfill 19x&\hfill  3 & 19.9 & .24  &  &S& & & & &E& &                            \\
 1987 &          &    & 10 06 46.4 & -47 35 06  & 276.80 &   6.62 & 213 &   61.7 &  128.5 & \hfill 16x&\hfill  3 & 19.3 & .19  &  &S& & & & &E& & blg or s.p.*               \\
 1988 &          & I  & 10 06 49.2 & -64 43 03  & 286.74 &  -7.35 &  92 &  -54.6 &   16.7 & \hfill 15x&\hfill 13 & 17.8 & .22  &  &S& & &E& & & &                            \\
 1989 &          &    & 10 06 49.3 & -63 17 36  & 285.91 &  -6.19 &  92 &  -57.6 &   93.0 & \hfill 20x&\hfill  7 & 18.8 & .36  &  &S& & & &?& & &                            \\
 1990 &          &    & 10 06 49.7 & -49 44 28  & 278.07 &   4.86 & 213 &   59.3 &   12.9 & \hfill 15x&\hfill  8 & 18.3 & .35  &  &S& & &3&:& & & trpl syst.w.1984,1991      \\
\vspace{-1.3 mm} \\ 
 1991 &          &    & 10 06 50.4 & -49 45 13  & 278.07 &   4.86 & 213 &   59.4 &   12.3 & \hfill 13x&\hfill  5 & 18.9 & .35  &  &S& & &1& & & & trpl syst.w.1984,1990      \\
 1992 &          &    & 10 06 57.3 & -62 46 17  & 285.62 &  -5.76 &  92 &  -57.8 &  121.0 & \hfill 13x&\hfill  7 & 18.9 & .29  &  & & & & & & & &                            \\
 1993 &          &    & 10 06 57.4 & -50 45 24  & 278.67 &   4.05 & 213 &   59.0 &  -41.5 & \hfill 17x&\hfill  7 & 18.1 & .37  &  &S& & & & & & &                            \\
 1994 &          &    & 10 07 05.9 & -64 49 27  & 286.83 &  -7.42 &  92 &  -52.8 &   11.1 & \hfill 16x&\hfill 13 & 17.7 & .23  &  &E& & & & & & & dbl syst.w.1996            \\
 1995 &          &    & 10 07 06.5 & -61 11 34  & 284.72 &  -4.46 & 127 &   -5.7 &  -63.8 & \hfill 34x&\hfill 20 & 16.3 & .37  & ?&S& & & &?& & & or blended **              \\
 1996 &          &    & 10 07 07.8 & -64 49 16  & 286.83 &  -7.42 &  92 &  -52.6 &   11.2 & \hfill 13x&\hfill  9 & 18.4 & .23  &  &E& & & & & & & dbl syst.w.1994            \\
 1997 &          &    & 10 07 21.3 & -66 27 20  & 287.81 &  -8.73 &  92 &  -48.1 &  -76.3 & \hfill 23x&\hfill 20 & 17.1 & .19  &  &S& & &M& & &S&                            \\
 1998 &          &    & 10 07 24.5 & -49 48 27  & 278.18 &   4.86 & 213 &   64.3 &    9.2 & \hfill 13x&\hfill 13 & 18.3 & .35  &  &S& & & &?& & &                            \\
 1999 &          &    & 10 07 27.0 & -48 21 18  & 277.34 &   6.05 & 213 &   66.7 &   87.1 & \hfill 20x&\hfill  7 & 17.9 & .29  &  &S& & &0& & & &                            \\
 2000 & L092-012 & I  & 10 07 30.2 & -66 47 02  & 288.02 &  -8.99 &  92 &  -46.7 &  -93.8 & \hfill195x&\hfill 74 & 13.1 & .20  &  &S&B& &3&:& &S& or Im? or i.a.dbl syst?    \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 2001 &          &    & 10 07 32.9 & -48 24 08  & 277.38 &   6.03 & 213 &   67.5 &   84.5 & \hfill 13x&\hfill  3 & 19.7 & .28  &  &S& & & & &E& &                            \\
 2002 &          &    & 10 07 41.7 & -51 55 09  & 279.44 &   3.17 & 213 &   63.5 & -104.0 & \hfill 23x&\hfill  5 & 18.3 & .84  &  &S& & & & &E& &                            \\
 2003 &          &    & 10 07 42.8 & -49 28 22  & 278.03 &   5.17 & 213 &   67.4 &   27.1 & \hfill 17x&\hfill  3 & 19.0 & .27  &  &S& & & & &E& &                            \\
 2004 &          &    & 10 07 43.3 & -48 46 10  & 277.62 &   5.74 & 213 &   68.5 &   64.8 & \hfill 13x&\hfill  5 & 18.9 & .26  &  &S& & & & & & & dist.nucl.                 \\
 2005 &          &    & 10 07 43.5 & -64 45 12  & 286.84 &  -7.33 &  92 &  -49.4 &   15.0 & \hfill 15x&\hfill  5 & 18.8 & .22  &  &S& & & &?& & &                            \\
 2006 &          &    & 10 07 43.6 & -48 44 31  & 277.60 &   5.76 & 213 &   68.6 &   66.3 & \hfill 47x&\hfill 13 & 16.7 & .26  &  &S& & &3&:& & &                            \\
 2007 &          &    & 10 07 44.0 & -50 41 28  & 278.73 &   4.17 & 213 &   65.7 &  -38.2 & \hfill 27x&\hfill 11 & 17.2 & .37  &  &I& & & & & & &                            \\
 2008 &          &    & 10 07 54.8 & -48 59 27  & 277.77 &   5.58 & 213 &   69.9 &   52.9 & \hfill 16x&\hfill 11 & 17.8 & .25  &  &S&B& &5& & & &                            \\
 2009 &          &    & 10 07 58.0 & -48 46 26  & 277.66 &   5.76 & 213 &   70.7 &   64.5 & \hfill 17x&\hfill  9 & 18.1 & .24  &  &S& & &0& & & &                            \\
 2010 &          &    & 10 08 02.8 & -64 54 42  & 286.97 &  -7.44 &  92 &  -47.2 &    6.6 & \hfill 20x&\hfill  7 & 18.3 & .26  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2011 &          &    & 10 08 04.0 & -47 14 09  & 276.78 &   7.03 & 213 &   73.9 &  146.9 & \hfill 19x&\hfill 19 & 16.8 & .15  & ?&S& & &3&:& & & dbl syst?                  \\
 2012 &          &    & 10 08 09.0 & -63 51 33  & 286.36 &  -6.57 &  92 &  -48.6 &   63.0 & \hfill 13x&\hfill 13 & 18.7 & .25  & ?& & & & & & & &                            \\
 2013 &          &    & 10 08 05.  & -49 44.0 : & 278.23 &   4.99 & 213 &   70.1 &   13.0 & \hfill 16x&\hfill  7 & 18.1 & .30  &  &S& & &5&:& & & dist.nucl.                 \\
 2014 &          &    & 10 08 11.8 & -52 27 21  & 279.81 &   2.77 & 213 &   66.8 & -132.9 & \hfill 20x&\hfill 13 & 17.9 & .74  &  & & & & & & & &                            \\
 2015 &          &    & 10 08 15.0 & -62 23 25  & 285.52 &  -5.36 & 127 &    1.3 & -128.0 & \hfill 20x&\hfill 13 & 17.4 & .27  &  &S& & & & & & &                            \\
 2016 &          &    & 10 08 15.2 & -49 45 15  & 278.26 &   4.99 & 213 &   71.6 &   11.9 & \hfill 13x&\hfill  8 & 18.4 & .31  &  & & & & & & & &                            \\
 2017 & HEN373   & I  & 10 08 16.4 & -56 47 07  & 282.30 &   -.77 & 167 &  105.1 &  -98.1 & \hfill 67x&\hfill 27 & 15.8 & .30  & ?&S& & & &?& & & vLSB, diff, gas or neb?    \\
 2018 &          &    & 10 08 25.1 & -49 56 06  & 278.39 &   4.85 & 213 &   72.8 &    2.2 & \hfill 16x&\hfill 11 & 18.1 & .38  &  &S& & &5&:& &S& dist.nucl, dist.sp.arms    \\
 2019 &          &    & 10 08 31.9 & -63 13 31  & 286.03 &  -6.03 &  92 &  -47.4 &   97.0 & \hfill 24x&\hfill  4 & 19.3 & .39  &  &S& & & & &E& &                            \\
 2020 &          &    & 10 08 36.7 & -64 40 36  & 286.88 &  -7.21 &  92 &  -44.4 &   19.3 & \hfill 13x&\hfill  8 & 18.7 & .23  & ?& & & & & & & & br.blg or s.p.*            \\
\vspace{-1.3 mm} \\ 
 2021 &          &    & 10 08 36.7 & -67 29 16  & 288.52 &  -9.50 &  92 &  -39.6 & -131.3 & \hfill 22x&\hfill  7 & 18.4 & .21  &  &S& & & &?& &S&                            \\
 2022 &          &    & 10 08 42.0 & -50 25 13  & 278.70 &   4.48 & 213 &   74.4 &  -23.9 & \hfill 13x&\hfill  7 & 18.6 & .36  &  &S& & &1&:& & & br.blg                     \\
 2023 &          &    & 10 08 42.1 & -53 41 20  & 280.58 &   1.80 & 167 &  116.6 &   67.6 & \hfill 20x&\hfill 20 & 17.6 & .21  & ?&S& & & & & & & vLSB                       \\
 2024 &          &    & 10 08 43.5 & -50 24 41  & 278.70 &   4.49 & 213 &   74.6 &  -23.5 & \hfill 20x&\hfill 16 & 17.3 & .36  &  &E& & & &?& & &                            \\
 2025 &          &    & 10 08 51.8 & -64 52 31  & 287.02 &  -7.36 &  92 &  -42.7 &    8.7 & \hfill 13x&\hfill 11 & 18.1 & .25  & ?&E& & & & & & &                            \\
 2026 & L092-013 &    & 10 08 51.9 & -66 45 30  & 288.11 &  -8.89 &  92 &  -39.5 &  -92.2 & \hfill 98x&\hfill 81 & 13.8 & .20  &  &E& & &4& & &S&                            \\
 2027 &          &    & 10 08 53.9 & -47 18 46  & 276.94 &   7.05 & 213 &   81.4 &  142.6 & \hfill 19x&\hfill 11 & 17.6 & .14  &  &S& & &2& & & & w.comp.                    \\
 2028 &          &    & 10 08 54.1 & -64 43 40  & 286.93 &  -7.23 &  92 &  -42.7 &   16.6 & \hfill 13x&\hfill 13 & 18.1 & .24  & ?&E& & & & & &1&                            \\
 2029 &          &    & 10 08 57.0 & -65 05 22  & 287.15 &  -7.53 &  92 &  -41.8 &   -2.8 & \hfill 19x&\hfill  9 & 17.8 & .30  &  & & & & & & & &                            \\
 2030 &          &    & 10 08 58.9 & -48 53 25  & 277.86 &   5.76 & 213 &   79.4 &   58.0 & \hfill  8x&\hfill  8 & 18.9 & .23  &  &F& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2031 &          &    & 10 09 01.6 & -48 14 08  & 277.49 &   6.30 & 213 &   81.0 &   93.1 & \hfill 22x&\hfill 13 & 17.3 & .26  &  &S&X& &3& & & &                            \\
 2032 &          &    & 10 09 07.4 & -48 53 26  & 277.88 &   5.78 & 213 &   80.7 &   57.9 & \hfill 34x&\hfill 13 & 16.8 & .23  &  &S& & & &?& & &                            \\
 2033 &          &    & 10 09 08.6 & -48 52 51  & 277.88 &   5.79 & 213 &   80.9 &   58.4 & \hfill 20x&\hfill 17 & 17.1 & .23  &  &L& & & & & & &                            \\
 2034 &          &    & 10 09 11.2 & -48 11 16  & 277.48 &   6.36 & 213 &   82.5 &   95.6 & \hfill 20x&\hfill  8 & 18.0 & .24  &  &S& & &E&:& & &                            \\
 2035 &          &    & 10 09 12.9 & -66 57 44  & 288.26 &  -9.04 &  92 &  -37.3 & -103.1 & \hfill 19x&\hfill  8 & 18.3 & .20  & ?&S& & & &?& &S&                            \\
 2036 &          &    & 10 09 15.4 & -65 22 05  & 287.34 &  -7.74 &  92 &  -39.7 &  -17.7 & \hfill 31x&\hfill 27 & 16.7 & .28  &  &E& & & & & & & dwarf?                     \\
 2037 &          & Q  & 10 09 17.5 & -48 14 11  & 277.53 &   6.33 & 213 &   83.3 &   92.9 & \hfill 30x&\hfill 11 & 17.3 & .25  &  &E& & & &?& & & smooth                     \\
 2038 &          &    & 10 09 26.8 & -67 32 35  & 288.62 &  -9.50 &  92 &  -35.2 & -134.2 & \hfill 12x&\hfill 12 & 18.4 & .19  & ?&S& & & &?&F& &                            \\
 2039 &          &    & 10 09 27.0 & -64 56 15  & 287.10 &  -7.37 &  92 &  -39.2 &    5.4 & \hfill 40x&\hfill  5 & 18.0 & .26  &  &S& & & & &E&S&                            \\
 2040 & L092-014 &    & 10 09 29.4 & -66 24 02  & 287.96 &  -8.57 &  92 &  -36.8 &  -73.0 & \hfill 87x&\hfill 51 & 14.2 & .21  &  &F& & & & & &S&                            \\
\vspace{-1.3 mm} \\ 
 2041 &          &    & 10 09 35.9 & -49 12 56  & 278.13 &   5.55 & 213 &   84.3 &   40.4 & \hfill 27x&\hfill 13 & 17.2 & .27  &  &I& & & & & & & smooth                     \\
 2042 &          &    & 10 09 37.7 & -48 56 38  & 277.98 &   5.78 & 213 &   85.0 &   54.9 & \hfill 13x&\hfill 13 & 17.9 & .23  &  & & & & & & & & smooth                     \\
 2043 & L092-015 & I  & 10 09 39.4 & -66 53 50  & 288.26 &  -8.96 &  92 &  -35.1 &  -99.5 & \hfill 60x&\hfill 47 & 15.0 & .19  &  &S&X& &3& & &S&                            \\
 2044 &          &    & 10 09 42.4 & -47 21 09  & 277.07 &   7.09 & 213 &   88.6 &  140.2 & \hfill 16x&\hfill  4 & 19.4 & .16  &  &S& & & & &E& & smooth                     \\
 2045 &          &    & 10 09 48.0 & -64 25 40  & 286.84 &  -6.93 &  92 &  -38.0 &   32.8 & \hfill 20x&\hfill  3 & 19.3 & .23  &  &S& & & & &E& &                            \\
 2046 &          &    & 10 09 51.1 & -67 02 00  & 288.35 &  -9.06 &  92 &  -33.9 & -106.8 & \hfill 17x&\hfill  3 & 19.6 & .20  &  &S& & & & &E&1&                            \\
 2047 &          &    & 10 09 56.3 & -48 26 01  & 277.73 &   6.23 & 213 &   88.7 &   82.2 & \hfill 13x&\hfill 13 & 17.9 & .22  &  &S& & &M& & & &                            \\
 2048 &          &    & 10 09 58.4 & -64 06 04  & 286.67 &  -6.65 &  92 &  -37.5 &   50.3 & \hfill 17x&\hfill  4 & 19.4 & .26  &  &S& & & & &E&S&                            \\
 2049 &          &    & 10 10 09.3 & -48 46 38  & 277.95 &   5.97 & 213 &   90.0 &   63.7 & \hfill 13x&\hfill  7 & 18.6 & .21  & ?&I& & & &?& & &                            \\
 2050 &          &    & 10 10 10.7 & -50 30 28  & 278.95 &   4.55 & 213 &   86.8 &  -29.0 & \hfill 13x&\hfill 13 & 18.0 & .36  &  & & & & & & & & br.blg                     \\
\vspace{-1.3 mm} \\ 
 2051 &          &    & 10 10 16.8 & -51 04 59  & 279.29 &   4.08 & 213 &   86.6 &  -59.9 & \hfill 16x&\hfill  5 & 18.9 & .44  &  & & & & & & & & smooth                     \\
 2052 &          &    & 10 10 19.5 & -64 55 06  & 287.17 &  -7.30 &  92 &  -34.3 &    6.6 & \hfill 16x&\hfill 11 & 18.2 & .25  &  &S& & & &?& &S& dbl syst.                  \\
 2053 &          &    & 10 10 21.5 & -50 30 14  & 278.97 &   4.56 & 213 &   88.4 &  -28.9 & \hfill 13x&\hfill  7 & 18.6 & .35  &  &I& & & & & & &                            \\
 2054 &          &    & 10 10 21.7 & -47 40 34  & 277.35 &   6.89 & 213 &   94.0 &  122.7 & \hfill 13x&\hfill  7 & 18.1 & .18  &  & & & & & & & &                            \\
 2055 &          &    & 10 10 23.7 & -67 10 52  & 288.48 &  -9.15 &  92 &  -30.9 & -114.6 & \hfill 19x&\hfill 16 & 17.7 & .20  &  &S& & & & &N& &                            \\
 2056 &          &    & 10 10 26.8 & -65 12 53  & 287.35 &  -7.54 &  92 &  -33.2 &   -9.3 & \hfill 13x&\hfill  9 & 18.8 & .29  &  &S& & & &?& &1&                            \\
 2057 &          &    & 10 10 27.2 & -63 52 36  & 286.58 &  -6.44 &  92 &  -34.9 &   62.4 & \hfill 40x&\hfill 12 & 17.1 & .27  &  &S& & &M& & &S& dbl syst?                  \\
 2058 &          &    & 10 10 30.  & -53 00.8 : & 280.41 &   2.51 & 167 &  131.0 &  103.1 & \hfill 20x&\hfill  5 & 18.2 & .63  &  &S& & &M& & & &                            \\
 2059 &          &    & 10 10 31.6 & -65 32 12  & 287.54 &  -7.80 &  92 &  -32.3 &  -26.5 & \hfill 16x&\hfill  9 & 18.1 & .25  &  &E& & & &?& & &                            \\
 2060 &          &    & 10 10 35.3 & -49 35 58  & 278.48 &   5.33 & 213 &   92.2 &   19.5 & \hfill 13x&\hfill  4 & 19.4 & .26  & ?&S& & & &?&E& &                            \\
\vspace{-1.3 mm} \\ 
 2061 &          &    & 10 10 35.4 & -63 58 24  & 286.65 &  -6.51 &  92 &  -34.0 &   57.3 & \hfill 20x&\hfill  5 & 18.9 & .25  &  &S& & & &?& & &                            \\
 2062 &          &    & 10 10 36.2 & -52 45 24  & 280.28 &   2.73 & 167 &  134.5 &  116.7 & \hfill 13x&\hfill 11 & 17.9 & .69  &  &F& & & & & & &                            \\
 2063 & L127-011 & I  & 10 10 36.5 & -62 17 11  & 285.69 &  -5.12 & 127 &   15.9 & -122.5 & \hfill 67x&\hfill 27 & 15.1 & .29  & ?&S& & &3& & & & plate flaw?                \\
 2064 &          &    & 10 10 36.6 & -51 22 24  & 279.50 &   3.87 & 213 &   88.7 &  -75.6 & \hfill 34x&\hfill 16 & 16.7 & .47  & ?&S& & & &?& &S&                            \\
 2065 &          &    & 10 10 41.3 & -50 29 46  & 279.01 &   4.60 & 213 &   91.2 &  -28.6 & \hfill 27x&\hfill  5 & 18.1 & .34  &  &S& & &4& & & &                            \\
 2066 &          &    & 10 10 41.9 & -52 28 50  & 280.14 &   2.97 & 167 &  136.1 &  131.4 & \hfill 13x&\hfill  7 & 19.2 & .82  &  & & & & & & & &                            \\
 2067 &          &    & 10 10 44.7 & -49 07 24  & 278.23 &   5.74 & 213 &   94.5 &   45.0 & \hfill 13x&\hfill  9 & 18.3 & .26  &  &F& & & &?& & &                            \\
 2068 &          &    & 10 10 45.2 & -49 37 14  & 278.52 &   5.33 & 213 &   93.6 &   18.3 & \hfill 27x&\hfill 17 & 16.6 & .26  & ?&S& & &L& & & &                            \\
 2069 &          &    & 10 10 45.6 & -48 39 38  & 277.97 &   6.12 & 213 &   95.6 &   69.7 & \hfill 13x&\hfill  7 & 18.6 & .22  &  &S& & &L&?& & &                            \\
 2070 &          &    & 10 10 45.9 & -50 32 19  & 279.04 &   4.57 & 213 &   90.6 &  -30.4 & \hfill 11x&\hfill  9 & 18.8 & .31  &  & & & & & & &1&                            \\
\vspace{-1.3 mm} \\ 
 2071 &          &    & 10 10 46.5 & -50 31 01  & 279.03 &   4.59 & 213 &   91.9 &  -29.7 & \hfill 20x&\hfill  7 & 17.9 & .32  &  &S& & &1& & &1&                            \\
 2072 &          &    & 10 10 47.6 & -65 00 38  & 287.26 &  -7.35 &  92 &  -31.5 &    1.7 & \hfill 27x&\hfill 23 & 16.7 & .27  &  &S& & &M& &F& &                            \\
 2073 &          &    & 10 10 49.  & -62 08.8 : & 285.63 &  -4.99 & 127 &   17.4 & -115.1 & \hfill 16x&\hfill  8 & 18.2 & .29  &  &S& & &M& & & &                            \\
 2074 &          &    & 10 10 49.3 & -63 10 23  & 286.21 &  -5.84 &  92 &  -33.6 &  100.2 & \hfill 13x&\hfill  8 & 18.7 & .38  &  & & & & & & & &                            \\
 2075 &          &    & 10 10 53.1 & -47 31 56  & 277.34 &   7.06 & 213 &   99.0 &  130.2 & \hfill 13x&\hfill  5 & 19.2 & .17  &  &S& & & & & & & dbl syst. of S..L          \\
 2076 &          &    & 10 10 55.4 & -50 24 56  & 278.99 &   4.69 & 213 &   93.4 &  -24.3 & \hfill 20x&\hfill  5 & 18.5 & .33  &  &S& & &L& & & &                            \\
 2077 &          &    & 10 10 55.9 & -49 46 22  & 278.63 &   5.22 & 213 &   94.8 &   10.1 & \hfill 27x&\hfill  8 & 17.8 & .28  & ?&I& & & & & &S&                            \\
 2078 &          &    & 10 10 58.2 & -50 16 31  & 278.92 &   4.81 & 213 &   94.1 &  -16.9 & \hfill 13x&\hfill  4 & 19.4 & .31  & ?&I& & & & & & &                            \\
 2079 &          &    & 10 10 58.2 & -50 30 57  & 279.06 &   4.61 & 213 &   93.6 &  -29.7 & \hfill 27x&\hfill 13 & 17.1 & .31  &  &F& & & & & & &                            \\
 2080 &          &    & 10 11 00.4 & -48 08 52  & 277.71 &   6.56 & 213 &   98.8 &   97.1 & \hfill 20x&\hfill 13 & 17.4 & .21  &  &F& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2081 &          & I  & 10 11 08.4 & -63 46 59  & 286.59 &  -6.32 &  92 &  -31.0 &   67.5 & \hfill 34x&\hfill 11 & 16.9 & .29  &  &S& & &0& & & &                            \\
 2082 &          &    & 10 11 13.4 & -48 25 55  & 277.90 &   6.35 & 213 &  100.1 &   81.8 & \hfill 13x&\hfill  5 & 19.0 & .21  &  &I& & & &?& & & br.knots, LSBdisk          \\
 2083 &          &    & 10 11 16.2 & -47 40 41  & 277.48 &   6.98 & 213 &  102.2 &  122.2 & \hfill 27x&\hfill 13 & 16.7 & .18  &  &S& & & & & & & dbl syst.w.2084            \\
 2084 &          &    & 10 11 16.3 & -47 40 23  & 277.48 &   6.98 & 213 &  102.2 &  122.5 & \hfill 26x&\hfill  3 & 18.7 & .18  &  &S& & & & &E& & dist.nucl, pair w.2083     \\
 2085 &          &    & 10 11 18.2 & -67 14 55  & 288.60 &  -9.16 &  92 &  -26.0 & -118.1 & \hfill 17x&\hfill  7 & 18.3 & .22  &  &S& & & &?& &S&                            \\
 2086 &          &    & 10 11 21.3 & -49 41 14  & 278.64 &   5.33 & 213 &   98.6 &   14.5 & \hfill 20x&\hfill  7 & 18.1 & .27  &  &S& & & & &E& &                            \\
 2087 &          &    & 10 11 23.8 & -47 57 31  & 277.66 &   6.76 & 213 &  102.7 &  107.1 & \hfill 13x&\hfill  9 & 18.1 & .19  &  &S& & & &?& & &                            \\
 2088 &          &    & 10 11 24.4 & -50 18 47  & 279.00 &   4.82 & 213 &   97.7 &  -19.0 & \hfill 17x&\hfill 17 & 17.3 & .29  &  &F& & & &?& & &                            \\
 2089 &          &    & 10 11 24.4 & -64 15 59  & 286.89 &  -6.70 &  92 &  -28.9 &   41.7 & \hfill 17x&\hfill  9 & 18.2 & .25  &  &S& & &E& & & &                            \\
 2090 &          &    & 10 11 27.6 & -49 24 15  & 278.49 &   5.57 & 213 &  100.2 &   29.7 & \hfill 13x&\hfill  5 & 18.7 & .24  &  &F& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2091 &          &    & 10 11 28.3 & -52 12 08  & 280.08 &   3.26 & 168 & -127.9 &  146.3 & \hfill 13x&\hfill 11 & 18.3 & .54  & ?&S& & &5& & & &                            \\
 2092 &          &    & 10 11 30.3 & -50 27 01  & 279.09 &   4.71 & 213 &   98.3 &  -26.4 & \hfill 20x&\hfill  4 & 18.7 & .29  &  &S& & & & & &S& pair w.2094                \\
 2093 &          &    & 10 11 30.4 & -63 35 24  & 286.51 &  -6.14 &  92 &  -29.0 &   77.9 & \hfill 13x&\hfill  8 & 18.4 & .33  & ?& & & & & & & &                            \\
 2094 &          &    & 10 11 30.6 & -50 27 51  & 279.10 &   4.70 & 213 &   98.3 &  -27.2 & \hfill 17x&\hfill  7 & 18.3 & .29  &  & & & & & & & & pair w.2092,br.blg or s.p. \\
 2095 &          & I  & 10 11 31.0 & -52 16 27  & 280.12 &   3.21 & 168 & -127.3 &  142.5 & \hfill 40x&\hfill 20 & 16.0 & .54  & ?&S& & &3& & & & or gas                     \\
 2096 &          &    & 10 11 33.5 & -48 33 59  & 278.03 &   6.27 & 213 &  102.8 &   74.5 & \hfill 15x&\hfill  4 & 19.0 & .19  &  &S& & & &?&E& &                            \\
 2097 &          &    & 10 11 33.6 & -62 01 58  & 285.63 &  -4.85 & 127 &   22.2 & -109.1 & \hfill 40x&\hfill 24 & 15.6 & .35  & ?& & & & & & & & cl.to br.*                 \\
 2098 &          &    & 10 11 34.0 & -50 01 21  & 278.86 &   5.07 & 213 &   99.7 &   -3.5 & \hfill 16x&\hfill 11 & 18.1 & .32  &  &I& & & & & & &                            \\
 2099 &          &    & 10 11 35.6 & -50 39 14  & 279.22 &   4.55 & 213 &   97.4 &  -36.9 & \hfill 15x&\hfill 13 & 17.8 & .27  &  & & & & & & &1&                            \\
 2100 &          &    & 10 11 38.1 & -51 06 34  & 279.48 &   4.18 & 213 &   97.9 &  -61.8 & \hfill 16x&\hfill  5 & 18.7 & .36  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 2101 &          &    & 10 11 42.1 & -50 34 14  & 279.18 &   4.63 & 213 &   98.5 &  -32.5 & \hfill 15x&\hfill  9 & 18.1 & .28  &  &S& & &E&?& &S&                            \\
 2102 &          &    & 10 11 43.5 & -50 37 21  & 279.22 &   4.59 & 213 &   99.1 &  -33.0 & \hfill 20x&\hfill  7 & 18.0 & .27  &  &S& & &E& &E& &                            \\
 2103 & L213-008 &    & 10 11 44.8 & -49 48 17  & 278.76 &   5.27 & 213 &  101.8 &    8.1 & \hfill 34x&\hfill 27 & 15.8 & .29  &  &S&B& &3& & & &                            \\
 2104 &          & Q  & 10 11 45.4 & -50 41 33  & 279.26 &   4.54 & 213 &   99.9 &  -39.5 & \hfill 20x&\hfill 16 & 17.2 & .26  &  &L& & & & & & &                            \\
 2105 &          &    & 10 11 49.6 & -49 24 36  & 278.54 &   5.60 & 213 &  103.4 &   29.2 & \hfill 20x&\hfill 20 & 17.1 & .23  &  &E& & & &?& & &                            \\
 2106 &          &    & 10 11 49.6 & -50 31 24  & 279.17 &   4.68 & 213 &  100.8 &  -30.4 & \hfill 38x&\hfill 15 & 16.1 & .28  &  &S& & &3&:& & &                            \\
 2107 &          &    & 10 11 50.4 & -50 15 46  & 279.03 &   4.90 & 213 &  100.5 &  -16.0 & \hfill 12x&\hfill  8 & 18.7 & .30  &  & & & & & & & &                            \\
 2108 &          &    & 10 11 50.8 & -48 41 01  & 278.13 &   6.20 & 213 &  105.1 &   68.1 & \hfill 40x&\hfill 16 & 16.0 & .19  &  &S&X& & & & & &                            \\
 2109 & L213-009 & I  & 10 11 50.9 & -52 02 16  & 280.03 &   3.43 & 213 &   97.6 & -111.6 & \hfill 47x&\hfill 40 & 15.3 & .49  &  &S&B& &3& & & &                            \\
 2110 &          &    & 10 11 53.3 & -61 55 56  & 285.61 &  -4.74 & 127 &   24.4 & -103.8 & \hfill 27x&\hfill 16 & 17.1 & .38  &  &S& & & & & & & larger LSBdisk?            \\
\vspace{-1.3 mm} \\ 
 2111 &          &    & 10 11 53.6 & -49 25 27  & 278.56 &   5.59 & 213 &  103.9 &   28.4 & \hfill 40x&\hfill  8 & 16.9 & .23  &  &S& & &M& & & &                            \\
 2112 &          &    & 10 11 54.4 & -67 41 33  & 288.90 &  -9.49 &  92 &  -22.5 & -141.9 & \hfill 23x&\hfill  8 & 18.1 & .21  &  &S& & &E& & & &                            \\
 2113 &          &    & 10 11 57.0 & -50 00 40  & 278.90 &   5.12 & 213 &  103.1 &   -3.0 & \hfill 16x&\hfill  7 & 18.1 & .32  &  &F& & & & & & &                            \\
 2114 &          &    & 10 12 04.7 & -51 30 41  & 279.76 &   3.89 & 213 &  100.7 &  -83.5 & \hfill 34x&\hfill  9 & 17.0 & .45  &  &S& & &3&:& & &                            \\
 2115 &          &    & 10 12 05.1 & -50 30 15  & 279.20 &   4.72 & 213 &  103.1 &  -29.5 & \hfill 16x&\hfill  4 & 18.9 & .29  &  &S& & & & &E& &                            \\
 2116 &          &    & 10 12 05.4 & -67 00 45  & 288.52 &  -8.92 &  92 &  -22.2 & -105.4 & \hfill 16x&\hfill 15 & 18.1 & .20  &  & & & & & & & &                            \\
 2117 &          &    & 10 12 06.6 & -50 32 55  & 279.22 &   4.69 & 213 &  103.2 &  -31.9 & \hfill 13x&\hfill  5 & 18.9 & .28  &  & & & & & & & & dbl syst.                  \\
 2118 &          &    & 10 12 06.7 & -62 06 10  & 285.73 &  -4.87 & 127 &   25.6 & -112.9 & \hfill 54x&\hfill  5 & 17.6 & .35  &  &S& & &5& &E&S&                            \\
 2119 &          &    & 10 12 09.0 & -49 25 35  & 278.60 &   5.62 & 213 &  106.1 &   28.2 & \hfill 20x&\hfill 16 & 17.0 & .24  &  &S& & &M& & & &                            \\
 2120 &          &    & 10 12 11.1 & -50 26 01  & 279.17 &   4.79 & 213 &  104.1 &  -25.7 & \hfill 16x&\hfill 16 & 17.7 & .31  &  &S& & & & & & & dist.nucl, LSBdisk, dwarf? \\
\vspace{-1.3 mm} \\ 
 2121 &          &    & 10 12 19.9 & -48 22 32  & 278.02 &   6.50 & 213 &  110.1 &   84.4 & \hfill 17x&\hfill  7 & 18.5 & .21  &  &S& & &L& & & & dist.nucl.                 \\
 2122 &          &    & 10 12 21.2 & -50 08 11  & 279.02 &   5.05 & 213 &  106.2 &   -9.9 & \hfill 13x&\hfill  7 & 18.8 & .33  &  &S& & & &?& &S&                            \\
 2123 &          &    & 10 12 23.1 & -62 47 14  & 286.14 &  -5.42 & 127 &   26.5 & -149.6 & \hfill 20x&\hfill  7 & 18.4 & .40  &  &S& & &M& & & & dist.blg or s.p.*          \\
 2124 &          &    & 10 12 26.6 & -48 24 24  & 278.06 &   6.49 & 213 &  111.1 &   82.7 & \hfill 13x&\hfill  7 & 18.2 & .21  &  &E& & & &?& & &                            \\
 2125 &          &    & 10 12 26.8 & -50 41 26  & 279.35 &   4.60 & 213 &  104.5 &  -39.2 & \hfill 11x&\hfill  5 & 19.3 & .26  & ?& & & & & & & & or blended **              \\
 2126 &          &    & 10 12 28.9 & -50 14 43  & 279.10 &   4.97 & 213 &  107.1 &  -15.8 & \hfill 13x&\hfill  9 & 18.1 & .31  &  &E& & & &?& & &                            \\
 2127 &          &    & 10 12 31.0 & -50 49 17  & 279.43 &   4.50 & 213 &  106.0 &  -46.7 & \hfill 16x&\hfill 16 & 17.4 & .29  &  &F& & & &?& & &                            \\
 2128 &          &    & 10 12 31.5 & -63 17 21  & 286.44 &  -5.82 &  92 &  -23.2 &   94.2 & \hfill 15x&\hfill  4 & 19.2 & .36  &  &S& & & & &N& &                            \\
 2129 &          &    & 10 12 31.9 & -50 06 54  & 279.04 &   5.08 & 213 &  107.8 &   -8.8 & \hfill 16x&\hfill 13 & 17.7 & .34  &  &S&B& &3&:& & &                            \\
 2130 &          &    & 10 12 33.4 & -49 16 05  & 278.56 &   5.78 & 213 &  110.0 &   36.5 & \hfill 17x&\hfill 13 & 17.4 & .20  &  &S& & &L& & & &                            \\
\vspace{-1.3 mm} \\ 
 2131 &          &    & 10 12 34.7 & -64 56 05  & 287.38 &  -7.18 &  92 &  -21.5 &    6.0 & \hfill 13x&\hfill 11 & 18.3 & .28  & ?&E& & & &?& & & w.comp.                    \\
 2132 &          &    & 10 12 35.6 & -49 22 09  & 278.62 &   5.70 & 213 &  110.1 &   31.1 & \hfill 24x&\hfill  8 & 17.5 & .22  &  &S& & & &?& & &                            \\
 2133 &          &    & 10 12 36.6 & -67 28 29  & 288.83 &  -9.27 &  92 &  -19.1 & -130.1 & \hfill 13x&\hfill  5 & 19.4 & .21  &  &S& & & &?& & &                            \\
 2134 &          &    & 10 12 37.7 & -50 03 36  & 279.02 &   5.14 & 213 &  108.8 &   -5.9 & \hfill 13x&\hfill  5 & 18.5 & .35  &  &S& & &1& & & &                            \\
 2135 &          &    & 10 12 40.0 & -49 12 31  & 278.54 &   5.84 & 213 &  111.1 &   39.7 & \hfill 13x&\hfill  7 & 18.6 & .21  &  & & & & & & & &                            \\
 2136 &          &    & 10 12 40.5 & -65 15 17  & 287.57 &  -7.44 &  92 &  -20.7 &  -11.2 & \hfill 74x&\hfill 22 & 16.0 & .28  &  &S& & &M& & &S& LSB                        \\
 2137 &          &    & 10 12 41.1 & -49 57 15  & 278.97 &   5.23 & 213 &  109.5 &    -.3 & \hfill 27x&\hfill  8 & 17.4 & .35  &  &S& & &L&?&E& &                            \\
 2138 &          & Q  & 10 12 45.8 & -52 21 42  & 280.33 &   3.24 & 213 &  104.3 & -129.3 & \hfill 13x&\hfill  5 & 19.2 & .50  &  &S& & & & & & &                            \\
 2139 &          &    & 10 12 48.3 & -61 13 09  & 285.30 &  -4.09 & 127 &   31.0 &  -65.7 & \hfill 20x&\hfill 15 & 17.5 & .43  &  &S& & & &?& & &                            \\
 2140 & L092-017 &    & 10 12 48.4 & -64 39 25  & 287.24 &  -6.94 &  92 &  -20.4 &   20.9 & \hfill 74x&\hfill 40 & 15.3 & .26  &  &S& & &1& & &S&                            \\
\vspace{-1.3 mm} \\ 
 2141 &          &    & 10 12 49.1 & -49 17 28  & 278.61 &   5.79 & 213 &  112.3 &   35.2 & \hfill 16x&\hfill  7 & 18.5 & .20  & ?&S& & & & & & & br.blg                     \\
 2142 &          &    & 10 12 52.4 & -47 28 55  & 277.59 &   7.29 & 213 &  117.1 &  132.1 & \hfill 40x&\hfill 20 & 16.2 & .19  &  &S&B& &4& & & & LSBdisk                    \\
 2143 &          &    & 10 12 55.0 & -49 14 30  & 278.59 &   5.84 & 213 &  113.2 &   37.8 & \hfill 27x&\hfill 20 & 16.6 & .20  & ?&F& & & &?& & & or blended **              \\
 2144 &          &    & 10 12 55.7 & -67 12 37  & 288.70 &  -9.04 &  92 &  -17.7 & -115.9 & \hfill 17x&\hfill  9 & 18.8 & .21  &  &S& & & & & &S& LSB                        \\
 2145 &          &    & 10 12 57.0 & -65 53 10  & 287.95 &  -7.94 &  92 &  -18.6 &  -45.0 & \hfill 13x&\hfill 12 & 17.9 & .25  &  &E& & &1&?& & &                            \\
 2146 &          &    & 10 12 58.5 & -65 52 17  & 287.94 &  -7.93 &  92 &  -18.5 &  -44.2 & \hfill 13x&\hfill  4 & 19.2 & .25  &  &S& & & & & & &                            \\
 2147 &          &    & 10 13 04.2 & -49 20 14  & 278.67 &   5.77 & 213 &  114.4 &   32.6 & \hfill 13x&\hfill  5 & 18.7 & .22  &  &F& & & & & & &                            \\
 2148 &          &    & 10 13 06.1 & -50 35 01  & 279.38 &   4.75 & 213 &  111.6 &  -34.1 & \hfill 34x&\hfill  8 & 17.4 & .30  &  &S& & &3& &E& & dist.dust lane             \\
 2149 &          &    & 10 13 06.8 & -48 38 58  & 278.29 &   6.35 & 213 &  116.4 &   69.5 & \hfill 19x&\hfill  7 & 18.2 & .19  &  &S& & &M& & & &                            \\
 2150 &          &    & 10 13 08.1 & -48 57 42  & 278.47 &   6.09 & 213 &  115.9 &   52.7 & \hfill 17x&\hfill  9 & 17.8 & .21  &  &E& & & &?& & & w.comp.                    \\
\vspace{-1.3 mm} \\ 
 2151 &          &    & 10 13 11.7 & -48 47 57  & 278.38 &   6.23 & 213 &  116.8 &   61.4 & \hfill 20x&\hfill 13 & 17.2 & .21  &  &S& & &L& & & & or i.a.dbl syst.           \\
 2152 &          &    & 10 13 12.9 & -51 57 37  & 280.16 &   3.61 & 213 &  109.0 & -107.9 & \hfill 13x&\hfill  7 & 18.7 & .47  &  & & & & & & & & smooth                     \\
 2153 &          &    & 10 13 16.4 & -48 58 54  & 278.50 &   6.09 & 213 &  117.0 &   51.6 & \hfill 20x&\hfill 20 & 16.7 & .21  & ?&S& & & & & & & p.cov.by br.*              \\
 2154 &          &    & 10 13 21.2 & -62 07 08  & 285.86 &  -4.80 & 127 &   33.3 & -114.0 & \hfill 40x&\hfill 34 & 16.2 & .37  &  &S& & & & &F&S&                            \\
 2155 &          &    & 10 13 23.4 & -49 00 39  & 278.53 &   6.07 & 213 &  117.3 &   50.4 & \hfill 16x&\hfill 11 & 18.4 & .21  &  &S& & &L&?& & & LSB                        \\
 2156 &          & P  & 10 13 23.6 & -49 53 22  & 279.02 &   5.35 & 213 &  115.8 &    2.9 & \hfill 20x&\hfill  5 & 18.6 & .36  &  &S& & &L& & & &                            \\
 2157 &          &    & 10 13 31.5 & -51 04 25  & 279.71 &   4.38 & 213 &  113.9 &  -60.6 & \hfill 34x&\hfill 23 & 16.1 & .47  &  &S& & &M& & & &                            \\
 2158 &          &    & 10 13 32.5 & -47 23 09  & 277.63 &   7.43 & 213 &  123.4 &  137.0 & \hfill 13x&\hfill 13 & 17.9 & .21  &  &E& & &0&?& & &                            \\
 2159 &          &    & 10 13 33.2 & -47 30 40  & 277.70 &   7.33 & 213 &  123.2 &  130.3 & \hfill 16x&\hfill 16 & 17.3 & .18  &  &S& & &L& & & &                            \\
 2160 &          &    & 10 13 33.8 & -49 00 37  & 278.55 &   6.09 & 213 &  118.8 &   50.3 & \hfill 13x&\hfill  8 & 18.4 & .20  &  &S& & &E&?& & &                            \\
\vspace{-1.3 mm} \\ 
 2161 &          &    & 10 13 35.2 & -50 09 48  & 279.20 &   5.14 & 213 &  116.8 &  -11.8 & \hfill 13x&\hfill  4 & 18.7 & .32  &  &S& & &E& & & &                            \\
 2162 &          &    & 10 13 38.5 & -48 41 47  & 278.39 &   6.36 & 213 &  120.4 &   67.1 & \hfill 16x&\hfill  4 & 19.1 & .20  &  &S& & &M& & & &                            \\
 2163 &          &    & 10 13 43.3 & -49 28 52  & 278.84 &   5.71 & 213 &  119.7 &   24.7 & \hfill 24x&\hfill  4 & 18.5 & .29  &  &S& & &L& &E& & no struct.                 \\
 2164 &          &    & 10 13 44.9 & -50 23 47  & 279.36 &   4.96 & 213 &  117.5 &  -24.4 & \hfill 13x&\hfill  7 & 18.6 & .28  &  &S& & & & &F& & dist.nucl.                 \\
 2165 &          &    & 10 13 46.2 & -51 08 09  & 279.77 &   4.35 & 213 &  115.8 &  -64.0 & \hfill 13x&\hfill  7 & 18.7 & .40  & ?&S& & & &?& & &                            \\
 2166 &          &    & 10 13 47.3 & -50 09 44  & 279.23 &   5.16 & 213 &  118.5 &  -11.8 & \hfill 20x&\hfill 11 & 17.8 & .32  &  &S& & & & & & &                            \\
 2167 &          &    & 10 13 47.8 & -62 32 16  & 286.13 &  -5.12 & 127 &   35.5 & -136.5 & \hfill 24x&\hfill  7 & 18.2 & .46  &  &S& & &3& & &S& w.2 comp.                  \\
 2168 &          &    & 10 13 52.6 & -61 32 34  & 285.58 &  -4.29 & 127 &   37.5 &  -83.2 & \hfill 54x&\hfill 11 & 16.5 & .43  &  &S& & &L& &E& &                            \\
 2169 &          &    & 10 13 54.4 & -48 46 58  & 278.47 &   6.31 & 213 &  122.5 &   62.3 & \hfill  9x&\hfill  7 & 19.3 & .21  & ?& & & & & & & &                            \\
 2170 &          &    & 10 13 58.7 & -48 41 29  & 278.43 &   6.39 & 213 &  124.0 &   66.9 & \hfill 13x&\hfill  5 & 18.9 & .21  &  &S& & &4& & & &                            \\
\vspace{-1.3 mm} \\ 
 2171 &          &    & 10 13 58.9 & -48 41 51  & 278.43 &   6.39 & 213 &  124.0 &   66.5 & \hfill 12x&\hfill  5 & 19.1 & .21  &  & & & & & & & &                            \\
 2172 &          &    & 10 14 06.8 & -50 49 26  & 279.64 &   4.64 & 213 &  119.5 &  -47.4 & \hfill 16x&\hfill  8 & 17.9 & .25  &  &F& & & & & & &                            \\
 2173 &          &    & 10 14 07.6 & -51 55 12  & 280.26 &   3.73 & 213 &  116.7 & -106.1 & \hfill 40x&\hfill  5 & 18.2 & .46  & ?&S& & & & &E& &                            \\
 2174 &          &    & 10 14 09.5 & -64 52 25  & 287.48 &  -7.04 &  92 &  -12.5 &    9.4 & \hfill 13x&\hfill  9 & 18.5 & .30  &  & & & & & & & &                            \\
 2175 &          &    & 10 14 12.6 & -49 02 42  & 278.66 &   6.12 & 213 &  125.1 &   47.8 & \hfill 16x&\hfill  4 & 18.7 & .20  &  &S& & & & &E& & i.a.w.2176                 \\
 2176 &          &    & 10 14 13.1 & -49 02 46  & 278.66 &   6.12 & 213 &  125.2 &   47.8 & \hfill 13x&\hfill  8 & 18.4 & .20  &  &S& & & & &F& & i.a.w.2175                 \\
 2177 &          &    & 10 14 14.2 & -48 48 53  & 278.53 &   6.31 & 213 &  125.9 &   60.1 & \hfill 13x&\hfill 13 & 17.9 & .21  &  &S& & &L&?& & &                            \\
 2178 &          &    & 10 14 14.2 & -48 55 10  & 278.59 &   6.23 & 213 &  125.7 &   54.5 & \hfill 27x&\hfill 20 & 16.4 & .20  &  &S& & &L& & & &                            \\
 2179 &          &    & 10 14 14.5 & -50 39 18  & 279.57 &   4.79 & 213 &  121.1 &  -38.4 & \hfill 20x&\hfill 13 & 17.5 & .26  &  &S&X& &4&:& & &                            \\
 2180 &          &    & 10 14 16.6 & -49 14 24  & 278.78 &   5.96 & 213 &  125.2 &   37.3 & \hfill 13x&\hfill  5 & 18.8 & .20  &  &S& & &0& & & & blg or s.p.*               \\
\vspace{-1.3 mm} \\ 
 2181 &          &    & 10 14 16.8 & -49 13 59  & 278.77 &   5.97 & 213 &  125.2 &   37.7 & \hfill 13x&\hfill  3 & 19.4 & .20  &  &S& & & & &E& &                            \\
 2182 &          &    & 10 14 22.0 & -67 40 28  & 289.08 &  -9.34 &  92 &  -10.0 & -140.7 & \hfill 40x&\hfill 15 & 16.5 & .21  &  &S& & &1& & & &                            \\
 2183 &          &    & 10 14 22.7 & -48 47 31  & 278.54 &   6.35 & 213 &  127.2 &   61.3 & \hfill 19x&\hfill 16 & 17.4 & .22  &  &S&B& &0& & & &                            \\
 2184 &          &    & 10 14 24.5 & -48 50 33  & 278.57 &   6.31 & 213 &  127.4 &   58.6 & \hfill 17x&\hfill  9 & 18.0 & .22  &  &F& & & & & & &                            \\
 2185 &          &    & 10 14 33.3 & -65 27 36  & 287.85 &  -7.50 &  92 &  -10.0 &  -22.0 & \hfill 13x&\hfill  3 & 20.3 & .28  &  & & & & & & & &                            \\
 2186 &          &    & 10 14 36.0 & -51 27 03  & 280.06 &   4.16 & 213 &  121.9 &  -81.2 & \hfill 15x&\hfill 11 & 18.1 & .36  &  & & & & & & & &                            \\
 2187 &          &    & 10 14 36.1 & -51 07 19  & 279.87 &   4.43 & 213 &  122.8 &  -63.6 & \hfill 16x&\hfill 11 & 17.6 & .31  &  & & & & & & & &                            \\
 2188 &          &    & 10 14 39.6 & -51 19 49  & 280.00 &   4.26 & 213 &  122.7 &  -74.8 & \hfill 13x&\hfill 11 & 17.9 & .34  &  & & & & & & & &                            \\
 2189 &          &    & 10 14 41.8 & -62 09 15  & 286.01 &  -4.74 & 127 &   41.7 & -116.1 & \hfill 20x&\hfill 13 & 17.4 & .38  &  & & & & & & &S&                            \\
 2190 &          &    & 10 14 43.9 & -49 40 33  & 279.08 &   5.64 & 213 &  127.9 &   13.8 & \hfill 13x&\hfill  5 & 18.5 & .27  &  &F& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2191 &          &    & 10 14 44.0 & -66 53 28  & 288.67 &  -8.67 &  92 &   -8.4 &  -98.7 & \hfill 19x&\hfill  5 & 18.6 & .22  &  &S& & &E& & & &                            \\
 2192 & L092-019 & I  & 10 14 44.9 & -64 37 00  & 287.39 &  -6.79 &  92 &   -9.3 &   23.2 & \hfill 67x&\hfill  8 & 16.9 & .29  &  &S& & & & &E&S& cl.to br.*                 \\
 2193 &          &    & 10 14 47.6 & -50 11 57  & 279.38 &   5.21 & 213 &  127.0 &  -14.3 & \hfill 16x&\hfill  5 & 18.7 & .30  & ?&S& & & & & &1&                            \\
 2194 &          &    & 10 14 47.7 & -52 29 28  & 280.66 &   3.31 & 213 &  120.6 & -137.0 & \hfill 16x&\hfill 13 & 17.7 & .56  &  &S& & & & & & & 1 dist.sp.arm              \\
 2195 &          &    & 10 14 48.6 & -50 19 59  & 279.46 &   5.10 & 213 &  126.8 &  -21.4 & \hfill 23x&\hfill  5 & 18.3 & .27  &  &S& & & & &E&S& trpl syst?                 \\
 2196 &          & NS & 10 14 49.2 & -50 56 02  & 279.80 &   4.61 & 213 &  125.2 &  -53.6 & \hfill 34x&\hfill 27 & 15.9 & .28  &  &F& & & & & & & cl.to br.*                 \\
 2197 &          &    & 10 14 50.1 & -48 49 46  & 278.62 &   6.36 & 213 &  131.2 &   59.1 & \hfill 34x&\hfill 20 & 16.3 & .22  &  &S&B& &4& & & &                            \\
 2198 &          &    & 10 14 51.6 & -53 16 02  & 281.10 &   2.67 & 168 &  -97.5 &   90.7 & \hfill 27x&\hfill  9 & 17.9 & .64  &  &S& & & & & & & dist.nucl.                 \\
 2199 &          &    & 10 14 53.4 & -48 18 33  & 278.34 &   6.79 & 213 &  133.1 &   86.9 & \hfill 20x&\hfill  8 & 18.0 & .16  &  &S& & &1& & & &                            \\
 2200 & L213-011 & I  & 10 14 55.2 & -48 37 47  & 278.52 &   6.53 & 213 &  132.5 &   69.8 & \hfill269x&\hfill175 & 11.9 & .21  &  &S&B& &4& & & &                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 2201 &          &    & 10 14 58.0 & -48 54 46  & 278.69 &   6.30 & 213 &  131.4 &   54.8 & \hfill 11x&\hfill  8 & 18.9 & .22  &  & & & & & & & & dbl syst?                  \\
 2202 &          &    & 10 14 59.1 & -50 07 45  & 279.37 &   5.29 & 213 &  128.9 &  -10.6 & \hfill 13x&\hfill 13 & 17.9 & .29  &  &L& & & &?&F&S&                            \\
 2203 &          &    & 10 15 00.0 & -49 02 49  & 278.77 &   6.19 & 213 &  131.3 &   47.6 & \hfill 34x&\hfill 19 & 16.3 & .23  &  &S& & & &?& & & p.cov.by **                \\
 2204 &          &    & 10 15 01.4 & -49 15 50  & 278.89 &   6.01 & 213 &  131.6 &   35.7 & \hfill 13x&\hfill 13 & 18.1 & .24  &  &E& & &0& & & & faint halo                 \\
 2205 &          & I  & 10 15 01.7 & -50 31 55  & 279.60 &   4.96 & 213 &  128.1 &  -32.2 & \hfill 13x&\hfill  8 & 18.5 & .23  &  &S& & &L& & & &                            \\
 2206 &          &    & 10 15 02.4 & -64 59 18  & 287.62 &  -7.08 &  92 &   -7.5 &    3.3 & \hfill 13x&\hfill  7 & 18.9 & .30  & ?& & & & & & & &                            \\
 2207 &          &    & 10 15 04.6 & -49 09 45  & 278.84 &   6.10 & 213 &  131.6 &   41.4 & \hfill 19x&\hfill 16 & 17.7 & .23  &  &F& & & & & &1&                            \\
 2208 &          &    & 10 15 06.3 & -65 00 43  & 287.64 &  -7.09 &  92 &   -7.1 &    2.0 & \hfill 13x&\hfill  4 & 19.7 & .30  &  &S& & & &?& & &                            \\
 2209 &          &    & 10 15 07.0 & -50 09 44  & 279.41 &   5.27 & 213 &  129.9 &  -12.4 & \hfill 20x&\hfill 13 & 17.2 & .29  &  &L& & & & & & &                            \\
 2210 &          &    & 10 15 08.5 & -47 55 58  & 278.16 &   7.13 & 213 &  136.4 &  107.0 & \hfill 19x&\hfill  7 & 17.7 & .17  &  &S& & &E& & & &                            \\
\vspace{-1.3 mm} \\ 
 2211 &          &    & 10 15 08.6 & -50 50 51  & 279.79 &   4.71 & 213 &  128.2 &  -49.1 & \hfill 34x&\hfill  7 & 17.3 & .25  &  &S& & &5&:&E& &                            \\
 2212 &          &    & 10 15 10.9 & -49 45 18  & 279.19 &   5.62 & 213 &  131.6 &    9.3 & \hfill 13x&\hfill 13 & 17.9 & .30  &  &S& & &4&:& & &                            \\
 2213 &          & I  & 10 15 13.8 & -51 36 10  & 280.22 &   4.08 & 213 &  126.7 &  -89.6 & \hfill 17x&\hfill  8 & 17.9 & .37  &  &S& & & &?& & &                            \\
 2214 &          &    & 10 15 15.6 & -50 54 44  & 279.84 &   4.66 & 213 &  129.0 &  -52.7 & \hfill 13x&\hfill 13 & 18.1 & .27  &  &E& & &0&?& & &                            \\
 2215 &          &    & 10 15 16.7 & -50 40 33  & 279.71 &   4.86 & 213 &  129.8 &  -40.0 & \hfill 27x&\hfill  7 & 18.1 & .25  &  &S& & &5&:&E& & dist.nucl.                 \\
 2216 &          &    & 10 15 18.0 & -49 11 35  & 278.89 &   6.10 & 214 & -129.9 &   38.2 & \hfill 17x&\hfill  5 & 18.8 & .26  &  &S& & & & & &1&                            \\
 2217 &          &    & 10 15 19.1 & -47 27 15  & 277.92 &   7.54 & 213 &  139.3 &  132.5 & \hfill 13x&\hfill  5 & 18.5 & .18  &  &S& & & & &E& &                            \\
 2218 &          &    & 10 15 23.0 & -48 31 07  & 278.53 &   6.67 & 213 &  136.9 &   75.5 & \hfill 16x&\hfill  5 & 18.9 & .19  & ?&S& & & &?& & &                            \\
 2219 &          &    & 10 15 23.1 & -50 49 56  & 279.82 &   4.74 & 213 &  130.3 &  -48.4 & \hfill 22x&\hfill 11 & 17.9 & .24  &  &S& & & & &E& & w.comp.                    \\
 2220 &          &    & 10 15 24.8 & -51 04 28  & 279.95 &   4.54 & 213 &  129.8 &  -61.4 & \hfill 20x&\hfill 13 & 17.9 & .29  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2221 &          &    & 10 15 26.2 & -51 17 28  & 280.08 &   4.36 & 213 &  129.4 &  -73.0 & \hfill 13x&\hfill  9 & 17.9 & .35  & ?&E& & &3&:& & &                            \\
 2222 &          &    & 10 15 26.6 & -48 50 00  & 278.71 &   6.41 & 213 &  135.9 &   58.9 & \hfill 20x&\hfill  8 & 18.6 & .20  &  &S& & & &?& & & LSB, poss.larger           \\
 2223 &          &    & 10 15 26.7 & -65 03 46  & 287.70 &  -7.12 &  92 &   -5.2 &    -.7 & \hfill 11x&\hfill  5 & 19.4 & .30  &  &S& & & &?& &S& neighb.of 2228             \\
 2224 &          &    & 10 15 28.4 & -48 56 40  & 278.78 &   6.32 & 213 &  135.8 &   52.9 & \hfill 12x&\hfill  7 & 19.1 & .21  &  &S& & & & & & & cl.to br.*                 \\
 2225 &          &    & 10 15 29.1 & -64 33 18  & 287.42 &  -6.69 &  92 &   -5.1 &   26.5 & \hfill 17x&\hfill  7 & 18.8 & .32  &  &S& & & &?& & &                            \\
 2226 &          &    & 10 15 29.4 & -48 42 55  & 278.65 &   6.51 & 213 &  137.3 &   64.9 & \hfill 20x&\hfill  9 & 17.6 & .21  &  &S& & & & & & &                            \\
 2227 &          &    & 10 15 29.5 & -48 15 13  & 278.39 &   6.90 & 213 &  138.6 &   89.6 & \hfill 19x&\hfill  8 & 17.6 & .15  &  &S& & &E&:& & &                            \\
 2228 &          &    & 10 15 33.5 & -65 03 34  & 287.71 &  -7.11 &  92 &   -4.5 &    -.5 & \hfill 13x&\hfill 13 & 18.1 & .30  &  &S& & & &?& & &                            \\
 2229 &          &    & 10 15 37.2 & -50 29 36  & 279.66 &   5.04 & 213 &  133.2 &  -30.4 & \hfill 30x&\hfill 11 & 17.2 & .25  &  &S& &S&5& & & &                            \\
 2230 &          &    & 10 15 38.1 & -49 49 46  & 279.29 &   5.60 & 214 & -124.6 &    4.4 & \hfill 17x&\hfill  8 & 18.4 & .30  &  &E& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
 2231 &          &    & 10 15 38.1 & -65 02 39  & 287.71 &  -7.09 &  92 &   -4.1 &     .3 & \hfill 11x&\hfill  3 & 20.2 & .30  &  &S& & & & &E& & neighb.of 2228             \\
 2232 &          &    & 10 15 40.0 & -51 39 38  & 280.31 &   4.07 & 213 &  130.2 &  -92.9 & \hfill 20x&\hfill 13 & 17.2 & .37  &  &S& & &E& & &S&                            \\
 2233 &          &    & 10 15 42.6 & -48 50 42  & 278.75 &   6.42 & 213 &  138.2 &   58.1 & \hfill  7x&\hfill  7 & 19.9 & .20  & ?& & & & & & & &                            \\
 2234 &          &    & 10 15 42.8 & -51 37 29  & 280.30 &   4.11 & 213 &  130.7 &  -91.0 & \hfill 13x&\hfill 13 & 17.7 & .37  & ?&S& & &L& & & &                            \\
 2235 &          &    & 10 15 46.4 & -66 52 53  & 288.75 &  -8.61 &  92 &   -3.0 &  -98.2 & \hfill 27x&\hfill 13 & 18.1 & .22  & ?& & & & & & & & vLSB                       \\
 2236 &          &    & 10 15 52.8 & -49 26 56  & 279.11 &   5.94 & 214 & -123.9 &   24.9 & \hfill 13x&\hfill 11 & 18.4 & .22  & ?& & & & & & & &                            \\
 2237 &          &    & 10 15 54.2 & -47 46 39  & 278.18 &   7.33 & 213 &  143.7 &  114.9 & \hfill 13x&\hfill  5 & 18.9 & .16  &  &S& & & &?& & &                            \\
 2238 &          &    & 10 15 57.1 & -52 00 04  & 280.54 &   3.81 & 213 &  131.5 & -111.3 & \hfill 27x&\hfill  7 & 18.2 & .53  &  & & & & & & & &                            \\
 2239 &          &    & 10 15 58.1 & -49 40 09  & 279.25 &   5.76 & 213 &  138.7 &   13.6 & \hfill 16x&\hfill  8 & 17.9 & .26  &  &L& & & & & & & or S                       \\
 2240 &          &    & 10 16 00.9 & -47 44 47  & 278.18 &   7.37 & 213 &  144.8 &  116.5 & \hfill 19x&\hfill 13 & 17.0 & .16  &  &S& & &L& & & &                            \\
\vspace{-1.3 mm} \\ 
 2241 &          &    & 10 16 05.8 & -48 16 49  & 278.49 &   6.93 & 214 & -126.2 &   87.5 & \hfill 13x&\hfill 11 & 18.5 & .16  & ?& & & & & & & &                            \\
 2242 &          &    & 10 16 06.4 & -63 55 16  & 287.12 &  -6.13 &  92 &   -1.6 &   60.5 & \hfill 13x&\hfill  8 & 18.4 & .33  & ?& & & & & & & &                            \\
 2243 &          &    & 10 16 08.4 & -48 33 54  & 278.66 &   6.70 & 213 &  143.5 &   72.6 & \hfill 16x&\hfill  8 & 17.5 & .22  &  &S& & &0& & & &                            \\
 2244 &          &    & 10 16 12.1 & -50 51 34  & 279.94 &   4.79 & 213 &  137.1 &  -50.3 & \hfill 13x&\hfill  5 & 18.5 & .25  &  &S& & &E&:& & &                            \\
 2245 &          &    & 10 16 16.2 & -61 57 43  & 286.05 &  -4.48 & 127 &   51.9 & -106.1 & \hfill 13x&\hfill  8 & 18.4 & .43  &  &S& & & & & & &                            \\
 2246 &          &    & 10 16 16.8 & -47 41 48  & 278.19 &   7.43 & 214 & -126.7 &  118.8 & \hfill 13x&\hfill 11 & 18.7 & .16  &  & & & & & & & & vLSB                       \\
 2247 &          &    & 10 16 17.7 & -65 37 00  & 288.08 &  -7.53 &  92 &    -.3 &  -30.4 & \hfill 60x&\hfill 40 & 16.0 & .29  &  &S&X& &M& & &S& vLSB                       \\
 2248 &          & NS & 10 16 19.7 & -52 29 33  & 280.86 &   3.44 & 214 & -108.9 & -137.7 & \hfill 16x&\hfill  4 & 19.9 & .53  &  &S& & & & &E& &                            \\
 2249 &          &    & 10 16 21.3 & -62 30 04  & 286.36 &  -4.93 & 127 &   51.4 & -135.0 & \hfill 60x&\hfill  7 & 17.3 & .39  &  &S& & &5& &E& &                            \\
 2250 &          &    & 10 16 25.0 & -51 40 04  & 280.41 &   4.13 & 214 & -111.2 &  -93.5 & \hfill 50x&\hfill 12 & 16.9 & .38  &  &S& & & &?& &S&                            \\
\vspace{-1.3 mm} \\ 
 2251 &          &    & 10 16 26.1 & -49 49 20  & 279.40 &   5.67 & 214 & -117.7 &    5.2 & \hfill 15x&\hfill 11 & 17.9 & .30  &  &E& & & & & & & HSB                        \\
 2252 &          &    & 10 16 26.6 & -49 53 08  & 279.43 &   5.62 & 214 & -117.4 &    1.8 & \hfill 24x&\hfill 11 & 18.0 & .30  &  & & & & & & & &                            \\
 2253 &          &    & 10 16 27.7 & -65 10 22  & 287.85 &  -7.15 &  92 &     .6 &   -6.6 & \hfill 22x&\hfill 13 & 17.6 & .30  &  &S&B& &M& & &1&                            \\
 2254 &          &    & 10 16 30.3 & -51 45 19  & 280.47 &   4.07 & 214 & -110.2 &  -98.1 & \hfill 12x&\hfill  9 & 18.4 & .42  & ?&E& & & &?& & &                            \\
 2255 &          &    & 10 16 31.1 & -50 40 46  & 279.88 &   4.97 & 214 & -113.9 &  -40.6 & \hfill 17x&\hfill  8 & 18.9 & .24  &  &S& & & & & & & dist.nucl, vLSBdisk        \\
 2256 &          &    & 10 16 36.7 & -47 46 35  & 278.28 &   7.40 & 214 & -123.4 &  114.8 & \hfill 16x&\hfill  8 & 18.4 & .16  &  &S& & & &?& & & p.cov.by br.*              \\
 2257 &          &    & 10 16 37.9 & -47 43 28  & 278.26 &   7.44 & 214 & -123.4 &  117.6 & \hfill 16x&\hfill  8 & 18.1 & .16  &  &S& & &E& & &S&                            \\
 2258 &          &    & 10 16 38.8 & -48 08 55  & 278.50 &   7.09 & 214 & -121.8 &   94.9 & \hfill 24x&\hfill 13 & 17.5 & .15  &  &S& & &M& &V& & dist.blg, obs.disk         \\
 2259 &          &    & 10 16 40.1 & -50 50 17  & 279.99 &   4.85 & 214 & -112.1 &  -49.0 & \hfill 13x&\hfill 13 & 18.1 & .24  & ?& & & & & & & & diff.halo                  \\
 2260 &          &    & 10 16 40.2 & -50 28 36  & 279.79 &   5.15 & 214 & -113.4 &  -29.7 & \hfill 13x&\hfill 13 & 17.8 & .25  & ?&E& & & & & &1&                            \\
\vspace{-1.3 mm} \\ 
 2261 &          &    & 10 16 40.3 & -50 14 51  & 279.66 &   5.34 & 214 & -114.2 &  -17.4 & \hfill 19x&\hfill  9 & 18.1 & .30  &  &S& & & & & &1& or dbl syst.               \\
 2262 &          &    & 10 16 40.4 & -47 46 21  & 278.29 &   7.41 & 214 & -122.9 &  115.0 & \hfill 22x&\hfill 13 & 17.6 & .16  &  &E& & & & & & &                            \\
 2263 &          &    & 10 16 40.8 & -50 59 53  & 280.08 &   4.71 & 214 & -111.4 &  -57.5 & \hfill 16x&\hfill  7 & 18.5 & .26  & ?& & & & & & & & or blended **              \\
 2264 &          &    & 10 16 41.4 & -50 19 29  & 279.71 &   5.28 & 214 & -113.8 &  -21.5 & \hfill 30x&\hfill  4 & 18.6 & .28  &  &S& & &M& &E& & blg, LSBdisk               \\
 2265 &          &    & 10 16 41.6 & -47 49 38  & 278.32 &   7.36 & 214 & -122.5 &  112.1 & \hfill 17x&\hfill  9 & 18.3 & .16  & ?& & & & & & & & p.cov.by br.*              \\
 2266 &          & I  & 10 16 44.5 & -66 01 09  & 288.35 &  -7.84 &  92 &    2.1 &  -52.0 & \hfill 13x&\hfill 11 & 18.0 & .27  & ?&E& & & &?& &S&                            \\
 2267 &          &    & 10 16 45.6 & -49 46 47  & 279.42 &   5.74 & 214 & -115.1 &    7.7 & \hfill 19x&\hfill  9 & 18.4 & .28  &  & & & & & & & &                            \\
 2268 &          &    & 10 16 45.9 & -50 25 42  & 279.78 &   5.20 & 214 & -112.7 &  -27.0 & \hfill 27x&\hfill 17 & 17.2 & .25  &  &S& & & &?& &S& v.diff.                    \\
 2269 &          &    & 10 16 47.9 & -49 25 07  & 279.22 &   6.04 & 214 & -116.0 &   27.0 & \hfill 23x&\hfill 13 & 17.7 & .22  &  & & & & & & & & p.cov.by **, v.obs.        \\
 2270 &          &    & 10 16 49.8 & -49 23 53  & 279.21 &   6.06 & 214 & -115.8 &   28.1 & \hfill 24x&\hfill  7 & 18.2 & .22  &  & & & & & & & & p.cov.by **, v.obs.        \\
\vspace{-1.3 mm} \\ 
 2271 &          &    & 10 16 52.8 & -49 28 43  & 279.27 &   6.00 & 214 & -115.1 &   23.9 & \hfill 16x&\hfill  5 & 18.9 & .22  & ?& & & & & & & & p.cov.by **                \\
 2272 &          &    & 10 16 52.8 & -67 21 31  & 289.11 &  -8.95 &  92 &    2.9 & -123.7 & \hfill 13x&\hfill 13 & 18.9 & .23  & ?& & & & & & & & vLSB                       \\
 2273 &          &    & 10 16 53.4 & -48 35 19  & 278.77 &   6.74 & 214 & -118.1 &   71.5 & \hfill 35x&\hfill  9 & 17.4 & .22  &  &S& & & & & & &                            \\
 2274 &          &    & 10 16 57.1 & -47 53 02  & 278.39 &   7.34 & 214 & -120.0 &  109.2 & \hfill 20x&\hfill  9 & 18.1 & .15  &  & & & & & & & & br.blg, w.comp.            \\
 2275 &          &    & 10 16 57.2 & -49 56 54  & 279.54 &   5.62 & 214 & -112.8 &   -1.2 & \hfill 13x&\hfill  9 & 19.0 & .31  &  & & & & & & & & vvLSB                      \\
 2276 &          &    & 10 16 57.6 & -63 22 21  & 286.90 &  -5.62 &  92 &    3.5 &   89.9 & \hfill 60x&\hfill  8 & 17.3 & .36  &  &S& & &L& &E&S&                            \\
 2277 &          &    & 10 16 57.7 & -49 38 57  & 279.37 &   5.87 & 214 & -113.8 &   14.8 & \hfill 24x&\hfill 15 & 17.5 & .25  &  & & & & & & & & v.obs.                     \\
 2278 &          &    & 10 16 58.8 & -48 28 42  & 278.73 &   6.85 & 214 & -117.7 &   77.4 & \hfill 27x&\hfill 16 & 17.1 & .18  &  &S& & &M& & & &                            \\
 2279 &          &    & 10 17 01.9 & -49 21 15  & 279.22 &   6.12 & 214 & -114.2 &   30.6 & \hfill 16x&\hfill  9 & 18.1 & .23  &  &F& & & & & & &                            \\
 2280 &          &    & 10 17 02.7 & -47 51 57  & 278.40 &   7.36 & 214 & -119.2 &  110.2 & \hfill 44x&\hfill 40 & 15.5 & .16  &  &S& & &1& & &S& dist.abs.lane, like CenA   \\
\vspace{-1.3 mm} \\ 
 2281 &          &    & 10 17 03.4 & -48 44 10  & 278.88 &   6.64 & 214 & -116.1 &   63.7 & \hfill 20x&\hfill  9 & 17.9 & .24  &  & & & & & & & & or blended **              \\
 2282 &          &    & 10 17 08.0 & -50 40 49  & 279.96 &   5.02 & 214 & -108.7 &  -40.3 & \hfill 20x&\hfill  8 & 18.3 & .26  &  &S& & &M& & & & poss.larger?               \\
 2283 &          &    & 10 17 09.4 & -50 37 52  & 279.94 &   5.06 & 214 & -108.7 &  -37.7 & \hfill 30x&\hfill  3 & 19.0 & .27  &  &S& & & & &E&S&                            \\
 2284 &          &    & 10 17 11.4 & -49 26 01  & 279.28 &   6.07 & 214 & -112.6 &   26.4 & \hfill 54x&\hfill 44 & 15.4 & .22  &  & & & & & & &S& br.blg, fuzzy disk         \\
 2285 &          &    & 10 17 12.2 & -49 16 19  & 279.20 &   6.20 & 214 & -113.0 &   35.1 & \hfill 13x&\hfill  3 & 20.0 & .23  &  &S& & & & & & &                            \\
 2286 &          &    & 10 17 12.7 & -52 16 21  & 280.85 &   3.69 & 214 & -102.5 & -125.4 & \hfill 16x&\hfill  3 & 20.1 & .46  &  &S& & & & & & &                            \\
 2287 &          & I3 & 10 17 13.4 & -49 31 55  & 279.34 &   5.99 & 214 & -111.9 &   21.2 & \hfill 12x&\hfill  3 & 19.8 & .23  &  &S& & & & & & & neighb.of 2291             \\
 2288 &          &    & 10 17 14.6 & -65 12 51  & 287.94 &  -7.14 &  92 &    5.0 &   -8.8 & \hfill 16x&\hfill  7 & 18.5 & .29  & ?& & & & & & & &                            \\
 2289 &          &    & 10 17 17.0 & -49 25 04  & 279.29 &   6.09 & 214 & -111.8 &   27.3 & \hfill 19x&\hfill  5 & 18.9 & .22  &  &S& & & &?& &1&                            \\
 2290 &          &    & 10 17 17.6 & -48 00 59  & 278.51 &   7.26 & 214 & -116.5 &  102.3 & \hfill 31x&\hfill 24 & 16.7 & .16  &  &S& & &M& &V&S&                            \\
\vspace{-1.3 mm} \\ 
 2291 &          & I3 & 10 17 19.8 & -49 31 26  & 279.35 &   6.00 & 214 & -111.0 &   21.7 & \hfill 23x&\hfill  9 & 17.7 & .23  &  &S& & &M&?& & &                            \\
 2292 &          &    & 10 17 20.8 & -48 26 48  & 278.76 &   6.91 & 214 & -114.6 &   79.3 & \hfill 19x&\hfill 13 & 17.8 & .17  &  & & & & & & & &                            \\
 2293 &          &    & 10 17 21.2 & -49 43 31  & 279.47 &   5.84 & 214 & -110.1 &   10.9 & \hfill 19x&\hfill  5 & 18.9 & .27  &  &S& & & & & & &                            \\
 2294 &          & I3 & 10 17 21.8 & -49 32 05  & 279.36 &   6.00 & 214 & -110.7 &   21.1 & \hfill 12x&\hfill  7 & 18.6 & .23  &  & & & & & & & & neighb.of 2291             \\
 2295 &          &    & 10 17 22.6 & -50 47 46  & 280.06 &   4.94 & 214 & -106.3 &  -46.4 & \hfill 16x&\hfill 16 & 18.1 & .28  &  &S& & &M& &F& & v.obs, cl.to br.*          \\
 2296 &          &    & 10 17 24.1 & -49 26 26  & 279.32 &   6.08 & 214 & -110.7 &   26.2 & \hfill 20x&\hfill  5 & 18.6 & .23  &  & & & & & & & & p.cov.by **                \\
 2297 &          &    & 10 17 26.6 & -49 43 53  & 279.48 &   5.84 & 214 & -109.3 &   10.6 & \hfill 13x&\hfill  7 & 19.1 & .28  &  & & & & & & & &                            \\
 2298 &          &    & 10 17 28.0 & -49 34 37  & 279.40 &   5.97 & 214 & -109.7 &   18.9 & \hfill 31x&\hfill  7 & 17.9 & .24  &  &S& & & & &E& &                            \\
 2299 &          &    & 10 17 28.3 & -48 58 28  & 279.07 &   6.48 & 214 & -111.7 &   51.2 & \hfill 15x&\hfill 11 & 18.1 & .22  &  &E& & &2& & & &                            \\
 2300 &          &    & 10 17 28.4 & -62 04 29  & 286.23 &  -4.50 & 127 &   59.2 & -112.4 & \hfill 16x&\hfill 11 & 17.8 & .42  &  & & & & & & &S&                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 2301 &          &    & 10 17 31.  & -62 14.9 : & 286.33 &  -4.64 & 127 &   59.2 & -121.7 & \hfill 16x&\hfill 13 & 17.7 & .36  &  &S& & & & & & &                            \\
 2302 &          &    & 10 17 36.9 & -49 38 26  & 279.46 &   5.93 & 214 & -108.2 &   15.6 & \hfill 34x&\hfill 12 & 17.2 & .26  &  &S& & & & & & & p.cov.by *                 \\
 2303 &          &    & 10 17 37.3 & -64 01 31  & 287.32 &  -6.12 &  92 &    7.3 &   54.9 & \hfill 17x&\hfill 16 & 17.7 & .35  &  &S& & & &?& &S&                            \\
 2304 &          &    & 10 17 37.8 & -51 40 32  & 280.57 &   4.23 & 214 & -101.1 &  -93.3 & \hfill 24x&\hfill 13 & 17.4 & .38  &  & & & & & & & & br.blg, diff. halo         \\
 2305 &          &    & 10 17 39.3 & -47 52 52  & 278.49 &   7.41 & 214 & -113.7 &  109.8 & \hfill 17x&\hfill 13 & 18.0 & .16  &  &L& & & & & & &                            \\
 2306 &          &    & 10 17 40.1 & -48 32 02  & 278.85 &   6.86 & 214 & -111.4 &   74.9 & \hfill 13x&\hfill  9 & 18.7 & .19  &  & & & & & & & &                            \\
 2307 &          &    & 10 17 42.0 & -51 30 51  & 280.50 &   4.37 & 214 & -101.1 &  -84.6 & \hfill 13x&\hfill 11 & 18.4 & .35  &  & & & & & & & & w.comp.                    \\
 2308 &          &    & 10 17 42.1 & -51 18 36  & 280.38 &   4.54 & 214 & -101.8 &  -73.7 & \hfill 30x&\hfill  5 & 18.4 & .35  &  &S& & & & &E& &                            \\
 2309 &          &    & 10 17 42.9 & -64 27 20  & 287.57 &  -6.48 &  92 &    7.8 &   31.8 & \hfill 16x&\hfill  5 & 19.0 & .33  &  & & & & & & & & in st.diffr.pat.           \\
 2310 &          & I2 & 10 17 43.4 & -60 44 12  & 285.53 &  -3.36 & 127 &   63.8 &  -40.9 & \hfill 54x&\hfill 24 & 15.2 & .79  & ?&E& & & & & & & i.a.w.2314,galactic?       \\
\vspace{-1.3 mm} \\ 
 2311 &          &    & 10 17 44.8 & -49 40 48  & 279.50 &   5.91 & 214 & -106.9 &   13.6 & \hfill 23x&\hfill  8 & 18.0 & .28  &  & & & & & & & &                            \\
 2312 &          &    & 10 17 45.3 & -50 28 17  & 279.93 &   5.25 & 214 & -104.2 &  -28.8 & \hfill 22x&\hfill  7 & 18.3 & .29  &  &S& & & & &E&S&                            \\
 2313 &          &    & 10 17 45.7 & -49 47 39  & 279.56 &   5.82 & 214 & -106.4 &    7.5 & \hfill 47x&\hfill 23 & 16.1 & .30  &  &S& & &E&:& & &                            \\
 2314 &          & I2 & 10 17 47.1 & -60 44 08  & 285.53 &  -3.36 & 127 &   64.2 &  -40.9 & \hfill 34x&\hfill 24 & 15.7 & .79  & ?&E& & & & & & & i.a.w.2310,galactic?       \\
 2315 &          &    & 10 17 47.6 & -49 34 57  & 279.45 &   6.00 & 214 & -106.8 &   18.8 & \hfill 20x&\hfill  4 & 19.0 & .25  &  &S& & & & & & &                            \\
 2316 &          &    & 10 17 49.1 & -49 40 50  & 279.51 &   5.92 & 214 & -106.3 &   13.6 & \hfill 27x&\hfill 13 & 17.6 & .28  &  & & & & & & & & dist.nucl, vLSB            \\
 2317 &          & I  & 10 17 50.9 & -47 32 22  & 278.33 &   7.71 & 214 & -113.1 &  128.2 & \hfill 40x&\hfill 22 & 16.4 & .15  &  &S& & &M& & &S& br.blg, vvLSBdisk          \\
 2318 &          &    & 10 17 52.6 & -50 06 05  & 279.74 &   5.57 & 214 & -104.4 &   -8.9 & \hfill 13x&\hfill  3 & 19.9 & .30  &  &S& & & & & & &                            \\
 2319 &          &    & 10 17 52.9 & -64 25 48  & 287.57 &  -6.45 &  92 &    8.8 &   33.2 & \hfill 20x&\hfill  8 & 18.4 & .34  &  & & & & & & & & in st.diffr.pat.           \\
 2320 &          &    & 10 17 57.1 & -49 58 14  & 279.68 &   5.68 & 214 & -104.2 &   -1.9 & \hfill 24x&\hfill  9 & 17.9 & .30  &  &S& & &E&?& & &                            \\
\vspace{-1.3 mm} \\ 
 2321 &          &    & 10 17 58.6 & -49 03 59  & 279.19 &   6.44 & 214 & -106.9 &   46.5 & \hfill 23x&\hfill 13 & 17.5 & .25  &  &F& & & & & & &                            \\
 2322 &          & NG & 10 17 58.9 & -47 32 28  & 278.35 &   7.72 & 214 & -111.9 &  128.2 & \hfill 19x&\hfill 16 & 17.6 & .15  &  & & & & & & &S& neighb.of 2317             \\
 2323 &          &    & 10 18 00.1 & -62 40 11  & 286.61 &  -4.96 & 127 &   61.2 & -144.4 & \hfill 20x&\hfill  9 & 18.0 & .37  &  &S& & &M& & &S& blg or s.p.*               \\
 2324 &          &    & 10 18 02.0 & -49 58 21  & 279.69 &   5.69 & 214 & -103.4 &   -1.9 & \hfill 20x&\hfill  8 & 18.4 & .30  &  &S& & & & & & & neighb.of 2320, p.cov.by * \\
 2325 &          &    & 10 18 03.2 & -48 07 51  & 278.68 &   7.23 & 214 & -109.3 &   96.6 & \hfill 16x&\hfill 11 & 17.7 & .16  &  &F& & & &?& & &                            \\
 2326 &          &    & 10 18 09.5 & -48 26 41  & 278.87 &   6.98 & 214 & -107.4 &   79.9 & \hfill 34x&\hfill  7 & 17.5 & .18  &  &S& & &1& & & &                            \\
 2327 &          &    & 10 18 09.9 & -51 28 58  & 280.54 &   4.44 & 214 &  -97.3 &  -82.7 & \hfill 30x&\hfill  5 & 18.1 & .35  &  &S& & & & &E& & HSB                        \\
 2328 &          &    & 10 18 11.4 & -50 12 48  & 279.85 &   5.50 & 214 & -101.3 &  -14.7 & \hfill 16x&\hfill 11 & 18.5 & .28  &  & & & & & & & & vLSB, v.obs                \\
 2329 &          &    & 10 18 11.6 & -49 27 13  & 279.43 &   6.14 & 214 & -103.8 &   25.9 & \hfill 13x&\hfill  7 & 18.9 & .23  &  &S& & & &?& & &                            \\
 2330 &          &    & 10 18 12.9 & -50 38 38  & 280.09 &   5.14 & 214 &  -99.7 &  -37.8 & \hfill 24x&\hfill  7 & 18.4 & .35  &  &S& & & &?& & & v.obs.                     \\
\vspace{-1.3 mm} \\ 
 2331 &          &    & 10 18 15.9 & -65 59 40  & 288.46 &  -7.73 &  92 &   10.5 &  -50.7 & \hfill 13x&\hfill  7 & 19.4 & .26  & ?& & & & & & & &                            \\
 2332 &          &    & 10 18 16.7 & -51 25 05  & 280.52 &   4.50 & 214 &  -96.6 &  -79.2 & \hfill 12x&\hfill  5 & 19.2 & .36  &  &S& & & & & & &                            \\
 2333 &          &    & 10 18 18.6 & -48 07 40  & 278.72 &   7.26 & 214 & -107.0 &   96.9 & \hfill 16x&\hfill 13 & 17.7 & .16  &  & & & & & & & & p.cov.by **                \\
 2334 &          &    & 10 18 20.3 & -49 42 47  & 279.59 &   5.93 & 214 & -101.7 &   12.1 & \hfill 26x&\hfill  3 & 19.2 & .31  &  &S& & & & &E& &                            \\
 2335 &          &    & 10 18 21.0 & -65 19 20  & 288.10 &  -7.17 &  92 &   11.2 &  -14.6 & \hfill 16x&\hfill 16 & 17.4 & .30  &  &E& & & & & & &                            \\
 2336 &          &    & 10 18 22.4 & -51 34 20  & 280.62 &   4.38 & 214 &  -95.3 &  -87.4 & \hfill 17x&\hfill  3 & 19.7 & .37  &  &S& & & & &E& &                            \\
 2337 &          &    & 10 18 26.9 & -49 07 47  & 279.29 &   6.43 & 214 & -102.6 &   43.4 & \hfill 59x&\hfill 40 & 15.6 & .26  &  &I& & &M& & &S& dwarf                      \\
 2338 &          &    & 10 18 29.2 & -51 19 00  & 280.49 &   4.60 & 214 &  -95.2 &  -73.6 & \hfill 24x&\hfill  5 & 18.6 & .37  &  &S& & & & & & &                            \\
 2339 &          & NS & 10 18 34.2 & -51 12 39  & 280.44 &   4.70 & 214 &  -94.8 &  -67.9 & \hfill 16x&\hfill  3 & 20.2 & .38  &  &S& & & & & & &                            \\
 2340 &          &    & 10 18 35.5 & -48 36 17  & 279.02 &   6.89 & 214 & -103.0 &   71.6 & \hfill 13x&\hfill  8 & 18.7 & .19  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2341 &          & I  & 10 18 35.5 & -63 45 52  & 287.27 &  -5.85 &  92 &   13.1 &   68.9 & \hfill 47x&\hfill 31 & 15.7 & .35  &  &L& & & & & &S&                            \\
 2342 &          &    & 10 18 36.1 & -51 29 02  & 280.60 &   4.47 & 214 &  -93.7 &  -82.5 & \hfill 17x&\hfill  5 & 19.1 & .36  &  &S& & & & & &S& v.obs.                     \\
 2343 &          &    & 10 18 37.4 & -49 06 00  & 279.30 &   6.47 & 214 & -101.2 &   45.1 & \hfill 17x&\hfill  3 & 19.7 & .27  &  &S& & & & &E& &                            \\
 2344 &          &    & 10 18 39.0 & -47 59 35  & 278.69 &   7.40 & 214 & -104.4 &  104.3 & \hfill 15x&\hfill  5 & 19.1 & .16  &  &S& & & &?& & &                            \\
 2345 &          &    & 10 18 39.1 & -50 01 28  & 279.81 &   5.70 & 214 &  -98.0 &   -4.4 & \hfill 20x&\hfill 15 & 17.8 & .28  &  &S& & &M&?& & & v.obs.                     \\
 2346 &          &    & 10 18 40.3 & -49 29 54  & 279.52 &   6.14 & 214 &  -99.5 &   23.8 & \hfill 20x&\hfill 12 & 17.6 & .23  &  &L& & & & & & & or br.blg                  \\
 2347 &          &    & 10 18 42.2 & -47 32 00  & 278.45 &   7.79 & 214 & -105.4 &  129.0 & \hfill 13x&\hfill  8 & 18.8 & .14  &  &S& & & &?& & & neighb.of 2350             \\
 2348 &          &    & 10 18 45.9 & -64 32 50  & 287.71 &  -6.49 &  92 &   13.8 &   26.9 & \hfill 34x&\hfill  4 & 18.8 & .33  &  &S& & & & &E& &                            \\
 2349 &          &    & 10 18 46.1 & -47 59 46  & 278.71 &   7.41 & 214 & -103.4 &  104.2 & \hfill 27x&\hfill  4 & 18.8 & .16  &  &S& & & & &E& &                            \\
 2350 &          &    & 10 18 46.7 & -47 32 28  & 278.46 &   7.79 & 214 & -104.7 &  128.6 & \hfill 20x&\hfill 20 & 16.9 & .14  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2351 &          &    & 10 18 48.0 & -48 36 17  & 279.05 &   6.90 & 214 & -101.2 &   71.7 & \hfill 17x&\hfill  5 & 18.7 & .19  &  &S& & & & & & &                            \\
 2352 &          &    & 10 18 48.1 & -48 06 42  & 278.78 &   7.32 & 214 & -102.7 &   98.1 & \hfill 47x&\hfill  7 & 17.4 & .16  &  &S& & & & & & &                            \\
 2353 &          &    & 10 18 53.7 & -47 23 15  & 278.39 &   7.93 & 214 & -104.1 &  136.9 & \hfill 16x&\hfill 16 & 17.6 & .16  & ?&E& & &0& & &S&                            \\
 2354 &          &    & 10 18 55.1 & -49 56 13  & 279.80 &   5.80 & 214 &  -95.9 &     .4 & \hfill 16x&\hfill 12 & 18.4 & .28  &  & & & & & & & & v.diff.                    \\
 2355 &          &    & 10 18 58.4 & -50 20 18  & 280.02 &   5.47 & 214 &  -94.2 &  -21.0 & \hfill 23x&\hfill 11 & 17.6 & .31  &  & & & & & & & & p.cov.by **                \\
 2356 &          &    & 10 18 58.5 & -66 22 19  & 288.73 &  -8.01 &  92 &   14.1 &  -70.9 & \hfill 13x&\hfill  5 & 19.4 & .24  & ?& & & & & & & &                            \\
 2357 &          &    & 10 18 59.2 & -49 36 55  & 279.63 &   6.07 & 214 &  -96.4 &   17.7 & \hfill 15x&\hfill  5 & 19.2 & .27  &  & & & & & & & &                            \\
 2358 &          &    & 10 19 01.0 & -48 29 58  & 279.02 &   7.01 & 214 &  -99.6 &   77.4 & \hfill 15x&\hfill  4 & 19.4 & .18  &  &S& & & &?& & &                            \\
 2359 &          &    & 10 19 05.7 & -47 24 36  & 278.43 &   7.93 & 214 & -102.2 &  135.8 & \hfill 32x&\hfill 22 & 16.5 & .16  &  &S& & &M& & & & cl.to br.*                 \\
 2360 &          &    & 10 19 11.0 & -48 30 08  & 279.05 &   7.02 & 214 &  -98.1 &   77.4 & \hfill 31x&\hfill 19 & 16.6 & .18  &  &S& & &M& & & &                            \\
\vspace{-1.3 mm} \\ 
 2361 &          &    & 10 19 12.1 & -50 30 21  & 280.14 &   5.34 & 214 &  -91.7 &  -29.9 & \hfill 34x&\hfill 24 & 16.4 & .34  &  &S& & &M&:& &S&                            \\
 2362 &          &    & 10 19 14.0 & -64 21 26  & 287.65 &  -6.31 &  92 &   16.6 &   37.1 & \hfill 20x&\hfill  4 & 19.3 & .38  &  &S& & & & &E& &                            \\
 2363 &          &    & 10 19 17.7 & -48 46 26  & 279.21 &   6.81 & 214 &  -96.3 &   62.9 & \hfill 38x&\hfill 19 & 16.6 & .25  &  &L& & & & & & &                            \\
 2364 &          &    & 10 19 18.5 & -49 37 23  & 279.68 &   6.10 & 214 &  -93.6 &   17.4 & \hfill 20x&\hfill 17 & 17.4 & .26  & ?&L& & & & & & & br.blg, fuzzy envelope     \\
 2365 &          &    & 10 19 21.5 & -50 04 30  & 279.93 &   5.72 & 214 &  -91.7 &   -6.7 & \hfill 24x&\hfill 15 & 17.1 & .27  &  &E& & & & & &S& or S..E                    \\
 2366 &          &    & 10 19 23.7 & -50 33 28  & 280.20 &   5.32 & 214 &  -89.9 &  -32.6 & \hfill 20x&\hfill  8 & 18.3 & .35  &  &S& & & & & & &                            \\
 2367 &          &    & 10 19 24.0 & -48 57 18  & 279.33 &   6.66 & 214 &  -94.8 &   53.2 & \hfill 34x&\hfill 24 & 16.4 & .26  &  &L& & & & & & & w.comp.                    \\
 2368 &          &    & 10 19 25.4 & -48 21 13  & 279.00 &   7.17 & 214 &  -96.4 &   85.4 & \hfill 16x&\hfill  7 & 18.2 & .17  &  &S& & &E& & & &                            \\
 2369 &          &    & 10 19 25.8 & -50 19 33  & 280.08 &   5.52 & 214 &  -90.4 &  -20.1 & \hfill 27x&\hfill  4 & 18.8 & .31  &  &S& & & & &E& &                            \\
 2370 &          &    & 10 19 28.0 & -49 49 42  & 279.81 &   5.94 & 214 &  -91.6 &    6.5 & \hfill 23x&\hfill 19 & 17.0 & .28  &  & & & & & & & & v.obs.                     \\
\vspace{-1.3 mm} \\ 
 2371 &          &    & 10 19 28.7 & -48 21 09  & 279.01 &   7.18 & 214 &  -95.9 &   85.5 & \hfill 12x&\hfill  4 & 19.3 & .16  &  &S& & & & & & & neighb.of 2368             \\
 2372 &          &    & 10 19 29.6 & -51 33 40  & 280.76 &   4.48 & 214 &  -86.0 &  -86.2 & \hfill 16x&\hfill  3 & 20.2 & .39  &  &S& & & & &E& & vvLSB                      \\
 2373 &          &    & 10 19 30.3 & -49 23 22  & 279.58 &   6.31 & 214 &  -92.6 &   30.0 & \hfill 13x&\hfill  3 & 19.5 & .23  &  &S& & & & & & &                            \\
 2374 &          &    & 10 19 31.1 & -50 02 02  & 279.93 &   5.77 & 214 &  -90.5 &   -4.5 & \hfill 22x&\hfill 15 & 17.6 & .28  &  & & & & & & & & blg                        \\
 2375 &          &    & 10 19 31.6 & -62 32 41  & 286.69 &  -4.76 &  92 &   19.4 &  134.2 & \hfill 17x&\hfill  8 & 18.8 & .39  & ?& & & & & & &S&                            \\
 2376 &          &    & 10 19 33.1 & -48 53 03  & 279.31 &   6.74 & 214 &  -93.7 &   57.1 & \hfill 43x&\hfill  9 & 17.2 & .28  &  &S& & &5& & &S&                            \\
 2377 &          &    & 10 19 34.0 & -48 19 41  & 279.01 &   7.21 & 214 &  -95.2 &   86.9 & \hfill 19x&\hfill  8 & 18.3 & .16  &  & & & & & & & & p.cov.by *                 \\
 2378 & L092-021 &    & 10 19 36.2 & -66 14 22  & 288.71 &  -7.86 &  92 &   17.6 &  -63.9 & \hfill 74x&\hfill 60 & 14.5 & .24  &  &L& & & & & &S&                            \\
 2379 &          &    & 10 19 37.9 & -47 26 07  & 278.53 &   7.96 & 214 &  -97.3 &  134.7 & \hfill 20x&\hfill  5 & 18.5 & .15  &  &S& & &E& & & &                            \\
 2380 &          & I  & 10 19 39.9 & -49 21 43  & 279.58 &   6.35 & 214 &  -91.2 &   31.6 & \hfill 40x&\hfill 30 & 16.3 & .23  &  & & & & & & &S& br.blg, v.obs.             \\
\vspace{-1.3 mm} \\ 
 2381 &          &    & 10 19 40.2 & -50 48 21  & 280.37 &   5.13 & 214 &  -86.8 &  -45.7 & \hfill 17x&\hfill  7 & 18.6 & .37  &  &S& & & & & & &                            \\
 2382 &          &    & 10 19 40.5 & -48 30 52  & 279.12 &   7.06 & 214 &  -93.7 &   76.9 & \hfill 16x&\hfill  7 & 18.8 & .20  &  & & & & & & & & w.comp.                    \\
 2383 &          &    & 10 19 41.5 & -50 15 55  & 280.08 &   5.59 & 214 &  -88.3 &  -16.8 & \hfill 13x&\hfill  7 & 19.5 & .31  & ?& & & & & & & & vvLSB, smooth              \\
 2384 &          &    & 10 19 42.2 & -50 45 55  & 280.35 &   5.17 & 214 &  -86.7 &  -43.5 & \hfill 19x&\hfill 13 & 17.9 & .36  &  &S& & &M&:& &S&                            \\
 2385 &          &    & 10 19 43.7 & -49 05 05  & 279.44 &   6.58 & 214 &  -91.5 &   46.4 & \hfill 13x&\hfill  8 & 18.6 & .25  &  & & & & & & & &                            \\
 2386 &          &    & 10 19 43.9 & -48 44 43  & 279.26 &   6.87 & 214 &  -92.5 &   64.6 & \hfill 38x&\hfill  3 & 18.9 & .25  &  &S& & & & &E& &                            \\
 2387 &          &    & 10 19 46.5 & -66 01 03  & 288.61 &  -7.67 &  92 &   18.7 &  -52.0 & \hfill 13x&\hfill  8 & 18.6 & .25  &  & & & & & & & &                            \\
 2388 &          &    & 10 19 49.2 & -49 38 44  & 279.76 &   6.12 & 214 &  -89.1 &   16.5 & \hfill 13x&\hfill 11 & 18.4 & .26  &  & & & & & & & &                            \\
 2389 &          &    & 10 19 51.5 & -49 16 00  & 279.56 &   6.44 & 214 &  -89.8 &   36.8 & \hfill 22x&\hfill 13 & 18.2 & .24  & ?& & & & & & & & vLSB                       \\
 2390 &          &    & 10 19 55.8 & -49 36 36  & 279.76 &   6.16 & 214 &  -88.2 &   18.4 & \hfill 24x&\hfill  4 & 18.9 & .26  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
 2391 &          &    & 10 20 00.0 & -49 20 43  & 279.62 &   6.39 & 214 &  -88.4 &   32.6 & \hfill 44x&\hfill 16 & 17.4 & .24  &  & & & & & & &S& v.diff. \& obs.             \\
 2392 &          &    & 10 20 01.6 & -67 19 48  & 289.35 &  -8.76 &  92 &   19.1 & -122.3 & \hfill 20x&\hfill  5 & 18.9 & .23  & ?&S& & & & & &S&                            \\
 2393 &          &    & 10 20 04.0 & -49 13 05  & 279.56 &   6.50 & 214 &  -88.2 &   39.5 & \hfill 43x&\hfill  9 & 17.1 & .25  &  &S& & & & &E& &                            \\
 2394 &          &    & 10 20 09.5 & -49 21 45  & 279.65 &   6.39 & 214 &  -87.0 &   31.8 & \hfill 13x&\hfill  5 & 19.0 & .24  &  &S& & & & & & &                            \\
 2395 &          &    & 10 20 14.1 & -62 42 09  & 286.85 &  -4.85 & 127 &   74.8 & -146.8 & \hfill 20x&\hfill  9 & 18.0 & .36  &  &S& & & & & &1&                            \\
 2396 &          &    & 10 20 14.7 & -47 28 20  & 278.63 &   7.99 & 214 &  -91.6 &  133.0 & \hfill 20x&\hfill 20 & 17.9 & .15  &  &S& & & & &F& & dist.nucl, vvLSBdisk       \\
 2397 &          &    & 10 20 16.1 & -48 54 13  & 279.42 &   6.78 & 214 &  -87.3 &   56.4 & \hfill 15x&\hfill  5 & 19.2 & .28  &  & & & & & & & &                            \\
 2398 &          &    & 10 20 17.0 & -50 29 09  & 280.28 &   5.45 & 214 &  -82.6 &  -28.3 & \hfill 13x&\hfill 12 & 18.4 & .34  & ?& & & & & & & & v.obs, fuzzy               \\
 2399 &          &    & 10 20 19.0 & -63 57 38  & 287.53 &  -5.91 &  92 &   23.2 &   58.2 & \hfill 17x&\hfill 15 & 18.0 & .37  &  &S& & & & & & &                            \\
 2400 &          &    & 10 20 19.1 & -49 26 34  & 279.72 &   6.34 & 214 &  -85.3 &   27.6 & \hfill 23x&\hfill  5 & 18.6 & .23  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 2401 &          &    & 10 20 27.4 & -67 04 31  & 289.24 &  -8.52 &  92 &   21.5 & -108.7 & \hfill 13x&\hfill  9 & 18.6 & .25  &  & & & & & & & &                            \\
 2402 &          &    & 10 20 27.5 & -49 07 08  & 279.56 &   6.62 & 214 &  -85.0 &   45.0 & \hfill 40x&\hfill  5 & 17.8 & .26  &  &S& & & & &E& &                            \\
 2403 &          &    & 10 20 28.4 & -52 01 18  & 281.13 &   4.18 & 214 &  -76.5 & -110.4 & \hfill 15x&\hfill  3 & 20.4 & .64  &  &S& & & & &E& & vvLSB                      \\
 2404 &          &    & 10 20 28.7 & -50 44 52  & 280.45 &   5.25 & 214 &  -80.2 &  -42.2 & \hfill 17x&\hfill  4 & 19.8 & .35  &  &S& & & & &E& & vvLSB                      \\
 2405 &          &    & 10 20 29.3 & -51 36 32  & 280.91 &   4.52 & 214 &  -77.6 &  -88.3 & \hfill 20x&\hfill  9 & 18.5 & .44  &  &S& & &M&:& & & dist.nucl, vLSBdisk        \\
 2406 &          &    & 10 20 30.0 & -50 03 05  & 280.07 &   5.84 & 214 &  -82.0 &   -4.9 & \hfill 20x&\hfill 19 & 17.4 & .29  &  & & & & & & & & diff.                      \\
 2407 &          & Q  & 10 20 30.1 & -50 08 40  & 280.12 &   5.76 & 214 &  -81.7 &   -9.9 & \hfill 16x&\hfill  4 & 19.4 & .34  & ?&S& & & &?&E&1&                            \\
 2408 &          &    & 10 20 32.8 & -50 38 00  & 280.39 &   5.35 & 214 &  -79.9 &  -36.1 & \hfill 32x&\hfill 13 & 17.5 & .35  &  &S& & &M& & & & v.obs.                     \\
 2409 &          &    & 10 20 35.4 & -47 33 47  & 278.73 &   7.94 & 214 &  -88.3 &  128.3 & \hfill 16x&\hfill  4 & 19.3 & .15  &  &S& & & & &E&1&                            \\
 2410 &          &    & 10 20 39.3 & -51 11 05  & 280.71 &   4.90 & 214 &  -77.4 &  -65.5 & \hfill 12x&\hfill  4 & 19.4 & .35  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2411 &          &    & 10 20 39.8 & -47 37 53  & 278.78 &   7.89 & 214 &  -87.4 &  124.7 & \hfill 17x&\hfill 12 & 17.8 & .14  &  &E& & &3& & & &                            \\
 2412 &          &    & 10 20 42.1 & -66 28 09  & 288.93 &  -8.00 &  92 &   23.3 &  -76.2 & \hfill 20x&\hfill  7 & 18.5 & .24  &  &S& & & &?& & & br.blg or s.p.*            \\
 2413 &          &    & 10 20 47.0 & -47 30 31  & 278.73 &   8.00 & 214 &  -86.7 &  131.3 & \hfill 15x&\hfill  4 & 19.6 & .15  &  &S& & & & &E& &                            \\
 2414 &          &    & 10 20 47.6 & -66 29 33  & 288.95 &  -8.01 &  92 &   23.8 &  -77.5 & \hfill 12x&\hfill  3 & 20.0 & .25  &  &I& & & &?& & &                            \\
 2415 &          &    & 10 20 51.1 & -49 28 08  & 279.81 &   6.36 & 214 &  -80.6 &   26.4 & \hfill 20x&\hfill 15 & 17.3 & .26  &  &E& & &3& & & & v.obs.                     \\
 2416 &          &    & 10 20 55.6 & -66 30 22  & 288.97 &  -8.02 &  92 &   24.5 &  -78.2 & \hfill 13x&\hfill  5 & 19.1 & .25  &  & & & & & & & &                            \\
 2417 &          &    & 10 20 57.0 & -47 31 52  & 278.77 &   8.00 & 214 &  -85.1 &  130.2 & \hfill 26x&\hfill 13 & 17.6 & .15  &  &S& & & & &V&S&                            \\
 2418 &          &    & 10 20 57.8 & -49 46 13  & 279.98 &   6.12 & 214 &  -78.8 &   10.3 & \hfill 16x&\hfill  7 & 18.5 & .29  &  & & & & & & & &                            \\
 2419 &          &    & 10 21 05.2 & -65 03 56  & 288.20 &  -6.79 &  92 &   26.7 &   -1.1 & \hfill 20x&\hfill  9 & 18.4 & .39  &  &S& & & &?& &1& asym.spiral                \\
 2420 &          &    & 10 21 05.3 & -47 27 34  & 278.75 &   8.07 & 214 &  -84.1 &  134.1 & \hfill 17x&\hfill  9 & 18.2 & .15  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2421 &          &    & 10 21 05.3 & -52 09 34  & 281.29 &   4.11 & 214 &  -71.1 & -117.5 & \hfill 19x&\hfill  5 & 18.7 & .63  &  &S& & & &?& & & p.cov.by *                 \\
 2422 &          &    & 10 21 05.8 & -49 35 26  & 279.90 &   6.28 & 214 &  -78.1 &   20.0 & \hfill 19x&\hfill  7 & 18.8 & .30  &  & & & & & & & & v.obs.                     \\
 2423 &          &    & 10 21 08.4 & -51 40 00  & 281.03 &   4.53 & 214 &  -72.0 &  -91.1 & \hfill 17x&\hfill  8 & 18.3 & .42  &  & & & & & & &S&                            \\
 2424 &          &    & 10 21 08.8 & -49 22 07  & 279.79 &   6.47 & 214 &  -78.3 &   31.9 & \hfill 24x&\hfill  5 & 19.2 & .29  &  &S& & & & &E&1& v.obs.                     \\
 2425 &          &    & 10 21 09.7 & -49 08 09  & 279.67 &   6.67 & 214 &  -78.8 &   44.4 & \hfill 51x&\hfill 13 & 17.1 & .31  &  &S& & &M& & & & v.obs.                     \\
 2426 & L214-002 & I  & 10 21 10.1 & -49 13 02  & 279.71 &   6.60 & 214 &  -78.5 &   40.0 & \hfill 77x&\hfill 44 & 14.8 & .30  &  &S& & &2& & &S&                            \\
 2427 &          &    & 10 21 10.5 & -47 52 43  & 278.99 &   7.73 & 214 &  -82.1 &  111.7 & \hfill 19x&\hfill 13 & 17.8 & .15  &  & & & & & & & & p.cov.by br.*              \\
 2428 &          &    & 10 21 11.4 & -50 04 24  & 280.18 &   5.88 & 214 &  -76.0 &   -5.8 & \hfill 13x&\hfill 13 & 18.2 & .32  & ?&S& & &M& &F& & or * w.halo                \\
 2429 &          &    & 10 21 12.2 & -51 12 55  & 280.80 &   4.92 & 214 &  -72.7 &  -66.9 & \hfill 13x&\hfill  4 & 19.5 & .36  &  &S& & & & & & & w.comp.                    \\
 2430 &          &    & 10 21 12.8 & -50 19 05  & 280.31 &   5.68 & 214 &  -75.1 &  -18.9 & \hfill 20x&\hfill  3 & 19.4 & .35  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
 2431 &          &    & 10 21 15.8 & -53 15 37  & 281.90 &   3.19 & 168 &  -46.2 &   92.9 & \hfill 17x&\hfill  8 & 18.1 & .57  &  &S& & & &?& & &                            \\
 2432 &          &    & 10 21 16.6 & -65 31 46  & 288.47 &  -7.17 &  92 &   27.3 &  -25.9 & \hfill 26x&\hfill 19 & 17.0 & .33  & ?&S& & & & &F&S& or PN                      \\
 2433 &          &    & 10 21 20.2 & -49 44 21  & 280.02 &   6.17 & 214 &  -75.6 &   12.2 & \hfill 38x&\hfill  4 & 18.4 & .31  &  &S& & & & &E& &                            \\
 2434 &          &    & 10 21 20.8 & -53 35 44  & 282.09 &   2.92 & 168 &  -45.2 &   74.9 & \hfill 20x&\hfill 13 & 17.0 & .57  &  &E& & &3& & & &                            \\
 2435 &          &    & 10 21 23.6 & -49 56 07  & 280.13 &   6.01 & 214 &  -74.6 &    1.7 & \hfill 34x&\hfill 16 & 17.7 & .31  & ?& & & & & & & & dwarf Im?                  \\
 2436 &          &    & 10 21 28.1 & -47 52 18  & 279.03 &   7.76 & 214 &  -79.5 &  112.2 & \hfill 23x&\hfill 20 & 17.0 & .16  &  &S& & &E&?& & &                            \\
 2437 &          &    & 10 21 28.1 & -51 36 05  & 281.04 &   4.61 & 214 &  -69.5 &  -87.5 & \hfill 24x&\hfill  9 & 18.4 & .40  &  &S& & & &?& &S& vLSB                       \\
 2438 &          &    & 10 21 28.8 & -51 11 52  & 280.82 &   4.95 & 214 &  -70.5 &  -65.9 & \hfill 13x&\hfill  5 & 19.2 & .36  &  &S& & & &?& & &                            \\
 2439 &          &    & 10 21 33.7 & -48 20 26  & 279.29 &   7.37 & 214 &  -77.4 &   87.1 & \hfill 16x&\hfill  4 & 19.3 & .19  &  &S& & & & &E& & w.comp.                    \\
 2440 &          &    & 10 21 34.8 & -50 04 35  & 280.23 &   5.91 & 214 &  -72.7 &   -5.8 & \hfill 13x&\hfill  3 & 19.5 & .34  &  &S& & & & & & & HSB                        \\
\vspace{-1.3 mm} \\ 
 2441 &          &    & 10 21 43.5 & -50 19 22  & 280.39 &   5.71 & 214 &  -70.7 &  -18.9 & \hfill 15x&\hfill  4 & 19.4 & .34  &  &S& & & & &E& & p.cov.by **                \\
 2442 &          &    & 10 21 43.6 & -50 19 21  & 280.39 &   5.72 & 214 &  -70.7 &  -18.9 & \hfill 13x&\hfill  8 & 18.6 & .35  & ?& & & & & & & & p.cov.by **                \\
 2443 & L214-003 &    & 10 21 44.8 & -51 16 42  & 280.90 &   4.91 & 214 &  -68.0 &  -70.1 & \hfill 74x&\hfill  7 & 17.1 & .39  &  &S& & & & &E& &                            \\
 2444 &          &    & 10 21 45.8 & -65 05 37  & 288.28 &  -6.78 &  92 &   30.5 &   -2.6 & \hfill 17x&\hfill 15 & 17.9 & .39  &  &S& & & &?& &S&                            \\
 2445 &          &    & 10 21 47.4 & -47 57 12  & 279.12 &   7.72 & 214 &  -76.4 &  108.0 & \hfill 34x&\hfill 34 & 16.2 & .16  &  &S& &R&2& & &S&                            \\
 2446 &          &    & 10 21 47.5 & -49 42 04  & 280.06 &   6.25 & 214 &  -71.8 &   14.4 & \hfill 20x&\hfill  7 & 18.4 & .32  &  &S& & & &?& & &                            \\
 2447 &          &    & 10 21 47.6 & -48 07 57  & 279.21 &   7.57 & 214 &  -75.9 &   98.4 & \hfill 15x&\hfill  4 & 19.3 & .16  &  &S& & & & &E& &                            \\
 2448 &          &    & 10 21 48.2 & -50 21 22  & 280.41 &   5.69 & 214 &  -70.0 &  -20.7 & \hfill 15x&\hfill 11 & 18.3 & .34  &  &S& & & &?&F& &                            \\
 2449 &          &    & 10 21 48.8 & -47 55 49  & 279.11 &   7.74 & 214 &  -76.3 &  109.2 & \hfill 27x&\hfill 13 & 17.2 & .16  &  & & & & & & & & neighb.of 2445             \\
 2450 &          &    & 10 21 51.4 & -49 31 07  & 279.97 &   6.41 & 214 &  -71.7 &   24.2 & \hfill 34x&\hfill 28 & 16.4 & .32  & ?&S& &R&M& & &S& sharp edge, PN?            \\
\vspace{-1.3 mm} \\ 
 2451 &          &    & 10 22 01.9 & -50 02 59  & 280.28 &   5.97 & 214 &  -68.8 &   -4.2 & \hfill 27x&\hfill  7 & 18.1 & .35  &  &S& & & & &E& &                            \\
 2452 &          &    & 10 22 03.0 & -64 48 41  & 288.15 &  -6.52 &  92 &   32.4 &   12.5 & \hfill 19x&\hfill 15 & 17.9 & .40  &  &S&B& &5& & & &                            \\
 2453 &          &    & 10 22 03.6 & -49 09 16  & 279.80 &   6.73 & 214 &  -70.9 &   43.8 & \hfill 15x&\hfill  4 & 19.1 & .37  &  &S& & & &?& & &                            \\
 2454 &          &    & 10 22 05.1 & -50 02 51  & 280.29 &   5.98 & 214 &  -68.4 &   -4.0 & \hfill 23x&\hfill  7 & 18.4 & .34  &  &S& & & & &E& &                            \\
 2455 &          &    & 10 22 06.3 & -49 41 08  & 280.09 &   6.29 & 214 &  -69.1 &   15.3 & \hfill 17x&\hfill  4 & 19.4 & .32  &  & & & & & & &1& v.obs.                     \\
 2456 &          & I2 & 10 22 09.8 & -51 43 50  & 281.20 &   4.56 & 214 &  -63.4 &  -94.1 & \hfill 24x&\hfill  5 & 18.7 & .42  &  & & & & & & & & pair w.2457                \\
 2457 &          & I2 & 10 22 14.2 & -51 44 02  & 281.21 &   4.56 & 214 &  -62.7 &  -94.3 & \hfill 22x&\hfill  4 & 19.1 & .42  &  &S&Y& &M& & & & pair w.2456                \\
 2458 &          &    & 10 22 14.3 & -64 47 51  & 288.16 &  -6.50 &  92 &   33.5 &   13.2 & \hfill 16x&\hfill  5 & 19.3 & .41  &  &S& & & & & & &                            \\
 2459 &          &    & 10 22 15.2 & -49 39 13  & 280.10 &   6.33 & 214 &  -67.9 &   17.1 & \hfill 42x&\hfill  7 & 17.8 & .32  &  &S& & & & &E& &                            \\
 2460 &          &    & 10 22 26.6 & -50 39 58  & 280.67 &   5.49 & 214 &  -63.7 &  -37.0 & \hfill 13x&\hfill 11 & 18.5 & .33  & ?& & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2461 &          &    & 10 22 28.5 & -48 58 46  & 279.77 &   6.92 & 214 &  -67.7 &   53.3 & \hfill 11x&\hfill  4 & 19.9 & .33  &  & & & & & & & & neighb.of 2462             \\
 2462 &          &    & 10 22 29.5 & -48 58 18  & 279.76 &   6.92 & 214 &  -67.6 &   53.7 & \hfill 16x&\hfill  5 & 19.3 & .34  &  &S& & & & & & &                            \\
 2463 &          &    & 10 22 34.3 & -49 52 41  & 280.26 &   6.16 & 214 &  -64.6 &    5.2 & \hfill 15x&\hfill 12 & 18.3 & .32  &  & & & & & & & &                            \\
 2464 &          &    & 10 22 41.8 & -67 39 51  & 289.75 &  -8.90 &  92 &   32.5 & -140.5 & \hfill 15x&\hfill  4 & 19.1 & .24  &  & & & & & & & &                            \\
 2465 &          &    & 10 22 42.5 & -50 49 35  & 280.79 &   5.37 & 214 &  -61.1 &  -45.5 & \hfill 27x&\hfill  3 & 19.7 & .33  &  &S& & & & &E& & vvLSB                      \\
 2466 &          &    & 10 22 43.5 & -51 13 47  & 281.01 &   5.03 & 214 &  -59.9 &  -67.1 & \hfill 20x&\hfill  4 & 19.1 & .40  &  &S& & & & & & &                            \\
 2467 &          &    & 10 22 45.6 & -51 03 54  & 280.92 &   5.17 & 214 &  -60.1 &  -58.2 & \hfill 19x&\hfill  4 & 19.3 & .33  &  &S& & & & &E& &                            \\
 2468 &          &    & 10 22 48.8 & -49 44 41  & 280.22 &   6.30 & 214 &  -62.9 &   12.5 & \hfill 36x&\hfill  5 & 18.3 & .33  &  &S& & &M& &E& &                            \\
 2469 & L168-002 &    & 10 22 49.9 & -54 32 40  & 282.78 &   2.23 & 168 &  -32.4 &   24.3 & \hfill101x&\hfill 13 & 15.7 & .63  &  &S& & &4& &E& &                            \\
 2470 &          &    & 10 22 51.1 & -49 48 29  & 280.26 &   6.25 & 214 &  -62.4 &    9.1 & \hfill 24x&\hfill 15 & 17.6 & .33  &  &S& & & & & & & dist.blg, LSBdisk          \\
\vspace{-1.3 mm} \\ 
 2471 &          &    & 10 22 51.7 & -50 02 11  & 280.39 &   6.05 & 214 &  -61.7 &   -3.1 & \hfill 16x&\hfill  9 & 18.0 & .32  &  &L& & & & & & & or S..E                    \\
 2472 &          &    & 10 23 02.5 & -65 22 08  & 288.54 &  -6.94 &  92 &   37.3 &  -17.5 & \hfill 17x&\hfill  4 & 19.6 & .38  &  &S& & & & &E& &                            \\
 2473 &          &    & 10 23 03.8 & -65 20 55  & 288.53 &  -6.92 &  92 &   37.5 &  -16.5 & \hfill 13x&\hfill  8 & 18.6 & .38  &  &S& & &M&:& & &                            \\
 2474 &          &    & 10 23 03.9 & -51 05 58  & 280.98 &   5.17 & 214 &  -57.4 &  -60.0 & \hfill 15x&\hfill  5 & 19.3 & .36  &  & & & & & & & &                            \\
 2475 &          &    & 10 23 05.8 & -65 47 30  & 288.77 &  -7.30 &  92 &   37.1 &  -40.2 & \hfill 20x&\hfill  7 & 18.6 & .29  &  &S& & & &?&N& & vLSBdisk                   \\
 2476 &          &    & 10 23 10.3 & -67 13 07  & 289.55 &  -8.50 &  92 &   35.5 & -116.7 & \hfill 19x&\hfill  8 & 18.7 & .25  &  & & & & & & & &                            \\
 2477 &          &    & 10 23 11.6 & -49 58 17  & 280.40 &   6.14 & 214 &  -59.0 &     .5 & \hfill 13x&\hfill  7 & 18.9 & .32  &  &S& & & & & & &                            \\
 2478 &          &    & 10 23 12.3 & -50 36 43  & 280.74 &   5.60 & 214 &  -57.4 &  -33.8 & \hfill 23x&\hfill  8 & 18.2 & .32  &  &S& & &M& & & & v.obs.                     \\
 2479 &          &    & 10 23 12.6 & -50 53 07  & 280.89 &   5.36 & 214 &  -56.7 &  -48.5 & \hfill 13x&\hfill 11 & 18.9 & .32  & ?& & & & & & & & between 2 **               \\
 2480 &          &    & 10 23 15.2 & -49 33 04  & 280.18 &   6.50 & 214 &  -59.5 &   23.0 & \hfill 23x&\hfill 11 & 17.6 & .33  &  &L& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2481 &          &    & 10 23 17.5 & -48 16 48  & 279.51 &   7.58 & 214 &  -62.2 &   91.1 & \hfill 15x&\hfill 11 & 18.2 & .28  & ?& & & & & & & & p.cov.by *                 \\
 2482 &          &    & 10 23 17.6 & -50 13 31  & 280.55 &   5.93 & 214 &  -57.6 &  -13.1 & \hfill 23x&\hfill  5 & 18.7 & .30  &  &S& & & & &E& &                            \\
 2483 &          &    & 10 23 22.7 & -66 28 25  & 289.16 &  -7.86 &  92 &   37.7 &  -76.8 & \hfill 15x&\hfill  7 & 18.7 & .26  &  &S& & & & & &1& faint sp.arms?             \\
 2484 &          &    & 10 23 24.6 & -51 42 48  & 281.35 &   4.68 & 214 &  -53.1 &  -92.7 & \hfill 26x&\hfill 11 & 17.6 & .40  &  &S& & &M&:& & & in dense quartett          \\
 2485 & L214-004 & I2 & 10 23 24.8 & -49 57 59  & 280.42 &   6.16 & 214 &  -57.2 &     .8 & \hfill 17x&\hfill  8 & 18.3 & .32  &  & & & & & & & & i.a.w.2486                 \\
 2486 & L214-004 & I2 & 10 23 25.9 & -49 57 24  & 280.42 &   6.17 & 214 &  -57.0 &    1.4 & \hfill 34x&\hfill 16 & 16.8 & .32  &  &S& & &5& & & & dist.sp.arms, i.a.w.2485   \\
 2487 &          &    & 10 23 27.6 & -51 43 08  & 281.36 &   4.68 & 214 &  -52.6 &  -93.0 & \hfill 13x&\hfill  8 & 18.6 & .40  &  &E& & & & & & & in dense quartett          \\
 2488 &          &    & 10 23 27.8 & -49 35 24  & 280.23 &   6.48 & 214 &  -57.6 &   21.0 & \hfill 13x&\hfill 11 & 18.4 & .34  &  & & & & & & & & p.cov.by **                \\
 2489 &          &    & 10 23 28.7 & -49 37 05  & 280.25 &   6.46 & 214 &  -57.4 &   19.5 & \hfill 28x&\hfill  8 & 17.9 & .35  &  &S& & &E& & & &                            \\
 2490 &          &    & 10 23 29.0 & -51 42 47  & 281.36 &   4.68 & 214 &  -52.5 &  -92.7 & \hfill 27x&\hfill  9 & 17.7 & .40  &  &S& & &E& & & & in dense quartett          \\
\vspace{-1.3 mm} \\ 
 2491 &          &    & 10 23 30.6 & -49 36 24  & 280.25 &   6.47 & 214 &  -57.2 &   20.1 & \hfill 27x&\hfill 20 & 16.9 & .35  &  &F& & & & & & &                            \\
 2492 &          &    & 10 23 32.0 & -51 43 15  & 281.37 &   4.68 & 214 &  -52.0 &  -93.1 & \hfill 12x&\hfill  9 & 18.6 & .41  &  &E& & & & & & & in dense quartett          \\
 2493 &          &    & 10 23 32.2 & -49 37 05  & 280.26 &   6.47 & 214 &  -56.9 &   19.5 & \hfill 13x&\hfill  5 & 19.4 & .35  &  &S& & & &?& & &                            \\
 2494 &          &    & 10 23 32.7 & -64 22 01  & 288.05 &  -6.06 &  92 &   41.6 &   36.1 & \hfill 20x&\hfill 13 & 18.1 & .54  &  & & & & & & & & dist.nucl. or s.p.*        \\
 2495 &          &    & 10 23 33.4 & -51 32 30  & 281.28 &   4.84 & 214 &  -52.3 &  -83.5 & \hfill 20x&\hfill  8 & 18.4 & .38  &  & & & & & & & & p.cov.by **                \\
 2496 &          &    & 10 23 33.8 & -47 59 15  & 279.39 &   7.85 & 214 &  -60.4 &  106.9 & \hfill 20x&\hfill  7 & 18.5 & .23  &  &S& & &M& &E& &                            \\
 2497 &          &    & 10 23 34.0 & -49 34 55  & 280.24 &   6.50 & 214 &  -56.7 &   21.5 & \hfill 23x&\hfill  5 & 18.5 & .35  &  &S& & & & & & &                            \\
 2498 &          &    & 10 23 38.4 & -49 35 11  & 280.25 &   6.50 & 214 &  -56.1 &   21.3 & \hfill 26x&\hfill  5 & 18.6 & .35  &  &I& & & & & & & p.cov.by **                \\
 2499 &          &    & 10 23 42.8 & -49 35 55  & 280.27 &   6.50 & 214 &  -55.4 &   20.6 & \hfill 16x&\hfill  7 & 18.6 & .35  & ?& & & & & & & &                            \\
 2500 &          &    & 10 23 51.6 & -49 29 27  & 280.23 &   6.60 & 214 &  -54.4 &   26.5 & \hfill 13x&\hfill  9 & 18.5 & .33  & ?& & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 2501 &          &    & 10 23 52.1 & -48 09 55  & 279.53 &   7.73 & 214 &  -57.3 &   97.5 & \hfill 15x&\hfill 11 & 18.6 & .28  & ?& & & & & & & & between **                 \\
 2502 &          &    & 10 23 52.3 & -51 17 22  & 281.19 &   5.08 & 214 &  -50.2 &  -69.9 & \hfill 27x&\hfill 27 & 16.7 & .35  &  &S& & &M& &F&S&                            \\
 2503 &          &    & 10 23 55.8 & -53 32 09  & 282.38 &   3.17 & 168 &  -24.6 &   78.5 & \hfill 17x&\hfill  5 & 18.4 & .51  &  &S& & &L& &E& &                            \\
 2504 &          &    & 10 23 56.9 & -48 25 48  & 279.68 &   7.51 & 214 &  -56.0 &   83.3 & \hfill 13x&\hfill 11 & 18.3 & .33  &  & & & & & & & &                            \\
 2505 &          &    & 10 23 57.5 & -67 23 55  & 289.71 &  -8.61 &  92 &   39.3 & -126.4 & \hfill 30x&\hfill 16 & 16.8 & .25  &  &S& & &E&?& & &                            \\
 2506 &          &    & 10 24 01.7 & -53 22 24  & 282.31 &   3.32 & 168 &  -24.0 &   87.2 & \hfill 20x&\hfill 13 & 17.9 & .50  &  &S& & &E& & & &                            \\
 2507 &          & I  & 10 24 01.8 & -53 37 04  & 282.44 &   3.11 & 168 &  -23.8 &   74.1 & \hfill 51x&\hfill 34 & 15.4 & .55  &  &S&B& &5& & & &                            \\
 2508 & L062-010 & I  & 10 24 04.9 & -67 29 26  & 289.77 &  -8.68 &  92 &   39.8 & -131.4 & \hfill 60x&\hfill 60 & 14.9 & .25  &  &S&X& &7& & &S&                            \\
 2509 &          &    & 10 24 09.8 & -51 40 09  & 281.43 &   4.78 & 214 &  -46.9 &  -90.1 & \hfill 16x&\hfill 12 & 18.7 & .43  & ?& & & & & & & & vvLSB                      \\
 2510 &          & Q  & 10 24 10.9 & -51 22 47  & 281.28 &   5.02 & 214 &  -47.4 &  -74.6 & \hfill 30x&\hfill  5 & 18.1 & .35  &  &S& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
 2511 &          &    & 10 24 12.5 & -49 44 28  & 280.41 &   6.42 & 214 &  -50.8 &   13.2 & \hfill 13x&\hfill 12 & 18.2 & .34  &  &E& & & &?& & &                            \\
 2512 &          & Q  & 10 24 13.1 & -53 31 37  & 282.42 &   3.20 & 168 &  -22.4 &   79.0 & \hfill 27x&\hfill 27 & 16.1 & .50  & ?&F& & & & & &1&                            \\
 2513 &          &    & 10 24 17.6 & -52 12 33  & 281.73 &   4.33 & 214 &  -44.6 & -119.0 & \hfill 15x&\hfill  8 & 18.6 & .53  &  &S& & & & & & &                            \\
 2514 &          &    & 10 24 28.0 & -49 35 11  & 280.37 &   6.57 & 214 &  -48.9 &   21.6 & \hfill 13x&\hfill 12 & 18.5 & .36  &  &S& & &M&?&F& & v.obs, dist.nucl.          \\
 2515 &          &    & 10 24 28.9 & -52 11 43  & 281.75 &   4.36 & 214 &  -43.1 & -118.2 & \hfill 11x&\hfill  8 & 18.9 & .56  & ?& & & & & & & & neighb.of 2513,larger disk \\
 2516 &          &    & 10 24 29.9 & -48 08 43  & 279.61 &   7.80 & 214 &  -51.7 &   98.8 & \hfill 11x&\hfill  4 & 19.5 & .31  &  &S& & & & & & & neighb.of 2518             \\
 2517 &          & NG & 10 24 34.4 & -48 09 55  & 279.63 &   7.79 & 214 &  -51.0 &   97.7 & \hfill  8x&\hfill  8 & 19.1 & .31  &  &E& & & &?& & & neighb.of 2518             \\
 2518 &          & I  & 10 24 34.6 & -48 10 55  & 279.64 &   7.78 & 214 &  -50.9 &   96.8 & \hfill 15x&\hfill  7 & 18.6 & .32  &  &S& & & &?& & &                            \\
 2519 &          &    & 10 24 34.9 & -67 04 51  & 289.59 &  -8.31 &  92 &   43.1 & -109.5 & \hfill 15x&\hfill  5 & 19.3 & .25  &  & & & & & & &1&                            \\
 2520 &          &    & 10 24 37.5 & -49 38 32  & 280.42 &   6.54 & 214 &  -47.4 &   18.6 & \hfill 13x&\hfill  5 & 19.5 & .36  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2521 &          &    & 10 24 39.2 & -50 48 39  & 281.04 &   5.55 & 214 &  -44.7 &  -43.9 & \hfill 24x&\hfill 11 & 18.1 & .39  & ?&S& & & & & &S& vvLSB                      \\
 2522 & L214-005 & NG & 10 24 44.0 & -48 54 27  & 280.04 &   7.17 & 214 &  -48.0 &   58.0 & \hfill 22x&\hfill 19 & 17.0 & .28  &  &E& & &0& & & & blg or s.p.*,              \\
 2523 &          &    & 10 24 44.9 & -50 10 45  & 280.72 &   6.09 & 214 &  -45.2 &  -10.1 & \hfill 13x&\hfill  5 & 19.1 & .27  &  & & & & & & &1&                            \\
 2524 &          &    & 10 24 48.2 & -51 57 15  & 281.66 &   4.59 & 214 &  -41.0 & -105.1 & \hfill 20x&\hfill 15 & 17.5 & .52  &  &F& & & & & & &                            \\
 2525 & L214-005 & I  & 10 24 51.7 & -48 53 34  & 280.06 &   7.20 & 214 &  -46.9 &   58.8 & \hfill 47x&\hfill 20 & 16.2 & .29  &  &S& & &3& & & &                            \\
 2526 &          &    & 10 24 51.8 & -51 56 33  & 281.67 &   4.60 & 214 &  -40.5 & -104.5 & \hfill 13x&\hfill  7 & 19.6 & .52  &  & & & & & & & & neighb.of 2524, vvLSB      \\
 2527 &          &    & 10 24 52.3 & -51 18 29  & 281.33 &   5.14 & 214 &  -41.8 &  -70.5 & \hfill 23x&\hfill  4 & 18.9 & .36  &  &S& & & & & &S&                            \\
 2528 &          &    & 10 24 52.5 & -49 31 44  & 280.39 &   6.66 & 214 &  -45.5 &   24.8 & \hfill 27x&\hfill  8 & 18.1 & .34  &  &S& & &M& & & & v.obs.                     \\
 2529 &          &    & 10 24 52.8 & -50 00 05  & 280.64 &   6.26 & 214 &  -44.4 &    -.5 & \hfill 15x&\hfill  9 & 18.6 & .30  &  & & & & & & & &                            \\
 2530 &          &    & 10 24 53.7 & -51 10 54  & 281.27 &   5.25 & 214 &  -41.9 &  -63.7 & \hfill 13x&\hfill 11 & 18.7 & .35  & ?& & & & & & &S&                            \\
\vspace{-1.3 mm} \\ 
 2531 &          & NG & 10 24 54.0 & -48 53 07  & 280.06 &   7.21 & 214 &  -46.6 &   59.3 & \hfill 17x&\hfill  7 & 18.3 & .29  &  &S& & & & & & &                            \\
 2532 &          &    & 10 24 55.7 & -53 33 47  & 282.52 &   3.23 & 168 &  -16.7 &   77.1 & \hfill 13x&\hfill  9 & 17.6 & .51  & ?& & & & & & & &                            \\
 2533 &          & NS & 10 24 57.5 & -49 59 56  & 280.65 &   6.26 & 214 &  -43.8 &    -.4 & \hfill 16x&\hfill 13 & 18.1 & .30  &  & & & & & & & &                            \\
 2534 &          &    & 10 24 58.3 & -48 47 47  & 280.02 &   7.29 & 214 &  -46.2 &   64.1 & \hfill 13x&\hfill 11 & 18.5 & .32  &  &E& & &0&?& & & between 2 **               \\
 2535 &          & NG & 10 24 58.5 & -48 52 32  & 280.06 &   7.22 & 214 &  -46.0 &   59.8 & \hfill 15x&\hfill  4 & 19.3 & .29  &  &S& & & & &E& &                            \\
 2536 &          &    & 10 24 59.3 & -51 16 49  & 281.33 &   5.18 & 214 &  -40.9 &  -69.0 & \hfill 13x&\hfill  3 & 20.0 & .36  &  & & & & & & & &                            \\
 2537 &          &    & 10 25 00.3 & -51 25 50  & 281.42 &   5.05 & 214 &  -40.4 &  -77.0 & \hfill 16x&\hfill  8 & 18.4 & .39  &  & & & & & & &S&                            \\
 2538 &          &    & 10 25 01.9 & -48 18 51  & 279.77 &   7.70 & 214 &  -46.6 &   89.9 & \hfill 22x&\hfill  8 & 18.3 & .34  &  &S& & &E& & & &                            \\
 2539 &          &    & 10 25 03.8 & -67 25 29  & 289.81 &  -8.58 &  92 &   45.0 & -128.0 & \hfill 23x&\hfill 16 & 17.0 & .24  &  &F& & & &?& & &                            \\
 2540 &          &    & 10 25 05.6 & -49 20 42  & 280.33 &   6.83 & 214 &  -44.0 &   34.7 & \hfill 13x&\hfill  5 & 19.0 & .31  &  &S& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
 2541 &          &    & 10 25 06.1 & -49 00 31  & 280.15 &   7.12 & 214 &  -44.6 &   52.7 & \hfill 13x&\hfill  5 & 19.0 & .29  &  & & & & & & & &                            \\
 2542 &          &    & 10 25 06.6 & -48 19 47  & 279.79 &   7.70 & 214 &  -45.9 &   89.1 & \hfill 11x&\hfill 11 & 18.7 & .35  &  & & & & & & & & neighb.of 2538             \\
 2543 &          &    & 10 25 11.7 & -48 02 30  & 279.65 &   7.95 & 214 &  -45.7 &  104.6 & \hfill 17x&\hfill  7 & 18.2 & .31  &  & & & & & & & &                            \\
 2544 & L214-006 &    & 10 25 14.4 & -48 52 20  & 280.10 &   7.25 & 214 &  -43.6 &   60.1 & \hfill 67x&\hfill 16 & 16.1 & .31  &  &S& & &2& &N&S& pair w.2546                \\
 2545 &          & I  & 10 25 15.5 & -67 11 34  & 289.71 &  -8.37 &  92 &   46.4 & -115.6 & \hfill 13x&\hfill  4 & 19.7 & .25  &  &S& & & & & & & blg, 1 sp.arm              \\
 2546 &          &    & 10 25 16.6 & -48 51 37  & 280.10 &   7.26 & 214 &  -43.3 &   60.7 & \hfill 51x&\hfill 43 & 15.3 & .31  &  &S& & &1& &V&S& pair w.2544                \\
 2547 &          &    & 10 25 16.8 & -50 47 34  & 281.12 &   5.61 & 214 &  -39.4 &  -42.8 & \hfill 13x&\hfill 11 & 18.7 & .38  & ?&S& & & &?&F& & vvLSB                      \\
 2548 &          & NG & 10 25 21.8 & -67 13 19  & 289.73 &  -8.39 &  92 &   46.9 & -117.2 & \hfill 17x&\hfill  4 & 19.4 & .24  &  & & & & & & & &                            \\
 2549 &          &    & 10 25 22.5 & -50 13 14  & 280.83 &   6.11 & 214 &  -39.8 &  -12.1 & \hfill 38x&\hfill 22 & 16.7 & .26  &  &S& & &5&:&V&S& v.obs.                     \\
 2550 &          &    & 10 25 25.2 & -51 42 29  & 281.62 &   4.85 & 214 &  -36.4 &  -91.8 & \hfill 15x&\hfill  4 & 19.6 & .46  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2551 &          &    & 10 25 27.0 & -49 33 38  & 280.49 &   6.68 & 214 &  -40.4 &   23.3 & \hfill 17x&\hfill 11 & 18.0 & .36  &  &S& & & &?& & &                            \\
 2552 &          &    & 10 25 30.0 & -48 45 37  & 280.08 &   7.36 & 214 &  -41.6 &   66.2 & \hfill 24x&\hfill  5 & 18.9 & .36  &  &S& & & & &E& & v.obs.                     \\
 2553 &          &    & 10 25 31.1 & -50 05 30  & 280.78 &   6.23 & 214 &  -38.8 &   -5.2 & \hfill 16x&\hfill  4 & 19.3 & .29  &  &S& & & & & & &                            \\
 2554 &          &    & 10 25 33.1 & -51 51 40  & 281.71 &   4.73 & 214 &  -35.0 &  -99.9 & \hfill 16x&\hfill 16 & 18.1 & .52  &  &S& & & & &F&S&                            \\
 2555 &          &    & 10 25 33.8 & -51 04 08  & 281.30 &   5.40 & 214 &  -36.5 &  -57.5 & \hfill 22x&\hfill 13 & 17.7 & .38  &  &S& & &M& & & & dist.sp.arms               \\
 2556 &          &    & 10 25 35.2 & -52 09 54  & 281.88 &   4.47 & 214 &  -34.1 & -116.2 & \hfill 13x&\hfill  5 & 19.5 & .53  & ?& & & & & & &S& p.cov.by *                 \\
 2557 &          &    & 10 25 35.6 & -47 58 49  & 279.68 &   8.04 & 214 &  -42.3 &  108.0 & \hfill 16x&\hfill 12 & 17.9 & .33  &  & & & & & & & &                            \\
 2558 &          &    & 10 25 37.5 & -48 13 10  & 279.81 &   7.84 & 214 &  -41.5 &   95.2 & \hfill 15x&\hfill  8 & 18.3 & .35  &  & & & & & & & &                            \\
 2559 &          &    & 10 25 37.6 & -48 59 15  & 280.21 &   7.18 & 214 &  -40.0 &   54.0 & \hfill 31x&\hfill  8 & 17.7 & .32  &  &S& & & & & & & p.cov.by **                \\
 2560 &          &    & 10 25 38.7 & -48 13 18  & 279.81 &   7.84 & 214 &  -41.3 &   95.1 & \hfill 15x&\hfill  3 & 20.4 & .35  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
 2561 &          &    & 10 25 39.3 & -51 10 29  & 281.37 &   5.32 & 214 &  -35.5 &  -63.1 & \hfill 16x&\hfill 13 & 18.5 & .37  & ?& & & & & & &S&                            \\
 2562 &          &    & 10 25 42.5 & -50 11 06  & 280.86 &   6.17 & 214 &  -37.0 &  -10.1 & \hfill 17x&\hfill 15 & 18.2 & .27  & ?& & & & & & &1& v.diff.                    \\
 2563 &          &    & 10 25 45.8 & -49 37 28  & 280.57 &   6.65 & 214 &  -37.6 &   20.0 & \hfill 19x&\hfill 13 & 17.8 & .35  &  &S& & & &?& & &                            \\
 2564 &          &    & 10 25 47.0 & -49 17 08  & 280.39 &   6.94 & 214 &  -38.1 &   38.1 & \hfill 22x&\hfill 11 & 17.9 & .33  &  & & & & & & & & v.obs, p.cov.by **         \\
 2565 &          &    & 10 25 53.2 & -51 19 39  & 281.48 &   5.21 & 214 &  -33.3 &  -71.2 & \hfill 19x&\hfill 17 & 17.6 & .38  &  &S& & & & &F&S&                            \\
 2566 &          &    & 10 25 55.9 & -48 38 38  & 280.07 &   7.50 & 214 &  -38.0 &   72.5 & \hfill 27x&\hfill  9 & 17.7 & .36  &  &S& & &E& & &S&                            \\
 2567 &          &    & 10 25 57.9 & -49 45 20  & 280.67 &   6.56 & 214 &  -35.6 &   13.0 & \hfill 32x&\hfill  7 & 18.5 & .32  &  &S& & & & & &1& vvLSBdisk                  \\
 2568 &          &    & 10 26 00.0 & -50 25 14  & 281.02 &   5.99 & 214 &  -34.0 &  -22.6 & \hfill 15x&\hfill  7 & 19.0 & .29  & ?& & & & & & & & p.cov.by **                \\
 2569 &          &    & 10 26 05.0 & -49 27 05  & 280.52 &   6.83 & 214 &  -35.1 &   29.3 & \hfill 31x&\hfill  5 & 18.4 & .33  &  &S& & & & &E& & LSB                        \\
 2570 &          &    & 10 26 05.3 & -50 09 10  & 280.89 &   6.23 & 214 &  -33.8 &   -8.2 & \hfill 24x&\hfill  5 & 18.6 & .27  &  &S& & & & &E& &                            \\
\vspace{-1.3 mm} \\ 
 2571 &          &    & 10 26 06.0 & -49 14 48  & 280.42 &   7.00 & 214 &  -35.4 &   40.3 & \hfill 17x&\hfill  5 & 19.1 & .33  &  &S& & & &?& & & pair w.2574                \\
 2572 &          &    & 10 26 07.0 & -48 28 07  & 280.01 &   7.67 & 214 &  -36.6 &   82.0 & \hfill 19x&\hfill  5 & 18.9 & .32  &  &S& & & & &E& &                            \\
 2573 &          &    & 10 26 07.2 & -48 59 21  & 280.28 &   7.22 & 214 &  -35.7 &   54.1 & \hfill 27x&\hfill 13 & 17.6 & .35  &  &S& & &M& &V& & v.obs.                     \\
 2574 &          &    & 10 26 09.1 & -49 15 28  & 280.43 &   7.00 & 214 &  -34.9 &   39.7 & \hfill 23x&\hfill  8 & 18.1 & .33  &  & & & & & & & & v.obs, pair w.2571         \\
 2575 &          &    & 10 26 10.7 & -48 07 31  & 279.84 &   7.96 & 214 &  -36.7 &  100.4 & \hfill 15x&\hfill  5 & 19.3 & .35  &  &S& & & &?& & &                            \\
 2576 &          &    & 10 26 10.8 & -48 53 40  & 280.24 &   7.31 & 214 &  -35.3 &   59.2 & \hfill 31x&\hfill  4 & 19.1 & .36  &  &S& & & & &E&S& v.obs.                     \\
 2577 &          &    & 10 26 11.5 & -49 55 30  & 280.79 &   6.43 & 214 &  -33.3 &    4.0 & \hfill 13x&\hfill  5 & 19.5 & .29  & ?& & & & & & & & between **                 \\
 2578 &          &    & 10 26 12.7 & -50 11 11  & 280.93 &   6.21 & 214 &  -32.6 &  -10.0 & \hfill 20x&\hfill  4 & 19.4 & .27  &  &S& & & & & & &                            \\
 2579 & L214-007 &    & 10 26 13.9 & -50 15 36  & 280.97 &   6.15 & 214 &  -32.3 &  -13.9 & \hfill 54x&\hfill 32 & 15.7 & .28  &  &S&B& & & & &S& polar ring, poss.larger?   \\
 2580 &          & Q  & 10 26 15.8 & -51 05 15  & 281.40 &   5.44 & 214 &  -30.5 &  -58.3 & \hfill 23x&\hfill 12 & 17.7 & .38  &  &S& & & &?& &S& dbl syst.                  \\
\vspace{-1.3 mm} \\ 
 2581 &          &    & 10 26 17.8 & -51 20 07  & 281.54 &   5.24 & 214 &  -29.8 &  -71.5 & \hfill 13x&\hfill  7 & 19.0 & .38  & ?& & & & & & & &                            \\
 2582 &          &    & 10 26 19.5 & -53 17 12  & 282.56 &   3.57 & 168 &   -5.6 &   92.0 & \hfill 17x&\hfill 17 & 18.0 & .53  &  &S& & & & &F& & dist.nucl.                 \\
 2583 &          &    & 10 26 19.6 & -49 24 25  & 280.53 &   6.88 & 214 &  -33.1 &   31.8 & \hfill 20x&\hfill 16 & 17.5 & .33  &  & & & & & & &S& v.obs.                     \\
 2584 &          &    & 10 26 19.7 & -51 40 57  & 281.72 &   4.94 & 214 &  -28.9 &  -90.1 & \hfill 32x&\hfill 15 & 16.7 & .40  &  & & & & & & &S&                            \\
 2585 & L214-008 & I  & 10 26 23.3 & -50 26 07  & 281.08 &   6.01 & 214 &  -30.7 &  -23.3 & \hfill 65x&\hfill 47 & 14.9 & .29  &  &S& & &M& & & & HSB                        \\
 2586 & L214-009 &    & 10 26 23.7 & -50 32 32  & 281.14 &   5.92 & 214 &  -30.4 &  -29.0 & \hfill 19x&\hfill 11 & 18.5 & .30  &  &S& & & & & & & large LSBdisk              \\
 2587 & L214-009 &    & 10 26 24.7 & -50 33 01  & 281.14 &   5.92 & 214 &  -30.3 &  -29.4 & \hfill 20x&\hfill  7 & 18.9 & .30  &  &S& & & & & & & poss.larger?               \\
 2588 &          & I  & 10 26 26.4 & -64 13 54  & 288.25 &  -5.78 &  92 &   58.7 &   42.8 & \hfill 39x&\hfill 20 & 16.9 & .66  &  &S& & & & & & &                            \\
 2589 &          &    & 10 26 26.6 & -51 27 16  & 281.62 &   5.15 & 214 &  -28.4 &  -77.9 & \hfill 19x&\hfill  5 & 18.8 & .36  &  &S& & & & & & &                            \\
 2590 &          &    & 10 26 27.4 & -51 07 16  & 281.45 &   5.43 & 214 &  -28.9 &  -60.0 & \hfill 20x&\hfill  5 & 18.9 & .39  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2591 &          &    & 10 26 31.8 & -50 08 08  & 280.94 &   6.28 & 214 &  -30.0 &   -7.2 & \hfill 27x&\hfill 20 & 16.8 & .26  &  &E& & &3& & & &                            \\
 2592 &          &    & 10 26 37.6 & -49 13 26  & 280.48 &   7.07 & 214 &  -30.8 &   41.7 & \hfill 47x&\hfill 34 & 15.6 & .33  &  & & & & & & &S& dbl. E syst?               \\
 2593 &          &    & 10 26 37.7 & -49 13 26  & 280.48 &   7.07 & 214 &  -30.8 &   41.7 & \hfill 27x&\hfill  4 & 18.8 & .33  &  &S& & & & &E& &                            \\
 2594 &          &    & 10 26 41.6 & -51 07 19  & 281.48 &   5.45 & 214 &  -26.9 &  -60.0 & \hfill 22x&\hfill  8 & 18.2 & .40  &  &S& & & & & & &                            \\
 2595 & L214-010 & I  & 10 26 42.5 & -50 42 53  & 281.27 &   5.80 & 214 &  -27.5 &  -38.2 & \hfill 81x&\hfill 22 & 15.6 & .34  &  &S& & &1& & &S&                            \\
 2596 &          &    & 10 26 43.1 & -49 03 37  & 280.41 &   7.21 & 214 &  -30.3 &   50.5 & \hfill 20x&\hfill  3 & 19.8 & .38  &  &S& & & & &E& & v.obs, pair w.2597         \\
 2597 &          &    & 10 26 46.2 & -49 03 52  & 280.41 &   7.21 & 214 &  -29.8 &   50.3 & \hfill 32x&\hfill  5 & 18.7 & .38  &  &S& & & & &E& & v.obs, pair w.2596         \\
 2598 & L214-011 &    & 10 26 46.2 & -50 26 35  & 281.14 &   6.04 & 214 &  -27.4 &  -23.6 & \hfill 67x&\hfill 32 & 15.4 & .29  &  &S& & &1& & & & dist.dust lane             \\
 2599 &          &    & 10 26 50.2 & -67 04 46  & 289.78 &  -8.19 &  92 &   54.8 & -109.8 & \hfill 13x&\hfill  5 & 19.7 & .26  &  & & & & & & & & LSB                        \\
 2600 &          &    & 10 26 55.1 & -64 45 30  & 288.57 &  -6.21 &  92 &   60.3 &   14.5 & \hfill 17x&\hfill  8 & 18.7 & .55  &  &S& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 2601 &          &    & 10 26 55.3 & -67 37 02  & 290.07 &  -8.65 &  92 &   54.1 & -138.7 & \hfill 20x&\hfill 13 & 17.9 & .23  &  & & & & & & & &                            \\
 2602 &          &    & 10 26 57.3 & -50 10 09  & 281.02 &   6.29 & 214 &  -26.3 &   -8.9 & \hfill 47x&\hfill 20 & 16.3 & .25  &  &S& & &M& & &S& br.blg, diff. LSBdisk      \\
 2603 &          &    & 10 26 59.9 & -49 59 14  & 280.93 &   6.45 & 214 &  -26.2 &     .9 & \hfill 38x&\hfill 27 & 16.4 & .25  &  &S& & &M&:& &S& br.blg, LSBdisk            \\
 2604 &          & I  & 10 27 02.5 & -51 25 58  & 281.69 &   5.21 & 214 &  -23.4 &  -76.6 & \hfill 17x&\hfill 12 & 17.6 & .36  &  & & & & & & & & w.sev.comp.                \\
 2605 &          &    & 10 27 05.3 & -49 13 17  & 280.54 &   7.11 & 214 &  -26.8 &   41.9 & \hfill 24x&\hfill  4 & 18.7 & .34  &  &S& & & & &E& &                            \\
 2606 &          &    & 10 27 08.7 & -48 50 16  & 280.35 &   7.44 & 214 &  -26.9 &   62.5 & \hfill 27x&\hfill 13 & 17.3 & .36  &  &F& & & & & & &                            \\
 2607 &          &    & 10 27 17.0 & -51 08 43  & 281.57 &   5.48 & 214 &  -21.9 &  -61.1 & \hfill 20x&\hfill  5 & 18.8 & .44  &  &S& & & & & &1&                            \\
 2608 &          & I  & 10 27 27.1 & -67 15 28  & 289.92 &  -8.31 &  92 &   57.6 & -119.5 & \hfill 40x&\hfill 13 & 16.6 & .25  &  &S& & &0& & & &                            \\
 2609 &          &    & 10 27 31.1 & -51 38 46  & 281.86 &   5.07 & 214 &  -19.1 &  -87.9 & \hfill 20x&\hfill 11 & 17.7 & .36  &  &L& & & &?& & &                            \\
 2610 &          &    & 10 27 33.4 & -51 14 23  & 281.66 &   5.42 & 214 &  -19.4 &  -66.1 & \hfill 15x&\hfill  7 & 19.2 & .41  &  &S& & & & & & & v.obs, pair w.2611         \\
\vspace{-1.3 mm} \\ 
 2611 &          &    & 10 27 34.5 & -51 14 14  & 281.66 &   5.42 & 214 &  -19.3 &  -65.9 & \hfill 15x&\hfill  5 & 19.7 & .41  &  &S& & & & & & & v.obs, pair w.2610         \\
 2612 &          &    & 10 27 35.1 & -50 20 56  & 281.20 &   6.18 & 214 &  -20.6 &  -18.3 & \hfill 20x&\hfill  9 & 17.8 & .27  &  &S& & &E& & & &                            \\
 2613 &          &    & 10 27 39.3 & -50 38 03  & 281.36 &   5.95 & 214 &  -19.6 &  -33.6 & \hfill 13x&\hfill  9 & 18.7 & .30  &  &S& & & &?& &S&                            \\
 2614 &          &    & 10 27 43.2 & -49 19 54  & 280.69 &   7.07 & 214 &  -21.1 &   36.2 & \hfill 44x&\hfill 27 & 16.0 & .34  &  &L& & & & & & &                            \\
 2615 &          &    & 10 27 46.8 & -49 48 33  & 280.95 &   6.66 & 214 &  -19.8 &   10.6 & \hfill 34x&\hfill  5 & 18.2 & .29  &  &S& & &M& &N& &                            \\
 2616 &          &    & 10 27 50.8 & -50 28 54  & 281.30 &   6.09 & 214 &  -18.2 &  -25.4 & \hfill 19x&\hfill  3 & 19.6 & .27  &  &S& & & & &E& &                            \\
 2617 &          &    & 10 27 52.1 & -48 06 55  & 280.07 &   8.12 & 214 &  -21.6 &  101.4 & \hfill 15x&\hfill  4 & 19.3 & .33  &  &S& & & & & & &                            \\
 2618 &          &    & 10 27 53.2 & -50 03 38  & 281.09 &   6.46 & 214 &  -18.5 &   -2.8 & \hfill 19x&\hfill  5 & 18.9 & .27  &  &S& & & & & &1&                            \\
 2619 &          &    & 10 27 54.6 & -49 48 42  & 280.96 &   6.67 & 214 &  -18.7 &   10.5 & \hfill 30x&\hfill 24 & 16.9 & .29  &  &S&B&R&4& & &S&                            \\
 2620 & L214-012 &    & 10 27 54.8 & -49 59 09  & 281.06 &   6.52 & 214 &  -18.4 &    1.2 & \hfill 60x&\hfill 35 & 15.6 & .27  &  &S& & & &?& & & w.sev.comp.                \\
\vspace{-1.3 mm} \\ 
 2621 &          &    & 10 27 56.9 & -48 26 50  & 280.26 &   7.84 & 214 &  -20.4 &   83.7 & \hfill 13x&\hfill  3 & 19.9 & .34  &  &S& & & & & & &                            \\
 2622 &          &    & 10 27 58.4 & -50 23 40  & 281.28 &   6.18 & 214 &  -17.2 &  -20.7 & \hfill 16x&\hfill  5 & 19.3 & .26  & ?& & & & & & &S& LSB, smooth, arc-shaped    \\
 2623 &          &    & 10 28 01.5 & -66 29 38  & 289.57 &  -7.63 &  92 &   62.5 &  -78.7 & \hfill 16x&\hfill 15 & 18.2 & .31  & ?& & & & & & &S& smooth                     \\
 2624 &          &    & 10 28 04.9 & -49 17 42  & 280.72 &   7.13 & 214 &  -18.0 &   38.3 & \hfill 19x&\hfill 12 & 18.1 & .35  &  & & & & & & & & br.blg, vLSBdisk           \\
 2625 &          & Q  & 10 28 05.0 & -49 48 58  & 280.99 &   6.68 & 214 &  -17.1 &   10.3 & \hfill 12x&\hfill  9 & 18.9 & .29  &  & & & & & & & & neighb.of 2619             \\
 2626 &          &    & 10 28 07.0 & -50 10 51  & 281.18 &   6.37 & 214 &  -16.3 &   -9.2 & \hfill 15x&\hfill 15 & 17.6 & .25  &  &E& & &0& & &S&                            \\
 2627 &          &    & 10 28 10.3 & -51 54 10  & 282.08 &   4.90 & 214 &  -13.3 & -101.5 & \hfill 17x&\hfill  8 & 18.4 & .41  &  &S& & & & & & &                            \\
 2628 &          &    & 10 28 11.4 & -51 55 48  & 282.10 &   4.88 & 214 &  -13.1 & -102.9 & \hfill 16x&\hfill  7 & 18.8 & .42  &  &S& & & &?& &S&                            \\
 2629 &          &    & 10 28 12.1 & -53 35 44  & 282.96 &   3.45 & 168 &    9.4 &   75.5 & \hfill 20x&\hfill  7 & 18.3 & .50  &  &S& & &L& &E& &                            \\
 2630 &          &    & 10 28 12.6 & -49 52 23  & 281.04 &   6.64 & 214 &  -16.0 &    7.3 & \hfill 30x&\hfill 16 & 17.1 & .29  &  &L& & & &?& &S&                            \\
\vspace{-1.3 mm} \\ 
 2631 &          & I  & 10 28 13.4 & -51 41 43  & 281.98 &   5.08 & 214 &  -13.1 &  -90.3 & \hfill 30x&\hfill  9 & 17.6 & .35  &  &S& & &E&?& & &                            \\
 2632 &          &    & 10 28 13.9 & -49 11 05  & 280.68 &   7.24 & 214 &  -16.8 &   44.2 & \hfill 12x&\hfill 11 & 18.6 & .38  & ?& & & & & & & &                            \\
 2633 &          &    & 10 28 15.6 & -51 13 42  & 281.75 &   5.49 & 214 &  -13.5 &  -65.3 & \hfill 30x&\hfill 22 & 16.7 & .39  &  &S& & &M& &V&S&                            \\
 2634 &          &    & 10 28 18.3 & -50 11 33  & 281.22 &   6.38 & 214 &  -14.7 &   -9.8 & \hfill 17x&\hfill  7 & 18.6 & .25  &  & & & & & & & &                            \\
 2635 &          &    & 10 28 21.2 & -50 57 02  & 281.62 &   5.73 & 214 &  -13.2 &  -50.4 & \hfill 24x&\hfill 13 & 17.4 & .41  & ?& & & & & & &1& v.diff.                    \\
 2636 &          &    & 10 28 26.1 & -50 00 23  & 281.14 &   6.55 & 214 &  -13.8 &     .2 & \hfill 17x&\hfill 15 & 17.5 & .28  &  & & & & & & & & p.cov.by **                \\
 2637 &          &    & 10 28 28.2 & -67 28 59  & 290.13 &  -8.46 &  92 &   62.3 & -131.8 & \hfill 15x&\hfill 13 & 18.3 & .24  &  &S& & &M&?& & &                            \\
 2638 &          &    & 10 28 29.2 & -49 25 02  & 280.84 &   7.06 & 214 &  -14.2 &   31.8 & \hfill 16x&\hfill  7 & 18.4 & .34  &  &S& & & &?& & & p.cov.by **                \\
 2639 &          &    & 10 28 33.7 & -49 40 20  & 280.98 &   6.85 & 214 &  -13.2 &   18.1 & \hfill 27x&\hfill  9 & 17.4 & .32  &  &E& & &7& & & &                            \\
 2640 &          &    & 10 28 34.9 & -49 38 31  & 280.97 &   6.87 & 214 &  -13.1 &   19.8 & \hfill 23x&\hfill  7 & 17.8 & .32  &  &L& & & &?& & & HSB, p.cov.by **           \\
\vspace{-1.3 mm} \\ 
 2641 &          &    & 10 28 42.3 & -52 26 32  & 282.43 &   4.48 & 168 &   13.6 &  137.3 & \hfill 27x&\hfill  8 & 17.8 & .44  &  &S& & & & & &S& smooth                     \\
 2642 &          &    & 10 28 44.6 & -50 30 54  & 281.44 &   6.14 & 214 &  -10.5 &  -27.0 & \hfill 24x&\hfill  8 & 17.9 & .27  &  & & & & & & & & br.blg                     \\
 2643 &          &    & 10 28 45.8 & -49 59 12  & 281.17 &   6.59 & 214 &  -11.0 &    1.4 & \hfill 13x&\hfill  4 & 19.6 & .29  &  & & & & & & & & pair w.2644                \\
 2644 &          &    & 10 28 48.0 & -49 59 19  & 281.18 &   6.59 & 214 &  -10.7 &    1.3 & \hfill 16x&\hfill  9 & 18.5 & .29  &  & & & & & & & & pair w.2643                \\
 2645 &          &    & 10 28 48.5 & -64 14 10  & 288.47 &  -5.65 &  92 &   72.4 &   41.9 & \hfill 17x&\hfill 13 & 18.1 & .70  &  &S& & & &?& & & dist.nucl. or s.p.*        \\
 2646 &          &    & 10 28 48.7 & -49 48 45  & 281.09 &   6.75 & 214 &  -10.9 &   10.7 & \hfill 54x&\hfill 23 & 16.2 & .30  &  &S& & &4& & & &                            \\
 2647 &          &    & 10 28 52.0 & -49 38 28  & 281.01 &   6.90 & 214 &  -10.6 &   19.9 & \hfill 19x&\hfill  4 & 19.1 & .32  &  &S& & &M& &E& &                            \\
 2648 &          &    & 10 28 52.2 & -49 53 57  & 281.14 &   6.68 & 214 &  -10.2 &    6.1 & \hfill 13x&\hfill  8 & 19.2 & .29  &  &S& & & &?& & &                            \\
 2649 &          & P  & 10 28 52.6 & -51 06 54  & 281.77 &   5.63 & 214 &   -8.5 &  -59.1 & \hfill 36x&\hfill 27 & 16.4 & .40  &  &S& & &M& & & &                            \\
 2650 &          &    & 10 28 55.5 & -49 06 17  & 280.74 &   7.36 & 214 &  -10.8 &   48.6 & \hfill 28x&\hfill 16 & 17.0 & .38  &  &S& & &E&?& & &                            \\
\vspace{-1.3 mm} \\ 
 2651 &          &    & 10 28 56.1 & -49 02 51  & 280.71 &   7.41 & 214 &  -10.8 &   51.7 & \hfill 24x&\hfill  8 & 17.9 & .38  &  & & & & & & & &                            \\
 2652 & L214-013 & I  & 10 28 57.0 & -48 47 25  & 280.58 &   7.63 & 214 &  -11.0 &   65.5 & \hfill 87x&\hfill 48 & 14.5 & .33  &  &S& & &3& & & &                            \\
 2653 &          &    & 10 29 04.6 & -51 32 53  & 282.02 &   5.28 & 214 &   -6.2 &  -82.3 & \hfill 13x&\hfill  9 & 18.7 & .34  & ?& & & & & & &1&                            \\
 2654 &          &    & 10 29 13.7 & -51 33 41  & 282.05 &   5.28 & 214 &   -5.0 &  -82.9 & \hfill 13x&\hfill  5 & 19.4 & .34  &  &S& & & &?& & &                            \\
 2655 &          &    & 10 29 14.6 & -50 23 19  & 281.45 &   6.29 & 214 &   -6.4 &  -20.1 & \hfill 15x&\hfill 11 & 18.5 & .26  &  & & & & & & & &                            \\
 2656 &          &    & 10 29 16.1 & -52 15 42  & 282.41 &   4.68 & 168 &   18.2 &  147.0 & \hfill 15x&\hfill  9 & 18.4 & .45  &  &S& & & & & & &                            \\
 2657 &          &    & 10 29 17.2 & -48 39 30  & 280.56 &   7.78 & 214 &   -8.3 &   72.6 & \hfill 24x&\hfill 16 & 17.8 & .30  &  &S& & &M& & & & vLSB                       \\
 2658 &          &    & 10 29 19.2 & -49 34 26  & 281.04 &   6.99 & 214 &   -6.8 &   23.6 & \hfill 27x&\hfill 16 & 17.3 & .34  &  &S& & & &?& & & v.obs.                     \\
 2659 &          &    & 10 29 22.1 & -51 07 14  & 281.84 &   5.67 & 214 &   -4.4 &  -59.3 & \hfill 40x&\hfill 19 & 16.3 & .39  &  &E& & & & & &S&                            \\
 2660 &          &    & 10 29 29.7 & -50 49 21  & 281.71 &   5.93 & 214 &   -3.7 &  -43.3 & \hfill 24x&\hfill  7 & 18.1 & .37  &  &S& & &E& & & &                            \\
\vspace{-1.3 mm} \\ 
 2661 &          &    & 10 29 32.2 & -49 37 11  & 281.09 &   6.97 & 214 &   -4.8 &   21.2 & \hfill 16x&\hfill  9 & 18.7 & .33  & ?& & & & & & &S& vLSB                       \\
 2662 &          &    & 10 29 35.0 & -50 43 14  & 281.66 &   6.03 & 214 &   -3.1 &  -37.8 & \hfill 11x&\hfill  9 & 18.4 & .34  &  &E& & & & & & & cl.to br.*                 \\
 2663 &          &    & 10 29 46.4 & -63 28 40  & 288.18 &  -4.95 &  92 &   80.1 &   82.3 & \hfill 50x&\hfill  8 & 17.4 & .47  & ?&S& & &L& & &S&                            \\
 2664 &          &    & 10 29 46.4 & -66 08 44  & 289.54 &  -7.24 &  92 &   72.8 &  -60.6 & \hfill 34x&\hfill 16 & 17.1 & .30  &  &S& & &E& & & &                            \\
 2665 &          &    & 10 29 50.6 & -51 54 52  & 282.31 &   5.02 & 214 &     .6 & -101.7 & \hfill 27x&\hfill 16 & 17.9 & .40  &  & & & & & & & & v.diff.                    \\
 2666 &          &    & 10 29 52.0 & -49 55 10  & 281.29 &   6.74 & 214 &   -1.6 &    5.2 & \hfill 17x&\hfill 12 & 18.1 & .27  &  &S& & & &?&F& & br.blg                     \\
 2667 &          &    & 10 29 52.2 & -49 47 49  & 281.23 &   6.85 & 214 &   -1.7 &   11.7 & \hfill 13x&\hfill  5 & 19.5 & .29  &  &S& & &E& & & & in group around 2672       \\
 2668 &          &    & 10 29 53.2 & -49 48 50  & 281.24 &   6.83 & 214 &   -1.6 &   10.8 & \hfill 11x&\hfill  8 & 18.9 & .29  &  & & & & & & & & in group around 2672       \\
 2669 &          &    & 10 29 53.2 & -49 49 43  & 281.25 &   6.82 & 214 &   -1.5 &   10.1 & \hfill 11x&\hfill 11 & 18.6 & .28  &  & & & & & & & & in group around 2672       \\
 2670 &          &    & 10 29 54.6 & -49 48 35  & 281.24 &   6.84 & 214 &   -1.4 &   11.1 & \hfill 16x&\hfill  7 & 18.6 & .29  &  & & & & & & &1& in group around 2672       \\
\vspace{-1.3 mm} \\ 
 2671 &          &    & 10 29 54.9 & -66 27 41  & 289.72 &  -7.51 &  92 &   72.6 &  -77.5 & \hfill 17x&\hfill  4 & 19.3 & .33  &  &S& & & & & & &                            \\
 2672 &          &    & 10 29 57.1 & -49 48 15  & 281.25 &   6.85 & 214 &   -1.0 &   11.4 & \hfill 27x&\hfill 13 & 17.3 & .29  &  &S& & &E& & & & large blg, in small group  \\
 2673 &          &    & 10 29 57.2 & -51 36 26  & 282.17 &   5.29 & 214 &    1.1 &  -85.3 & \hfill 20x&\hfill 20 & 17.6 & .36  &  &S& & &L&?&F& & v.obs.                     \\
 2674 &          &    & 10 29 59.7 & -50 01 12  & 281.36 &   6.66 & 214 &    -.4 &    -.2 & \hfill 16x&\hfill  8 & 18.5 & .27  &  & & & & & & &S& dist.blg, vLSBdisk         \\
 2675 &          &    & 10 30 00.0 & -52 14 32  & 282.50 &   4.75 & 214 &    2.3 & -119.3 & \hfill 16x&\hfill  4 & 19.7 & .43  &  &S& & & & & & &                            \\
 2676 &          &    & 10 30 01.7 & -50 47 42  & 281.76 &   6.00 & 214 &     .8 &  -41.7 & \hfill 17x&\hfill 12 & 17.8 & .38  &  &E& & & & & & &                            \\
 2677 &          &    & 10 30 01.8 & -49 33 08  & 281.13 &   7.07 & 214 &    -.6 &   24.9 & \hfill 15x&\hfill  4 & 19.3 & .36  & ?&S& & & & &E& &                            \\
 2678 &          &    & 10 30 02.7 & -51 21 43  & 282.06 &   5.51 & 214 &    1.6 &  -72.1 & \hfill 16x&\hfill  7 & 18.4 & .41  &  & & & & & & &1&                            \\
 2679 &          &    & 10 30 04.4 & -67 10 10  & 290.10 &  -8.11 &  92 &   71.5 & -115.4 & \hfill 13x&\hfill  5 & 19.4 & .34  &  & & & & & & & &                            \\
 2680 &          &    & 10 30 04.7 & -53 16 10  & 283.03 &   3.87 & 168 &   24.5 &   92.9 & \hfill 24x&\hfill  7 & 18.6 & .41  &  &S& & & & &E& & dist.nucl.                 \\
\vspace{-1.3 mm} \\ 
 2681 &          &    & 10 30 06.3 & -51 35 03  & 282.18 &   5.33 & 214 &    2.4 &  -84.0 & \hfill 13x&\hfill  5 & 19.5 & .36  & ?& & & & & & & &                            \\
 2682 &          &    & 10 30 07.0 & -49 41 40  & 281.21 &   6.95 & 214 &     .3 &   17.3 & \hfill 19x&\hfill  9 & 18.3 & .32  &  &S& & & & & & &                            \\
 2683 &          &    & 10 30 13.4 & -48 35 32  & 280.66 &   7.91 & 214 &     .0 &   76.4 & \hfill 19x&\hfill  8 & 18.3 & .28  &  &S& & &E& & & & dist.blg, cl.to br.*       \\
 2684 & L092-022 & I  & 10 30 14.5 & -63 27 02  & 288.21 &  -4.90 &  92 &   83.0 &   83.6 & \hfill128x&\hfill 47 & 14.6 & .48  &  &S& & &7& & &S&                            \\
 2685 &          &    & 10 30 15.9 & -49 15 05  & 281.01 &   7.35 & 214 &    1.1 &   41.1 & \hfill 23x&\hfill  8 & 18.1 & .35  &  &S& & & & &E& & pair w.2686                \\
 2686 &          &    & 10 30 16.1 & -49 15 20  & 281.01 &   7.34 & 214 &    1.1 &   40.8 & \hfill 13x&\hfill 11 & 18.4 & .35  &  &S& & & &?&F& & pair w.2685                \\
 2687 &          &    & 10 30 17.0 & -50 27 02  & 281.62 &   6.32 & 214 &    2.6 &  -23.2 & \hfill 51x&\hfill 38 & 15.8 & .30  &  &S& & &M& & &S& dist.blg, large LSBdisk    \\
 2688 &          &    & 10 30 17.0 & -51 35 46  & 282.21 &   5.33 & 214 &    3.9 &  -84.6 & \hfill 13x&\hfill  3 & 19.9 & .35  &  &S& & & & & & &                            \\
 2689 &          &    & 10 30 23.4 & -50 32 38  & 281.69 &   6.25 & 214 &    3.6 &  -28.2 & \hfill 12x&\hfill  9 & 18.4 & .31  &  &E& & & &?& & &                            \\
 2690 &          &    & 10 30 24.0 & -53 15 11  & 283.06 &   3.91 & 168 &   27.0 &   93.8 & \hfill 20x&\hfill 20 & 17.0 & .43  &  &S& & &5& &F& &                            \\
\vspace{-1.3 mm} \\ 
 2691 &          &    & 10 30 25.6 & -49 52 23  & 281.35 &   6.83 & 214 &    3.2 &    7.8 & \hfill 22x&\hfill  5 & 18.7 & .28  &  & & & & & & & &                            \\
 2692 &          &    & 10 30 38.8 & -52 43 45  & 282.83 &   4.38 & 168 &   29.3 &  121.8 & \hfill 13x&\hfill 11 & 18.7 & .37  & ?& & & & & & & &                            \\
 2693 &          &    & 10 30 40.4 & -50 22 20  & 281.64 &   6.42 & 214 &    5.8 &  -18.9 & \hfill 17x&\hfill 12 & 17.8 & .33  &  &E& & & & & & &                            \\
 2694 &          &    & 10 30 47.5 & -50 19 34  & 281.63 &   6.47 & 214 &    6.8 &  -16.5 & \hfill 23x&\hfill  3 & 19.4 & .34  &  &S& & &M& &E&S& v.obs.                     \\
 2695 &          &    & 10 30 49.0 & -49 57 58  & 281.45 &   6.78 & 214 &    6.6 &    2.8 & \hfill 16x&\hfill 13 & 18.1 & .28  &  &S& & & & &V&S&                            \\
 2696 &          &    & 10 30 59.2 & -50 17 13  & 281.64 &   6.52 & 214 &    8.4 &  -14.3 & \hfill 16x&\hfill  7 & 18.8 & .34  &  &S& & & &?& & &                            \\
 2697 &          &    & 10 31 01.2 & -48 30 09  & 280.73 &   8.06 & 214 &    6.9 &   81.3 & \hfill 17x&\hfill  5 & 19.2 & .27  &  &S& & & & &E& &                            \\
 2698 &          &    & 10 31 01.4 & -48 28 58  & 280.72 &   8.07 & 214 &    6.9 &   82.4 & \hfill 20x&\hfill  5 & 18.9 & .27  &  &S& & & & &N& &                            \\
 2699 &          &    & 10 31 11.5 & -52 46 23  & 282.93 &   4.39 & 168 &   33.7 &  119.4 & \hfill 17x&\hfill  8 & 18.8 & .37  &  &S& & & &?& & &                            \\
 2700 &          &    & 10 31 13.2 & -49 09 11  & 281.09 &   7.51 & 214 &    9.3 &   46.5 & \hfill 34x&\hfill 13 & 17.3 & .37  &  & & & & & & &S& br.* s.p.                  \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 2701 &          &    & 10 31 16.8 & -52 43 39  & 282.91 &   4.43 & 168 &   34.4 &  121.8 & \hfill 16x&\hfill 13 & 17.9 & .37  & ?&S& & & &?&F& &                            \\
 2702 &          &    & 10 31 18.8 & -49 42 07  & 281.38 &   7.05 & 214 &   10.7 &   17.1 & \hfill 13x&\hfill  8 & 18.7 & .32  &  &S& & & &?& &1&                            \\
 2703 &          &    & 10 31 25.1 & -49 58 31  & 281.54 &   6.82 & 214 &   11.8 &    2.5 & \hfill 13x&\hfill  3 & 19.9 & .31  &  &S& & & & & & & br.blg                     \\
 2704 &          &    & 10 31 27.9 & -50 10 25  & 281.65 &   6.65 & 214 &   12.4 &   -8.2 & \hfill 13x&\hfill 11 & 18.6 & .33  &  & & & & & & &1&                            \\
 2705 &          &    & 10 31 31.3 & -49 38 41  & 281.38 &   7.11 & 214 &   12.4 &   20.2 & \hfill 13x&\hfill  8 & 18.2 & .32  &  &S& & & &?& & & HSB, cl.to br.*            \\
 2706 &          &    & 10 31 33.8 & -50 54 29  & 282.03 &   6.03 & 214 &   13.9 &  -47.5 & \hfill 20x&\hfill 11 & 17.7 & .39  &  & & & & & & &1&                            \\
 2707 &          &    & 10 31 34.3 & -48 53 03  & 281.00 &   7.77 & 214 &   12.2 &   60.9 & \hfill 16x&\hfill 12 & 18.1 & .34  &  & & & & & & & & cl.to br.*                 \\
 2708 &          &    & 10 31 45.3 & -49 31 45  & 281.36 &   7.23 & 214 &   14.3 &   26.4 & \hfill 17x&\hfill  9 & 18.4 & .35  &  & & & & & & &1& smooth                     \\
 2709 &          &    & 10 31 53.9 & -50 05 53  & 281.67 &   6.75 & 214 &   16.1 &   -4.1 & \hfill 19x&\hfill  7 & 18.7 & .32  &  &S& & & &?& &1&                            \\
 2710 &          &    & 10 31 56.2 & -50 21 54  & 281.81 &   6.52 & 214 &   16.6 &  -18.4 & \hfill 22x&\hfill 11 & 17.7 & .34  &  &S& & & & & & & v.obs.                     \\
\vspace{-1.3 mm} \\ 
 2711 &          &    & 10 32 04.5 & -51 44 59  & 282.53 &   5.34 & 214 &   18.9 &  -92.6 & \hfill 15x&\hfill  3 & 20.1 & .33  &  &S& & & & &E& & vvLSB                      \\
 2712 &          &    & 10 32 06.7 & -48 42 38  & 280.99 &   7.97 & 214 &   16.8 &   70.3 & \hfill 23x&\hfill  7 & 17.9 & .31  &  &S& & & & & & &                            \\
 2713 &          &    & 10 32 16.1 & -49 18 37  & 281.32 &   7.46 & 214 &   18.6 &   38.2 & \hfill 12x&\hfill  8 & 19.3 & .43  &  & & & & & & & & vLSB, trpl syst.w.2714,271 \\
 2714 &          &    & 10 32 17.7 & -49 18 41  & 281.32 &   7.46 & 214 &   18.9 &   38.2 & \hfill 11x&\hfill  4 & 20.1 & .43  & ?&S& & & & &E& & vLSB, trpl syst.w.2713,271 \\
 2715 &          &    & 10 32 18.4 & -49 51 35  & 281.60 &   6.99 & 214 &   19.4 &    8.8 & \hfill 19x&\hfill  8 & 18.6 & .33  &  &S& & & & & & & v.obs.                     \\
 2716 &          &    & 10 32 20.8 & -49 18 33  & 281.33 &   7.47 & 214 &   19.3 &   38.3 & \hfill 23x&\hfill 12 & 17.7 & .44  &  &S& & &E&?& & & trpl syst.w.2713,2714      \\
 2717 &          &    & 10 32 34.8 & -50 19 55  & 281.88 &   6.60 & 214 &   22.1 &  -16.5 & \hfill 15x&\hfill  4 & 19.7 & .37  &  &S& & & & &E& &                            \\
 2718 &          &    & 10 32 41.9 & -49 34 17  & 281.51 &   7.27 & 214 &   22.6 &   24.3 & \hfill 13x&\hfill  7 & 19.0 & .34  &  &S& & & &?& & &                            \\
 2719 &          &    & 10 32 46.4 & -50 00 29  & 281.74 &   6.90 & 214 &   23.5 &     .9 & \hfill 13x&\hfill  9 & 18.6 & .33  &  & & & & & & & &                            \\
 2720 &          &    & 10 32 48.1 & -50 07 27  & 281.81 &   6.80 & 214 &   23.8 &   -5.3 & \hfill 17x&\hfill  5 & 18.7 & .37  &  &S& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
 2721 &          &    & 10 32 51.4 & -50 43 33  & 282.12 &   6.29 & 214 &   24.7 &  -37.6 & \hfill 15x&\hfill  3 & 19.8 & .32  &  &S& & & & &E&1&                            \\
 2722 &          &    & 10 32 53.7 & -49 29 25  & 281.50 &   7.36 & 214 &   24.2 &   28.6 & \hfill 19x&\hfill  9 & 17.9 & .39  &  &E& & & & & & & w.large LSBhalo?           \\
 2723 &          &    & 10 32 53.8 & -49 41 04  & 281.60 &   7.19 & 214 &   24.4 &   18.2 & \hfill 19x&\hfill  9 & 17.8 & .35  &  &F& & & & & & &                            \\
 2724 &          &    & 10 32 57.3 & -52 04 40  & 282.81 &   5.12 & 214 &   26.4 & -110.0 & \hfill 17x&\hfill  7 & 18.3 & .34  &  &S& & & &?& & &                            \\
 2725 &          &    & 10 33 00.1 & -51 03 11  & 282.30 &   6.01 & 214 &   26.1 &  -55.1 & \hfill 34x&\hfill 24 & 16.5 & .37  &  &S& & &M&:& &S&                            \\
 2726 &          &    & 10 33 01.2 & -49 30 40  & 281.53 &   7.35 & 214 &   25.3 &   27.5 & \hfill 17x&\hfill  7 & 18.5 & .38  &  & & & & & & & &                            \\
 2727 &          &    & 10 33 03.7 & -50 18 31  & 281.94 &   6.66 & 214 &   26.2 &  -15.2 & \hfill 17x&\hfill  9 & 18.2 & .41  &  & & & & & & & &                            \\
 2728 &          &    & 10 33 09.2 & -50 23 04  & 281.99 &   6.60 & 214 &   27.0 &  -19.3 & \hfill 30x&\hfill 20 & 17.1 & .44  &  &S& & &M& &V&S& dist.nucl, LSBdisk         \\
 2729 &          &    & 10 33 11.5 & -48 44 47  & 281.17 &   8.03 & 214 &   26.4 &   68.5 & \hfill 16x&\hfill  7 & 18.6 & .32  &  & & & & & & &S&                            \\
 2730 &          &    & 10 33 13.8 & -54 25 00  & 284.01 &   3.11 & 168 &   48.5 &   31.1 & \hfill 19x&\hfill 11 & 17.4 & .78  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2731 &          &    & 10 33 14.8 & -49 02 03  & 281.32 &   7.78 & 214 &   27.0 &   53.1 & \hfill 15x&\hfill  9 & 18.9 & .42  & ?& & & & & & & & v.obs.                     \\
 2732 &          &    & 10 33 21.4 & -49 42 54  & 281.68 &   7.20 & 214 &   28.4 &   16.6 & \hfill 19x&\hfill  4 & 19.3 & .38  &  &S& & & & &E& &                            \\
 2733 &          & I  & 10 33 22.1 & -67 27 48  & 290.52 &  -8.20 &  92 &   87.5 & -132.2 & \hfill 40x&\hfill 35 & 15.7 & .28  &  &S& & &1& & &S&                            \\
 2734 &          &    & 10 33 25.6 & -52 13 38  & 282.95 &   5.03 & 214 &   30.4 & -118.0 & \hfill 13x&\hfill  3 & 20.0 & .38  &  &S& & & & &E& &                            \\
 2735 &          &    & 10 33 27.2 & -50 14 12  & 281.95 &   6.76 & 214 &   29.5 &  -11.3 & \hfill 20x&\hfill  7 & 18.4 & .39  &  & & & & & & & & v.obs, cl.to br.*          \\
 2736 &          &    & 10 33 32.7 & -52 30 55  & 283.11 &   4.79 & 168 &   53.1 &  132.9 & \hfill 16x&\hfill 13 & 17.9 & .41  & ?&S& & & & & & &                            \\
 2737 &          &    & 10 33 44.5 & -48 47 20  & 281.27 &   8.03 & 214 &   31.3 &   66.3 & \hfill 34x&\hfill  8 & 17.7 & .37  &  &S& & &E& &N&S&                            \\
 2738 &          & NG & 10 33 44.6 & -53 49 32  & 283.78 &   3.66 & 168 &   53.2 &   62.7 & \hfill 19x&\hfill  7 & 17.9 & .52  &  &S& & &5& &E& &                            \\
 2739 &          &    & 10 33 47.2 & -50 36 25  & 282.19 &   6.46 & 214 &   32.5 &  -31.1 & \hfill 26x&\hfill  7 & 18.7 & .42  &  & & & & & & & & vvLSB                      \\
 2740 &          & I  & 10 33 52.1 & -53 50 54  & 283.81 &   3.65 & 168 &   54.2 &   61.4 & \hfill 54x&\hfill  5 & 17.6 & .52  &  &S& & &5& &E&S&                            \\
\vspace{-1.3 mm} \\ 
 2741 &          &    & 10 33 54.0 & -49 53 39  & 281.85 &   7.09 & 214 &   33.2 &    7.1 & \hfill 13x&\hfill  9 & 18.8 & .43  &  & & & & & & & &                            \\
 2742 &          &    & 10 33 54.7 & -63 40 28  & 288.68 &  -4.89 &  92 &  104.1 &   70.3 & \hfill 16x&\hfill 15 & 17.6 & .64  &  &E& & & &?& & &                            \\
 2743 &          &    & 10 34 00.4 & -49 58 42  & 281.90 &   7.02 & 214 &   34.1 &    2.6 & \hfill 31x&\hfill 28 & 16.4 & .41  &  &S& & &M&:& &S& dist.nucl, p.cov.by *      \\
 2744 &          &    & 10 34 08.4 & -53 48 19  & 283.82 &   3.71 & 168 &   56.4 &   63.7 & \hfill 16x&\hfill  8 & 18.4 & .50  &  &S& & & & & & &                            \\
 2745 &          &    & 10 34 27.9 & -49 04 55  & 281.52 &   7.84 & 214 &   37.7 &   50.6 & \hfill 16x&\hfill  7 & 19.3 & .40  & ?& & & & & & & & vvLSB                      \\
 2746 &          &    & 10 34 31.6 & -53 16 29  & 283.61 &   4.20 & 168 &   60.1 &   92.0 & \hfill 19x&\hfill 17 & 17.6 & .38  &  &S& & & & & & & dist.nucl.                 \\
 2747 &          &    & 10 34 38.0 & -49 05 05  & 281.54 &   7.85 & 214 &   39.2 &   50.5 & \hfill 20x&\hfill  4 & 19.5 & .40  &  &S& & & & &E&S& vLSB                       \\
 2748 &          &    & 10 34 48.4 & -66 34 11  & 290.20 &  -7.36 &  92 &   98.4 &  -84.9 & \hfill 23x&\hfill 23 & 17.1 & .37  &  &S& & & & &F& &                            \\
 2749 &          &    & 10 34 58.3 & -52 28 08  & 283.27 &   4.93 & 214 &   43.1 & -130.9 & \hfill 13x&\hfill  3 & 20.2 & .39  & ?&S& & & & &E& &                            \\
 2750 &          &    & 10 35 01.9 & -48 52 31  & 281.50 &   8.07 & 214 &   42.7 &   61.8 & \hfill 11x&\hfill  4 & 19.7 & .38  &  & & & & & & & & neighb.of 2753             \\
\vspace{-1.3 mm} \\ 
 2751 &          &    & 10 35 02.7 & -49 45 00  & 281.93 &   7.31 & 214 &   43.0 &   14.9 & \hfill 34x&\hfill 15 & 17.1 & .58  &  &S& & &E& & & & poss.larger disk?          \\
 2752 &          &    & 10 35 04.4 & -52 27 15  & 283.28 &   4.96 & 214 &   44.0 & -130.1 & \hfill 20x&\hfill  3 & 19.6 & .39  &  &S& & & & &E& &                            \\
 2753 &          &    & 10 35 04.8 & -48 52 38  & 281.50 &   8.07 & 214 &   43.1 &   61.7 & \hfill 16x&\hfill  7 & 18.4 & .38  & ?& & & & & & & & dbl syst?                  \\
 2754 & L168-009 & I  & 10 35 18.1 & -54 40 31  & 284.40 &   3.04 & 168 &   64.3 &   16.8 & \hfill 54x&\hfill 24 & 16.1 & .73  &  &S& & &5& & & &                            \\
 2755 &          &    & 10 35 20.7 & -52 41 30  & 283.43 &   4.77 & 168 &   67.5 &  123.1 & \hfill 17x&\hfill 13 & 17.8 & .34  &  &S& & &5& & & &                            \\
 2756 &          & I  & 10 35 22.5 & -48 50 22  & 281.53 &   8.12 & 214 &   45.7 &   63.7 & \hfill 13x&\hfill  5 & 19.2 & .38  & ?& & & & & & & &                            \\
 2757 &          &    & 10 35 25.5 & -51 08 07  & 282.67 &   6.13 & 214 &   46.6 &  -59.4 & \hfill 13x&\hfill  8 & 19.2 & .50  &  & & & & & & & &                            \\
 2758 &          &    & 10 35 30.0 & -67 14 36  & 290.59 &  -7.91 &  92 &   99.3 & -121.2 & \hfill 15x&\hfill  5 & 19.1 & .38  &  & & & & & & & &                            \\
 2759 &          & I  & 10 35 33.8 & -52 18 37  & 283.27 &   5.12 & 168 &   69.8 &  143.5 & \hfill 28x&\hfill 11 & 17.0 & .39  &  &S& & & & & & &                            \\
 2760 &          &    & 10 35 48.8 & -49 06 10  & 281.72 &   7.93 & 214 &   49.6 &   49.6 & \hfill 13x&\hfill  7 & 19.5 & .41  & ?& & & & & & & & vLSB                       \\
\vspace{-1.3 mm} \\ 
 2761 &          &    & 10 35 54.5 & -52 35 19  & 283.46 &   4.90 & 168 &   72.2 &  128.5 & \hfill 16x&\hfill 16 & 16.8 & .36  &  &E& & & &?& & &                            \\
 2762 &          &    & 10 36 02.7 & -52 47 42  & 283.58 &   4.73 & 168 &   73.0 &  117.4 & \hfill 23x&\hfill 11 & 18.1 & .37  &  &S& & &5& &E& &                            \\
 2763 & L214-016 &    & 10 36 04.0 & -49 53 56  & 282.15 &   7.26 & 214 &   51.9 &    6.9 & \hfill148x&\hfill 15 & 15.8 & .53  &  &S& & &4& &E&S& dist.abs.lane              \\
 2764 &          &    & 10 36 12.9 & -53 59 59  & 284.19 &   3.69 & 168 &   72.5 &   52.8 & \hfill 17x&\hfill  5 & 18.9 & .50  &  &S& & & & & & & pair w.2765                \\
 2765 &          &    & 10 36 14.7 & -54 00 09  & 284.19 &   3.69 & 168 &   72.7 &   52.7 & \hfill 17x&\hfill  5 & 18.9 & .50  &  &S& & & & & & & pair w.2764                \\
 2766 &          &    & 10 36 15.6 & -65 01 33  & 289.57 &  -5.94 &  92 &  112.5 &   -3.0 & \hfill 27x&\hfill 12 & 17.6 & .42  & ?&S& & &L&:& &S&                            \\
 2767 &          &    & 10 36 15.7 & -52 09 00  & 283.29 &   5.31 & 214 &   53.7 & -113.7 & \hfill 19x&\hfill  5 & 19.3 & .47  &  &S& & & &?& & & v.obs.                     \\
 2768 &          &    & 10 36 19.2 & -52 45 39  & 283.59 &   4.78 & 168 &   75.3 &  119.2 & \hfill 34x&\hfill 12 & 16.3 & .37  &  &S& & &E& & & &                            \\
 2769 &          &    & 10 36 25.9 & -49 36 46  & 282.06 &   7.54 & 214 &   55.0 &   22.3 & \hfill 20x&\hfill 17 & 18.0 & .51  &  &S& & & & &F& & small nucl, vLSBspiral     \\
 2770 &          &    & 10 36 27.9 & -66 36 31  & 290.36 &  -7.31 &  93 & -127.6 &  -91.3 & \hfill 16x&\hfill  7 & 19.3 & .36  &  & & & & & & & & LSB                        \\
\vspace{-1.3 mm} \\ 
 2771 &          &    & 10 36 29.1 & -65 50 35  & 289.99 &  -6.64 &  92 &  110.3 &  -46.8 & \hfill 47x&\hfill 43 & 16.2 & .38  & ?&S& & & & & & & vLSBdisk                   \\
 2772 &          &    & 10 36 34.0 & -52 44 39  & 283.62 &   4.81 & 168 &   77.3 &  120.0 & \hfill 13x&\hfill  9 & 18.1 & .41  &  &E& & & &?& & & or *                       \\
 2773 &          &    & 10 36 38.1 & -50 16 43  & 282.42 &   6.97 & 214 &   56.8 &  -13.4 & \hfill 24x&\hfill 16 & 17.9 & .55  & ?&S& & & & & & & vLSB                       \\
 2774 &          & I  & 10 36 55.3 & -50 09 39  & 282.40 &   7.10 & 214 &   59.2 &   -7.1 & \hfill 43x&\hfill 31 & 15.7 & .55  &  &S&B& &3& & & &                            \\
 2775 &          &    & 10 36 58.4 & -49 18 47  & 281.99 &   7.84 & 214 &   59.8 &   38.3 & \hfill 19x&\hfill  9 & 18.1 & .44  &  & & & & & & & & w.comp?                    \\
 2776 &          & I  & 10 37 04.2 & -53 26 08  & 284.02 &   4.25 & 168 &   80.2 &   82.8 & \hfill 16x&\hfill  7 & 18.6 & .52  &  & & & & & & & & smooth                     \\
 2777 &          &    & 10 37 07.0 & -50 01 41  & 282.37 &   7.23 & 214 &   60.9 &     .0 & \hfill 22x&\hfill  8 & 18.0 & .52  &  &S& & &E& & & & w.sev.comp.                \\
 2778 &          &    & 10 37 12.1 & -52 10 37  & 283.43 &   5.36 & 214 &   61.4 & -115.2 & \hfill 40x&\hfill 20 & 16.6 & .44  &  &S& & & & & &S& v.obs.                     \\
 2779 &          &    & 10 37 12.2 & -49 39 27  & 282.20 &   7.56 & 214 &   61.7 &   19.9 & \hfill 13x&\hfill 13 & 18.0 & .49  &  &E& & & &?& & &                            \\
 2780 &          &    & 10 37 21.6 & -53 11 40  & 283.94 &   4.48 & 168 &   83.0 &   95.7 & \hfill 24x&\hfill 13 & 17.4 & .45  & ?&S& & & & & &2&                            \\
\vspace{-1.3 mm} \\ 
 2781 &          &    & 10 37 28.4 & -49 23 45  & 282.11 &   7.81 & 214 &   64.1 &   33.9 & \hfill 17x&\hfill  5 & 19.4 & .44  &  &S& & & & & & & vLSB                       \\
 2782 &          &    & 10 37 31.8 & -49 10 12  & 282.00 &   8.01 & 214 &   64.6 &   46.0 & \hfill 15x&\hfill  5 & 18.8 & .41  & ?&S& & & & &E& &                            \\
 2783 &          &    & 10 37 34.5 & -65 49 55  & 290.08 &  -6.58 &  93 & -125.3 &  -49.2 & \hfill 20x&\hfill  7 & 18.9 & .38  & ?&S& & &M& & & & LSB                        \\
 2784 &          &    & 10 37 38.5 & -50 16 26  & 282.56 &   7.05 & 214 &   65.4 &  -13.2 & \hfill 43x&\hfill 40 & 16.2 & .53  &  &S& &R&M& &F&S& br.blg, large LSBdisk      \\
 2785 &          &    & 10 37 39.0 & -65 51 35  & 290.10 &  -6.60 &  92 &  116.6 &  -48.2 & \hfill 13x&\hfill  4 & 19.6 & .37  &  & & & & & & & &                            \\
 2786 &          &    & 10 37 39.2 & -53 21 45  & 284.06 &   4.35 & 168 &   85.0 &   86.6 & \hfill 20x&\hfill 12 & 18.2 & .52  &  &S& & &3& & & &                            \\
 2787 &          &    & 10 37 50.3 & -51 15 13  & 283.06 &   6.21 & 214 &   66.9 &  -65.7 & \hfill 20x&\hfill  3 & 19.7 & .49  &  &S& & & & & & & v.obs.                     \\
 2788 &          &    & 10 37 51.0 & -51 10 40  & 283.03 &   6.28 & 214 &   67.0 &  -61.7 & \hfill 13x&\hfill  8 & 19.2 & .51  &  &S& & &M& & & & dist.nucl, vvLSBdisk       \\
 2789 &          &    & 10 37 54.3 & -54 12 08  & 284.50 &   3.63 & 168 &   85.4 &   41.5 & \hfill 16x&\hfill 11 & 18.5 & .64  & ?& & & & & & & & mult.syst.                 \\
 2790 &          &    & 10 37 54.6 & -49 40 01  & 282.30 &   7.61 & 214 &   67.9 &   19.3 & \hfill 22x&\hfill 15 & 17.7 & .46  &  &S& & &M& & & & LSB spiral                 \\
\vspace{-1.3 mm} \\ 
 2791 &          &    & 10 37 55.4 & -54 16 54  & 284.54 &   3.57 & 168 &   85.4 &   37.3 & \hfill 20x&\hfill  5 & 18.9 & .67  &  &S& & &5& &E& &                            \\
 2792 &          &    & 10 37 56.3 & -49 47 43  & 282.37 &   7.50 & 214 &   68.1 &   12.4 & \hfill 11x&\hfill  8 & 18.5 & .51  &  &E& & & & & & & or blg                     \\
 2793 &          &    & 10 37 56.7 & -50 04 24  & 282.50 &   7.25 & 214 &   68.1 &   -2.5 & \hfill 20x&\hfill  7 & 18.9 & .52  &  &S& & & &?&E& & vLSB                       \\
 2794 &          &    & 10 38 00.9 & -50 26 24  & 282.69 &   6.94 & 214 &   68.6 &  -22.1 & \hfill 13x&\hfill 11 & 18.7 & .49  & ?& & & & & & & &                            \\
 2795 &          &    & 10 38 10.1 & -67 08 25  & 290.77 &  -7.69 &  92 &  113.6 & -116.8 & \hfill 13x&\hfill 13 & 18.4 & .40  &  &S& & & & &F& & LSB                        \\
 2796 &          &    & 10 38 13.3 & -49 16 06  & 282.15 &   7.98 & 214 &   70.7 &   40.7 & \hfill 15x&\hfill  4 & 19.0 & .38  &  & & & & & & & & HSB                        \\
 2797 &          &    & 10 38 27.4 & -49 09 20  & 282.13 &   8.10 & 214 &   72.8 &   46.7 & \hfill 42x&\hfill 31 & 16.1 & .38  &  &I& & &9&?& &S& LSB, smooth                \\
 2798 &          &    & 10 38 33.7 & -64 30 40  & 289.53 &  -5.37 &  93 & -125.6 &   21.8 & \hfill 27x&\hfill  7 & 18.3 & .58  &  &I& & & &?& &1&                            \\
 2799 &          &    & 10 38 34.8 & -64 55 28  & 289.73 &  -5.73 &  92 &  126.0 &    1.4 & \hfill 13x&\hfill  9 & 18.8 & .43  & ?& & & & & & & &                            \\
 2800 &          &    & 10 38 35.2 & -52 34 50  & 283.81 &   5.10 & 168 &   94.0 &  128.2 & \hfill 13x&\hfill 13 & 18.8 & .42  &  &S& & &3& & & & pair w.2801                \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 2801 &          &    & 10 38 39.6 & -52 35 35  & 283.83 &   5.10 & 168 &   94.6 &  127.5 & \hfill 13x&\hfill 13 & 18.8 & .42  &  & & & & & & & & pair w.2800                \\
 2802 &          &    & 10 38 39.7 & -67 17 14  & 290.88 &  -7.80 &  92 &  115.5 & -124.9 & \hfill 13x&\hfill  3 & 19.9 & .40  & ?&S& & & & &E&1&                            \\
 2803 &          &    & 10 38 54.1 & -65 59 38  & 290.28 &  -6.65 &  92 &  122.8 &  -55.9 & \hfill 16x&\hfill  4 & 19.4 & .36  &  &S& & & & &E& &                            \\
 2804 &          &    & 10 39 01.7 & -49 59 53  & 282.62 &   7.40 & 214 &   77.4 &    1.5 & \hfill 11x&\hfill  9 & 18.5 & .49  &  &E& & & & & & & or blg                     \\
 2805 &          &    & 10 39 05.1 & -49 41 32  & 282.48 &   7.67 & 214 &   78.0 &   17.9 & \hfill 23x&\hfill  9 & 18.0 & .43  &  &S& & &E&?& & &                            \\
 2806 &          &    & 10 39 15.8 & -49 15 02  & 282.29 &   8.08 & 214 &   79.8 &   41.6 & \hfill 24x&\hfill  9 & 17.9 & .35  & ?&S& & &L&?& &1&                            \\
 2807 &          &    & 10 39 26.4 & -51 16 49  & 283.30 &   6.31 & 214 &   80.3 &  -67.2 & \hfill 43x&\hfill  9 & 17.5 & .44  &  &S& & & & & & &                            \\
 2808 &          &    & 10 39 42.8 & -51 38 29  & 283.51 &   6.01 & 214 &   82.3 &  -86.6 & \hfill 17x&\hfill  7 & 18.5 & .50  &  &S& & & & & &1&                            \\
 2809 &          &    & 10 39 47.0 & -49 25 05  & 282.45 &   7.97 & 214 &   84.3 &   32.5 & \hfill 20x&\hfill 11 & 17.7 & .36  &  &F& & & & & & &                            \\
 2810 &          &    & 10 39 52.6 & -49 57 21  & 282.72 &   7.50 & 214 &   84.7 &    3.7 & \hfill 13x&\hfill  5 & 19.2 & .50  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2811 &          &    & 10 39 59.9 & -50 22 33  & 282.94 &   7.15 & 214 &   85.5 &  -18.8 & \hfill 24x&\hfill 24 & 17.2 & .58  & ?& & & & & & & & vLSB                       \\
 2812 &          &    & 10 40 17.0 & -52 04 11  & 283.79 &   5.68 & 214 &   86.8 & -109.6 & \hfill 34x&\hfill 13 & 17.6 & .48  &  &S& & & & & &S& v.obs.                     \\
 2813 &          &    & 10 40 53.7 & -50 27 04  & 283.10 &   7.15 & 214 &   93.1 &  -23.0 & \hfill 12x&\hfill  9 & 18.8 & .49  &  & & & & & & & & between 2 **               \\
 2814 &          &    & 10 40 54.2 & -52 25 14  & 284.04 &   5.41 & 214 &   91.6 & -128.5 & \hfill 17x&\hfill  5 & 18.9 & .47  &  &S& & &E&?& & &                            \\
 2815 &          &    & 10 41 47.0 & -52 07 01  & 284.02 &   5.74 & 214 &   99.1 & -112.4 & \hfill 16x&\hfill  5 & 19.5 & .45  &  &S& & & & & & & v.obs.                     \\
 2816 &          &    & 10 41 49.8 & -52 12 06  & 284.07 &   5.67 & 214 &   99.4 & -116.9 & \hfill 13x&\hfill  5 & 19.2 & .44  &  &S& & & &?& & &                            \\
 2817 &          &    & 10 41 52.3 & -51 28 17  & 283.73 &   6.32 & 214 &  100.5 &  -77.8 & \hfill 20x&\hfill  9 & 18.7 & .47  & ?& & & & & & &S& v.obs.                     \\
 2818 &          &    & 10 41 58.5 & -51 26 18  & 283.72 &   6.36 & 214 &  101.4 &  -76.0 & \hfill 16x&\hfill  8 & 18.9 & .46  & ?& & & & & & & & v.obs.                     \\
 2819 &          &    & 10 42 02.8 & -52 12 58  & 284.10 &   5.68 & 214 &  101.2 & -117.7 & \hfill 13x&\hfill  9 & 18.4 & .44  &  &L& & & &?& & & or blg                     \\
 2820 &          & P  & 10 42 14.2 & -50 46 24  & 283.45 &   6.96 & 214 &  104.2 &  -40.4 & \hfill 30x&\hfill  7 & 18.3 & .43  &  & & & & & & & & vLSB                       \\
\vspace{-1.3 mm} \\ 
 2821 &          &    & 10 42 34.1 & -52 25 52  & 284.27 &   5.52 & 168 &  126.9 &  134.8 & \hfill 16x&\hfill  5 & 19.6 & .48  & ?&S& & &M& &E&1&                            \\
 2822 &          &    & 10 42 39.2 & -52 11 34  & 284.17 &   5.74 & 214 &  106.2 & -116.6 & \hfill 27x&\hfill 27 & 17.1 & .44  &  &S& & &5& &F&S& v.obs.                     \\
 2823 &          &    & 10 42 40.5 & -51 03 04  & 283.64 &   6.75 & 214 &  107.6 &  -55.4 & \hfill 13x&\hfill  3 & 19.5 & .44  & ?&S& & & &?& & &                            \\
 2824 &          &    & 10 42 46.9 & -49 37 40  & 282.98 &   8.02 & 214 &  110.2 &   20.9 & \hfill 19x&\hfill 13 & 17.8 & .39  &  &S& & & &?& & & p.cov.by *, w.comp.        \\
 2825 &          &    & 10 42 50.7 & -49 57 52  & 283.15 &   7.72 & 214 &  110.3 &    2.8 & \hfill 16x&\hfill  5 & 19.3 & .47  & ?& & & & & & & & LSB Im?                    \\
 2826 &          &    & 10 43 39.6 & -49 55 38  & 283.25 &   7.82 & 214 &  117.4 &    4.7 & \hfill 34x&\hfill 13 & 17.3 & .41  &  &S& & & & &N&S& br.blg                     \\
 2827 &          &    & 10 43 42.2 & -53 40 42  & 285.01 &   4.50 & 169 & -129.0 &   67.2 & \hfill 23x&\hfill  7 & 18.1 & .34  &  & & & & & & &S&                            \\
 2828 &          &    & 10 44 03.8 & -49 48 40  & 283.25 &   7.95 & 214 &  121.0 &   10.8 & \hfill 20x&\hfill 16 & 17.6 & .38  &  &S& & &M&?&V& &                            \\
 2829 &          &    & 10 44 04.1 & -52 01 21  & 284.29 &   5.99 & 214 &  118.0 & -107.7 & \hfill 34x&\hfill 13 & 17.8 & .48  &  &S& & & & & & & v.obs.                     \\
 2830 &          &    & 10 44 04.4 & -49 52 54  & 283.29 &   7.89 & 214 &  121.0 &    7.0 & \hfill 20x&\hfill  7 & 18.4 & .39  &  &S& & &M&:& & & br.blg                     \\
\vspace{-1.3 mm} \\ 
 2831 &          &    & 10 44 07.3 & -51 40 51  & 284.14 &   6.30 & 214 &  119.0 &  -89.4 & \hfill 12x&\hfill  8 & 18.7 & .47  & ?& & & & & & & &                            \\
 2832 &          &    & 10 44 19.5 & -51 10 10  & 283.93 &   6.77 & 214 &  121.4 &  -62.1 & \hfill 13x&\hfill  7 & 18.6 & .46  & ?& & & & & & & & or blended **              \\
 2833 &          &    & 10 44 25.9 & -53 51 32  & 285.19 &   4.39 & 168 &  137.6 &   57.5 & \hfill 27x&\hfill  5 & 18.8 & .32  &  &S& & &5& &E& &                            \\
 2834 &          &    & 10 44 26.2 & -51 09 16  & 283.93 &   6.79 & 214 &  122.3 &  -61.3 & \hfill 32x&\hfill  5 & 18.9 & .46  &  & & & & & & &S& v.obs.                     \\
 2835 &          &    & 10 44 29.9 & -50 02 06  & 283.42 &   7.78 & 214 &  124.5 &   -1.3 & \hfill 32x&\hfill  8 & 17.9 & .40  &  &S& & &M& &N&S&                            \\
 2836 &          &    & 10 44 32.3 & -53 31 16  & 285.05 &   4.70 & 168 &  139.5 &   75.5 & \hfill 13x&\hfill  8 & 17.8 & .30  & ?&S& & &E& & & &                            \\
 2837 &          &    & 10 44 33.9 & -53 17 04  & 284.94 &   4.91 & 168 &  140.5 &   88.2 & \hfill 24x&\hfill  8 & 18.0 & .34  &  &S& & &3& & & & w.LSB comp.(face-on)       \\
 2838 &          &    & 10 44 42.7 & -51 55 39  & 284.33 &   6.12 & 214 &  123.5 & -102.8 & \hfill 13x&\hfill  7 & 19.0 & .49  &  &S& & & & & & & br.blg, poss.larger        \\
 2839 &          &    & 10 45 01.9 & -50 18 46  & 283.63 &   7.58 & 214 &  128.6 &  -16.3 & \hfill 28x&\hfill 20 & 17.3 & .43  &  &S& & &M& &V& & dist.blg, LSBdisk          \\
 2840 &          &    & 10 45 05.0 & -67 22 42  & 291.48 &  -7.59 &  93 &  -79.6 & -129.2 & \hfill 13x&\hfill 11 & 18.3 & .34  & ?&E& & &2& & & & or br.* w.halo             \\
\vspace{-1.3 mm} \\ 
 2841 &          &    & 10 45 11.3 & -50 13 05  & 283.60 &   7.67 & 214 &  130.1 &  -11.3 & \hfill 47x&\hfill 15 & 16.6 & .42  &  &S& & &2& & & & large br.blg               \\
 2842 &          &    & 10 45 19.0 & -53 37 40  & 285.20 &   4.65 & 168 &  145.4 &   69.4 & \hfill 20x&\hfill 13 & 17.4 & .33  &  &S& & & & & & &                            \\
 2843 &          &    & 10 45 28.6 & -66 22 59  & 291.05 &  -6.68 &  93 &  -80.5 &  -75.8 & \hfill 13x&\hfill  9 & 19.0 & .37  & ?& & & & & & & & w.comp.                    \\
 2844 &          &    & 10 45 37.8 & -50 07 56  & 283.63 &   7.78 & 214 &  134.1 &   -6.8 & \hfill 20x&\hfill 16 & 17.7 & .42  & ?& & & & & & & & br.nucl, LSBdisk           \\
 2845 &          &    & 10 45 59.2 & -50 13 55  & 283.73 &   7.72 & 214 &  136.9 &  -12.2 & \hfill 47x&\hfill 17 & 16.5 & .43  &  &S& & &L& & & & or Im                      \\
 2846 &          &    & 10 46 01.7 & -51 13 25  & 284.19 &   6.84 & 214 &  135.6 &  -65.4 & \hfill 20x&\hfill  5 & 19.3 & .49  &  &S& & & & & & & v.obs.                     \\
 2847 & L169-002 & I  & 10 46 09.0 & -53 02 18  & 285.04 &   5.23 & 169 & -114.5 &  104.5 & \hfill 94x&\hfill 27 & 15.2 & .50  &  &S& & &L& & & &                            \\
 2848 &          &    & 10 46 14.2 & -51 02 00  & 284.13 &   7.03 & 214 &  137.7 &  -55.2 & \hfill 12x&\hfill  7 & 18.8 & .46  &  &S& & & &?& & &                            \\
 2849 &          &    & 10 46 15.8 & -66 26 00  & 291.15 &  -6.69 &  93 &  -76.1 &  -78.2 & \hfill 16x&\hfill  5 & 19.3 & .41  & ?& & & & & & &1&                            \\
 2850 &          &    & 10 46 16.0 & -49 56 59  & 283.64 &   7.99 & 214 &  139.9 &    2.8 & \hfill 15x&\hfill  5 & 19.1 & .41  &  &S& & & & & &S&                            \\
\vspace{-1.3 mm} \\ 
 2851 &          &    & 10 46 18.0 & -50 11 31  & 283.75 &   7.78 & 214 &  139.7 &  -10.2 & \hfill 13x&\hfill  8 & 18.7 & .42  &  &S& & &E&:& & & br.blg, LSBdisk            \\
 2852 &          & I  & 10 46 22.0 & -65 03 34  & 290.53 &  -5.47 &  93 &  -79.2 &   -4.6 & \hfill 27x&\hfill 27 & 16.6 & .53  &  & & & & & & &S&                            \\
 2853 &          &    & 10 46 23.3 & -66 52 38  & 291.36 &  -7.08 &  93 &  -74.2 & -102.0 & \hfill 20x&\hfill 11 & 18.2 & .50  & ?& & & & & & & & dbl syst. of E             \\
 2854 &          &    & 10 46 47.0 & -53 33 46  & 285.36 &   4.81 & 169 & -104.8 &   74.6 & \hfill 22x&\hfill 16 & 17.2 & .40  & ?&S& & &5&:& & & dist.blg                   \\
 2855 &          &    & 10 46 49.4 & -51 41 38  & 284.52 &   6.48 & 214 &  141.4 &  -90.8 & \hfill 27x&\hfill 15 & 17.0 & .50  &  &L& & & &?& &S&                            \\
 2856 &          &    & 10 46 59.2 & -54 04 40  & 285.62 &   4.36 & 169 & -102.0 &   47.0 & \hfill 27x&\hfill 20 & 16.9 & .53  & ?& & & & & & &S& smooth                     \\
 2857 &          &    & 10 47 43.9 & -52 49 57  & 285.16 &   5.53 & 169 &  -98.9 &  114.0 & \hfill 13x&\hfill 13 & 18.1 & .43  & ?& & & & & & & & br.* s.p.                  \\
 2858 &          &    & 10 48 06.1 & -67 32 01  & 291.81 &  -7.59 &  93 &  -63.7 & -136.7 & \hfill 17x&\hfill 15 & 18.1 & .34  &  &S& & & &?& & & dist.nucl.                 \\
 2859 &          & I  & 10 49 08.0 & -66 55 34  & 291.62 &  -7.00 &  93 &  -59.7 & -104.0 & \hfill 27x&\hfill 17 & 17.6 & .41  &  &S& & & & & & & LSB                        \\
 2860 &          & NG & 10 49 16.5 & -67 07 22  & 291.73 &  -7.17 &  93 &  -58.5 & -114.5 & \hfill 13x&\hfill  7 & 18.9 & .39  & ?& & & & & & &2&                            \\
\vspace{-1.3 mm} \\ 
 2861 &          &    & 10 49 32.6 & -64 48 49  & 290.72 &  -5.09 &  93 &  -61.7 &    9.3 & \hfill 34x&\hfill 27 & 16.8 & .56  & ?&S& & & &?& &S& LSB                        \\
 2862 &          & I  & 10 49 34.5 & -67 07 53  & 291.76 &  -7.17 &  93 &  -57.0 & -114.9 & \hfill 17x&\hfill  7 & 18.8 & .39  & ?&S& & & &?& &S&                            \\
 2863 &          & NG & 10 49 50.0 & -67 08 04  & 291.78 &  -7.16 &  93 &  -55.6 & -115.0 & \hfill 22x&\hfill 11 & 17.7 & .39  &  &S& & &M& & &S&                            \\
 2864 &          &    & 10 51 11.2 & -54 06 03  & 286.19 &   4.62 & 169 &  -69.0 &   47.0 & \hfill 13x&\hfill  8 & 18.6 & .40  &  &S& & & &?& & &                            \\
 2865 &          &    & 10 51 32.3 & -54 04 28  & 286.22 &   4.66 & 169 &  -66.2 &   48.5 & \hfill 20x&\hfill  7 & 18.3 & .39  &  &S& & & &?& & &                            \\
 2866 & PMNJ1054 &    & 10 51 54.3 & -53 50 01  & 286.16 &   4.90 & 169 &  -63.7 &   61.5 & \hfill 16x&\hfill  7 & 18.6 & .39  &  & & & & & & & & br.* s.p.                  \\
 2867 &          &    & 10 52 28.0 & -66 23 13  & 291.68 &  -6.38 &  93 &  -42.9 &  -74.5 & \hfill 23x&\hfill  4 & 19.3 & .46  &  &S& & &M& &E& &                            \\
 2868 &          &    & 10 56 35.1 & -53 57 12  & 286.84 &   5.09 & 169 &  -26.6 &   55.8 & \hfill 20x&\hfill 16 & 17.5 & .36  & ?&S& & & &?& & &                            \\
 2869 &          &    & 10 57 21.0 & -67 18 29  & 292.52 &  -7.00 &  93 &  -16.4 & -123.5 & \hfill 15x&\hfill  8 & 18.7 & .37  & ?&S& & & &?& & &                            \\
 2870 & L093-003 & I  & 10 57 32.6 & -66 03 51  & 292.01 &  -5.87 &  93 &  -15.8 &  -56.8 & \hfill 94x&\hfill 47 & 14.7 & .55  &  &S& & &3& & &S&                            \\
\vspace{-1.3 mm} \\ 
 2871 &          &    & 10 57 54.8 & -64 33 45  & 291.42 &  -4.48 &  93 &  -14.1 &   23.7 & \hfill 13x&\hfill  8 & 18.4 & .69  & ?& & & & & & & &                            \\
 2872 &          &    & 10 58 03.4 & -64 32 38  & 291.43 &  -4.46 &  93 &  -13.2 &   24.8 & \hfill 13x&\hfill 12 & 18.0 & .70  & ?& & & & & & &1&                            \\
 2873 &          & P  & 10 58 39.4 & -53 41 31  & 287.01 &   5.46 & 169 &  -10.3 &   69.9 & \hfill 20x&\hfill 13 & 17.6 & .36  &  &S& & &M& & & &                            \\
 2874 &          &    & 10 58 49.1 & -55 52 48  & 287.94 &   3.47 & 169 &   -8.8 &  -47.4 & \hfill 19x&\hfill 16 & 17.5 & .42  & ?&S&B& & & & &S&                            \\
 2875 &          &    & 10 59 05.  & -56 10.1 : & 288.09 &   3.22 & 169 &   -6.5 &  -62.8 & \hfill 27x&\hfill  8 & 17.8 & .38  &  &S& & & & & &S& smooth                     \\
 2876 &          &    & 10 59 46.2 & -53 38 10  & 287.14 &   5.58 & 169 &   -1.5 &   72.9 & \hfill 20x&\hfill 16 & 17.2 & .27  &  &S& & & &?& & &                            \\
 2877 &          &    & 11 00 03.3 & -52 41 48  & 286.79 &   6.45 & 169 &     .9 &  123.3 & \hfill 27x&\hfill 16 & 16.8 & .36  &  &E& & &3& & & &                            \\
 2878 &          &    & 11 00 06.  & -56 26.5 : & 288.33 &   3.03 & 169 &  -10.0 &  -30.2 & \hfill 20x&\hfill  7 & 18.3 & .43  &  &S& & &L& &E& &                            \\
 2879 & L169-005 &    & 11 00 20.4 & -53 22 26  & 287.11 &   5.85 & 169 &    3.1 &   86.9 & \hfill 67x&\hfill 47 & 14.8 & .34  &  &S&B& &1& & & &                            \\
 2880 &          &    & 11 00 30.6 & -53 07 51  & 287.03 &   6.08 & 169 &    4.5 &  100.0 & \hfill 20x&\hfill  4 & 19.1 & .39  & ?& & & & & & & & larger vLSBdisk?           \\
\vspace{-1.3 mm} \\ 
 2881 &          &    & 11 01 23.8 & -52 19 13  & 286.83 &   6.88 & 169 &   12.0 &  143.4 & \hfill 13x&\hfill  7 & 19.0 & .30  &  & & & & & & & & fuzzy                      \\
 2882 &          &    & 11 01 41.4 & -53 07 17  & 287.19 &   6.16 & 169 &   14.0 &  100.4 & \hfill 13x&\hfill  5 & 19.2 & .41  &  &S& & & & & & & dist.blg                   \\
 2883 &          & I  & 11 01 45.7 & -67 32 46  & 293.00 &  -7.05 &  93 &    6.3 & -136.3 & \hfill 24x&\hfill  8 & 18.2 & .31  & ?&P& & & & & &S& 1 dist.sp.arm              \\
 2884 &          &    & 11 01 53.6 & -66 31 03  & 292.60 &  -6.10 &  93 &    7.6 &  -81.2 & \hfill 27x&\hfill 17 & 17.5 & .45  & ?&S& & & &?& & & dist.nucl, LSBdisk         \\
 2885 &          &    & 11 02 24.  & -56 10.7 : & 288.52 &   3.40 & 169 &  -27.0 &  -16.5 & \hfill 17x&\hfill 17 & 18.0 & .39  &  &S& & & & &F& & dist.nucl.                 \\
 2886 &          &    & 11 02 44.0 & -52 35 30  & 287.12 &   6.71 & 169 &   22.8 &  128.7 & \hfill 19x&\hfill 13 & 17.6 & .34  &  &S& & & & &V& & dist.blg, LSBdisk          \\
 2887 &          &    & 11 03 00.3 & -52 17 38  & 287.04 &   7.00 & 169 &   25.2 &  144.7 & \hfill 20x&\hfill  7 & 18.3 & .37  &  &S& & &3&:& & &                            \\
 2888 &          &    & 11 03 04.4 & -54 43 24  & 288.02 &   4.78 & 169 &   24.0 &   14.4 & \hfill 13x&\hfill  8 & 18.4 & .29  &  & & & & & & & &                            \\
 2889 &          &    & 11 04 58.1 & -52 18 27  & 287.32 &   7.11 & 169 &   41.2 &  143.7 & \hfill 16x&\hfill 16 & 17.4 & .32  & ?&S& & &M& & & & br.blg or s.p.*            \\
 2890 &          &    & 11 05 03.3 & -67 05 05  & 293.11 &  -6.50 &  93 &   23.8 & -111.9 & \hfill 23x&\hfill  8 & 18.3 & .37  &  &S& & &M& & & &                            \\
\vspace{-1.3 mm} \\ 
 2891 &          &    & 11 05 44.1 & -65 53 02  & 292.70 &  -5.36 &  93 &   29.0 &  -47.6 & \hfill 17x&\hfill 16 & 18.0 & .60  & ?& & & & & &F& &                            \\
 2892 &          &    & 11 06 28.8 & -67 04 51  & 293.24 &  -6.44 &  93 &   31.2 & -111.9 & \hfill 15x&\hfill 12 & 18.3 & .35  & ?&S& & & &?& & &                            \\
 2893 &          &    & 11 07 31.7 & -52 19 30  & 287.70 &   7.24 & 169 &   62.2 &  142.2 & \hfill 27x&\hfill  8 & 17.7 & .28  &  &S& & &L& & & &                            \\
 2894 &          &    & 11 07 35.4 & -66 36 31  & 293.16 &  -5.96 &  93 &   37.9 &  -86.7 & \hfill 17x&\hfill 12 & 18.0 & .46  & ?&S& & & &?& &S&                            \\
 2895 &          & I  & 11 08 07.3 & -67 07 22  & 293.40 &  -6.42 &  93 &   39.7 & -114.4 & \hfill 74x&\hfill 40 & 15.6 & .35  &  &S&B& &3& & &S& LSB                        \\
 2896 &          & Q  & 11 09 58.5 & -57 16 51  & 289.90 &   2.79 & 169 &   72.2 & -124.0 & \hfill 30x&\hfill  3 & 18.8 & .86  & ?&S& & & & &E& &                            \\
 2897 &          &    & 11 10 08.4 & -53 00 06  & 288.32 &   6.77 & 169 &   82.3 &  105.2 & \hfill 13x&\hfill 11 & 18.6 & .25  &  & & & & & & & &                            \\
 2898 &          &    & 11 10 08.6 & -67 04 07  & 293.57 &  -6.29 &  93 &   50.3 & -111.9 & \hfill 34x&\hfill  7 & 17.5 & .37  &  &S& & &1& & & &                            \\
 2899 &          &    & 11 10 54.5 & -56 30 31  & 289.73 &   3.55 & 169 &   80.7 &  -82.9 & \hfill 17x&\hfill  8 & 18.6 & .75  & ?&S& & & & & & & LSBdisk                    \\
 2900 &          &    & 11 11 03.9 & -52 38 06  & 288.32 &   7.16 & 169 &   90.5 &  124.6 & \hfill 16x&\hfill 11 & 18.1 & .34  &  & & & & & & &1&                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 2901 &          & I  & 11 11 06.1 & -66 50 52  & 293.57 &  -6.05 &  93 &   55.9 & -100.3 & \hfill 26x&\hfill  9 & 17.6 & .41  & ?& & & & & & & & cl.to br.*                 \\
 2902 &          & I  & 11 11 12.6 & -67 15 45  & 293.74 &  -6.43 &  93 &   55.4 & -122.6 & \hfill 60x&\hfill 34 & 15.7 & .33  &  &S&B& &5& & &S& br.blg, LSBdisk            \\
 2903 &          &    & 11 11 28.6 & -52 48 58  & 288.44 &   7.01 & 169 &   93.4 &  114.7 & \hfill 20x&\hfill  8 & 18.2 & .25  &  &S& & &5& & & &                            \\
 2904 &          &    & 11 11 39.9 & -54 17 30  & 289.01 &   5.65 & 169 &   91.5 &   35.6 & \hfill 15x&\hfill  8 & 18.7 & .26  &  &S& & & &?& & &                            \\
 2905 &          &    & 11 11 54.0 & -52 19 09  & 288.32 &   7.50 & 169 &   98.0 &  141.2 & \hfill 16x&\hfill  7 & 18.5 & .22  &  &S& & & & & & &                            \\
 2906 &          &    & 11 12 22.4 & -60 43 41  & 291.46 &   -.31 & 129 &  -78.4 &  -40.1 & \hfill 13x&\hfill  9 & 18.4 & .51  &  &S& & & & & & &                            \\
 2907 & L215-036 &    & 11 12 27.6 & -52 25 39  & 288.44 &   7.43 & 169 &  102.4 &  135.2 & \hfill 47x&\hfill 38 & 15.6 & .22  & ?& & & & & & & & neb?                       \\
 2908 &          &    & 11 12 48.5 & -53 14 08  & 288.78 &   6.70 & 169 &  103.2 &   91.8 & \hfill 16x&\hfill 16 & 17.6 & .33  &  & & & & & & & &                            \\
 2909 &          &    & 11 13 02.0 & -53 39 33  & 288.97 &   6.31 & 169 &  103.9 &   69.0 & \hfill 23x&\hfill 11 & 17.2 & .25  &  &S&B& &1& & & & br.blg                     \\
 2910 &          &    & 11 13 29.3 & -52 58 31  & 288.78 &   6.98 & 169 &  109.3 &  105.5 & \hfill 15x&\hfill  9 & 18.4 & .27  & ?& & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2911 &          &    & 11 13 34.9 & -54 56 08  & 289.51 &   5.15 & 169 &  104.8 &     .4 & \hfill 27x&\hfill 13 & 17.3 & .49  & ?& & & & & & &S& smooth, cl.to br.*         \\
 2912 &          &    & 11 13 36.1 & -67 24 12  & 294.00 &  -6.48 &  93 &   67.3 & -130.8 & \hfill 17x&\hfill  5 & 19.2 & .31  &  &S& & &M& & & &                            \\
 2913 &          &    & 11 13 38.1 & -52 41 01  & 288.70 &   7.25 & 169 &  111.3 &  121.0 & \hfill 30x&\hfill 11 & 17.4 & .26  &  &S& & &E& & & &                            \\
 2914 &          &    & 11 15 20.5 & -54 50 49  & 289.72 &   5.33 & 169 &  118.6 &    4.4 & \hfill 23x&\hfill  5 & 18.4 & .46  &  &S& & & & & &1&                            \\
 2915 &          &    & 11 15 50.0 & -67 14 07  & 294.15 &  -6.25 &  93 &   79.4 & -122.5 & \hfill 20x&\hfill  4 & 19.5 & .39  &  &S& & & & & & & LSB                        \\
 2916 &          &    & 11 15 56.6 & -53 21 20  & 289.27 &   6.75 & 169 &  127.9 &   84.0 & \hfill 27x&\hfill  7 & 17.9 & .21  &  &S& & & & &E& &                            \\
 2917 &          &    & 11 16 14.2 & -54 43 26  & 289.79 &   5.49 & 169 &  125.9 &   10.6 & \hfill 19x&\hfill 11 & 17.8 & .39  &  &S& & &0& & & &                            \\
 2918 &          &    & 11 16 33.4 & -56 35 23  & 290.49 &   3.75 & 169 &  122.2 &  -89.4 & \hfill 16x&\hfill  4 & 19.4 & .59  &  &S& & & & &E& &                            \\
 2919 &          &    & 11 17 01.5 & -54 40 30  & 289.88 &   5.57 & 169 &  132.1 &   12.9 & \hfill 27x&\hfill 11 & 17.1 & .39  &  &S& & &E&:& & & dist.nucl, dist.sp.arms    \\
 2920 &          &    & 11 17 05.3 & -54 29 49  & 289.83 &   5.74 & 170 & -124.7 &   25.2 & \hfill 13x&\hfill  4 & 19.8 & .34  &  &S& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
 2921 &          &    & 11 17 07.8 & -53 27 39  & 289.47 &   6.71 & 169 &  137.0 &   77.8 & \hfill 27x&\hfill 13 & 17.0 & .20  &  &S& & &M&?& & & smooth                     \\
 2922 &          &    & 11 17 19.3 & -56 42 58  & 290.63 &   3.67 & 170 & -116.5 &  -93.5 & \hfill 24x&\hfill  5 & 19.1 & .54  & ?&S& & & & & & &                            \\
 2923 &          &    & 11 17 20.1 & -53 34 54  & 289.54 &   6.61 & 170 & -125.4 &   74.3 & \hfill 13x&\hfill  3 & 19.5 & .21  &  &S& & & & &E& &                            \\
 2924 &          &    & 11 17 22.2 & -56 16 53  & 290.49 &   4.08 & 170 & -117.4 &  -70.2 & \hfill 19x&\hfill  5 & 18.9 & .54  &  &S& & & &?& & &                            \\
 2925 &          &    & 11 17 34.4 & -53 55 27  & 289.70 &   6.30 & 169 &  139.0 &   52.8 & \hfill 16x&\hfill  7 & 18.5 & .21  &  &S& & &M&?& & & pair w.2926                \\
 2926 &          &    & 11 17 37.0 & -53 55 04  & 289.70 &   6.31 & 169 &  139.3 &   53.1 & \hfill 13x&\hfill  7 & 18.9 & .21  &  &S& & & & & & & pair w.2925                \\
 2927 &          &    & 11 17 42.1 & -54 12 17  & 289.81 &   6.05 & 170 & -120.8 &   41.1 & \hfill 23x&\hfill  7 & 18.4 & .28  &  & & & & & & & & in st.diffr.pat.           \\
 2928 &          &    & 11 17 52.6 & -53 51 17  & 289.71 &   6.38 & 170 & -120.3 &   59.9 & \hfill 17x&\hfill  8 & 18.4 & .20  & ?&S& & & & & &S& blg or s.p.*               \\
 2929 &          &    & 11 17 57.3 & -53 07 25  & 289.47 &   7.07 & 170 & -121.7 &   99.1 & \hfill 13x&\hfill  7 & 19.1 & .18  &  &S& & & & & & &                            \\
 2930 &          &    & 11 18 05.6 & -53 05 39  & 289.48 &   7.11 & 170 & -120.7 &  100.7 & \hfill 20x&\hfill  7 & 18.5 & .19  &  &S& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
 2931 &          &    & 11 18 07.9 & -58 54 00  & 291.49 &   1.66 & 129 &  -43.4 &   59.3 & \hfill 40x&\hfill 11 & 17.0 & .79  &  &S& & & &?& &S&                            \\
 2932 &          &    & 11 18 09.8 & -53 25 59  & 289.61 &   6.79 & 170 & -119.2 &   82.6 & \hfill 23x&\hfill  7 & 18.1 & .17  &  &S& & & & & & &                            \\
 2933 &          &    & 11 18 18.4 & -56 54 29  & 290.83 &   3.54 & 170 & -108.7 & -103.4 & \hfill 13x&\hfill 13 & 18.6 & .50  & ?& & & & & & & &                            \\
 2934 &          &    & 11 18 21.9 & -52 26 33  & 289.29 &   7.73 & 170 & -120.2 &  135.8 & \hfill 24x&\hfill  7 & 18.6 & .19  &  &S& & & & & & &                            \\
 2935 &          &    & 11 18 26.7 & -52 24 12  & 289.29 &   7.78 & 170 & -119.7 &  137.9 & \hfill 24x&\hfill  8 & 17.9 & .18  &  &S& & &M& & & &                            \\
 2936 &          &    & 11 18 27.5 & -54 18 41  & 289.95 &   5.98 & 170 & -114.5 &   35.7 & \hfill 13x&\hfill  5 & 19.4 & .27  &  &S& & & &?& & & cl.to br.*                 \\
 2937 & FGCE0884 &    & 11 18 29.6 & -53 24 01  & 289.64 &   6.84 & 170 & -116.7 &   84.5 & \hfill 54x&\hfill  9 & 16.9 & .16  &  &S& & & & &E&S&                            \\
 2938 &          &    & 11 18 54.4 & -53 31 48  & 289.75 &   6.74 & 170 & -113.0 &   77.7 & \hfill 16x&\hfill 11 & 17.8 & .17  & ?&S& & &E&?& & & or blg                     \\
 2939 &          &    & 11 18 56.8 & -56 02 43  & 290.61 &   4.38 & 170 & -106.3 &  -57.0 & \hfill 15x&\hfill  8 & 18.8 & .54  &  & & & & & & &1&                            \\
 2940 &          &    & 11 18 58.5 & -55 53 18  & 290.56 &   4.53 & 170 & -106.5 &  -48.6 & \hfill 15x&\hfill  9 & 18.8 & .52  & ?& & & & & & &S&                            \\
\vspace{-1.3 mm} \\ 
 2941 &          & I  & 11 19 04.5 & -54 32 50  & 290.12 &   5.79 & 170 & -109.1 &   23.3 & \hfill 17x&\hfill  8 & 18.3 & .41  &  &S& & & & & & & w.LSB comp.                \\
 2942 &          &    & 11 19 05.3 & -56 53 21  & 290.92 &   3.59 & 170 & -103.0 & -102.1 & \hfill 13x&\hfill  3 & 19.9 & .44  &  & & & & & & & &                            \\
 2943 &          &    & 11 19 05.4 & -56 51 54  & 290.91 &   3.62 & 170 & -103.1 & -100.9 & \hfill 20x&\hfill 11 & 17.8 & .44  & ?& & & & & & & &                            \\
 2944 &          &    & 11 19 08.5 & -52 36 31  & 289.46 &   7.62 & 170 & -113.5 &  127.2 & \hfill 16x&\hfill  8 & 18.5 & .22  &  & & & & & & & &                            \\
 2945 &          &    & 11 19 09.1 & -52 39 14  & 289.48 &   7.58 & 170 & -113.3 &  124.7 & \hfill 16x&\hfill  3 & 19.3 & .22  &  &S& & & & & & &                            \\
 2946 &          &    & 11 19 18.6 & -52 50 36  & 289.57 &   7.41 & 170 & -111.5 &  114.6 & \hfill 34x&\hfill 20 & 17.1 & .19  &  & & & & & & &S&                            \\
 2947 &          &    & 11 19 23.1 & -52 58 31  & 289.62 &   7.29 & 170 & -110.6 &  107.6 & \hfill 20x&\hfill 11 & 18.0 & .19  &  & & & & & & &S&                            \\
 2948 &          &    & 11 19 24.0 & -53 45 14  & 289.89 &   6.56 & 170 & -108.6 &   65.9 & \hfill 27x&\hfill  8 & 18.2 & .20  &  &S& & &M& & &S&                            \\
 2949 &          &    & 11 19 29.5 & -54 07 39  & 290.03 &   6.21 & 170 & -106.9 &   45.9 & \hfill 13x&\hfill  7 & 19.1 & .24  &  & & & & & & & & smooth                     \\
 2950 &          &    & 11 19 36.1 & -55 37 28  & 290.56 &   4.81 & 170 & -102.4 &  -34.2 & \hfill 22x&\hfill 11 & 18.1 & .46  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2951 &          &    & 11 19 50.0 & -54 20 44  & 290.15 &   6.02 & 170 & -103.7 &   34.4 & \hfill 17x&\hfill  5 & 19.2 & .28  &  &S& & &M& & & & w.sev.comp.                \\
 2952 &          &    & 11 20 01.0 & -60 39 18  & 292.31 &    .09 & 129 &  -28.5 &  -34.5 & \hfill 16x&\hfill  3 & 19.3 & .24  & ?&S& & & & & &1&                            \\
 2953 &          &    & 11 20 22.5 & -53 12 31  & 289.84 &   7.12 & 170 & -102.1 &   95.5 & \hfill 17x&\hfill  8 & 18.2 & .20  &  & & & & & & & &                            \\
 2954 &          &    & 11 20 30.4 & -55 34 11  & 290.66 &   4.90 & 170 &  -95.7 &  -31.0 & \hfill 17x&\hfill 17 & 18.0 & .47  & ?&S& & & &?&F& &                            \\
 2955 &          &    & 11 20 31.2 & -53 57 12  & 290.12 &   6.42 & 170 &  -99.3 &   55.6 & \hfill 13x&\hfill  5 & 19.4 & .22  &  &S& & & & & & &                            \\
 2956 &          &    & 11 20 40.0 & -56 01 19  & 290.83 &   4.48 & 170 &  -93.5 &  -55.2 & \hfill 32x&\hfill 27 & 16.8 & .39  &  &S& & &M& &F&S&                            \\
 2957 &          &    & 11 21 07.2 & -56 28 46  & 291.05 &   4.07 & 170 &  -89.1 &  -79.5 & \hfill 17x&\hfill 11 & 18.1 & .41  & ?& & & & & & & & cl.to br.*                 \\
 2958 &          &    & 11 21 07.9 & -56 04 52  & 290.91 &   4.45 & 170 &  -89.9 &  -58.2 & \hfill 20x&\hfill 16 & 17.7 & .37  & ?&S& & & & & & & cl.to br.*                 \\
 2959 &          &    & 11 21 11.2 & -52 22 16  & 289.68 &   7.95 & 170 &  -97.3 &  140.6 & \hfill 20x&\hfill  7 & 18.3 & .24  &  &S& & & & & & &                            \\
 2960 &          &    & 11 21 30.6 & -56 46 25  & 291.19 &   3.81 & 170 &  -85.6 &  -95.2 & \hfill 22x&\hfill  9 & 17.9 & .37  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2961 &          &    & 11 21 40.3 & -52 45 48  & 289.88 &   7.60 & 170 &  -92.6 &  119.7 & \hfill 15x&\hfill  7 & 18.4 & .24  &  & & & & & & & &                            \\
 2962 &          &    & 11 21 43.4 & -55 39 05  & 290.85 &   4.88 & 170 &  -86.3 &  -35.0 & \hfill 13x&\hfill  5 & 19.4 & .42  &  &S& & & & & & & w.sev.comp.                \\
 2963 &          &    & 11 21 44.4 & -53 01 19  & 289.97 &   7.36 & 170 &  -91.5 &  105.9 & \hfill 20x&\hfill 17 & 17.9 & .24  &  & & & & & & & &                            \\
 2964 &          & Q2 & 11 21 50.6 & -53 40 25  & 290.21 &   6.75 & 170 &  -89.4 &   71.0 & \hfill 40x&\hfill 11 & 17.0 & .19  &  &S& & &L& &E& & pair w.2966                \\
 2965 &          &    & 11 21 51.4 & -52 21 48  & 289.77 &   7.99 & 170 &  -91.9 &  141.2 & \hfill 30x&\hfill  7 & 18.2 & .24  &  &S& & & & & & &                            \\
 2966 &          & Q2 & 11 21 52.9 & -53 40 06  & 290.21 &   6.76 & 170 &  -89.1 &   71.3 & \hfill 15x&\hfill  7 & 18.6 & .19  &  & & & & & & & & pair w.2964                \\
 2967 &          &    & 11 21 59.6 & -56 00 37  & 291.00 &   4.56 & 170 &  -83.6 &  -54.1 & \hfill 74x&\hfill 40 & 15.3 & .41  &  &S& & &M& & &S& vLSBdisk                   \\
 2968 &          &    & 11 22 00.5 & -53 34 09  & 290.20 &   6.86 & 170 &  -88.3 &   76.7 & \hfill 27x&\hfill  8 & 18.2 & .21  & ?&S& & & & & & & dist.nucl. or s.p.*        \\
 2969 &          &    & 11 22 03.5 & -52 23 47  & 289.81 &   7.97 & 170 &  -90.1 &  139.5 & \hfill 17x&\hfill  5 & 19.6 & .24  &  &S& & & &?& & & LSB                        \\
 2970 &          &    & 11 22 04.0 & -55 26 43  & 290.83 &   5.09 & 170 &  -84.1 &  -23.9 & \hfill 20x&\hfill  8 & 18.7 & .49  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2971 &          &    & 11 22 08.1 & -54 10 58  & 290.42 &   6.29 & 170 &  -86.1 &   43.8 & \hfill 47x&\hfill 12 & 17.0 & .29  &  &S& & & & &E&S&                            \\
 2972 &          &    & 11 22 08.3 & -53 08 14  & 290.07 &   7.27 & 170 &  -88.1 &   99.8 & \hfill 17x&\hfill 16 & 18.2 & .24  &  & & & & & & & & LSB                        \\
 2973 &          &    & 11 22 11.8 & -67 27 52  & 294.80 &  -6.25 &  93 &  111.2 & -137.4 & \hfill 16x&\hfill  4 & 19.5 & .45  & ?&S& & &M& &E& &                            \\
 2974 &          &    & 11 22 23.0 & -53 43 29  & 290.30 &   6.73 & 170 &  -85.0 &   68.4 & \hfill 27x&\hfill 20 & 17.2 & .22  &  &S& & &5& & &S& br.* s.p.                  \\
 2975 &          &    & 11 22 33.1 & -53 07 23  & 290.12 &   7.31 & 170 &  -84.8 &  100.7 & \hfill 27x&\hfill 17 & 16.9 & .25  & ?&S& & & &?& & &                            \\
 2976 &          &    & 11 22 34.0 & -56 54 45  & 291.38 &   3.73 & 170 &  -77.6 & -102.3 & \hfill 74x&\hfill 60 & 15.1 & .38  &  &S& & & & & &S& vLSB                       \\
 2977 &          &    & 11 22 35.4 & -56 07 36  & 291.12 &   4.47 & 170 &  -78.9 &  -60.2 & \hfill 19x&\hfill  4 & 19.3 & .43  &  &S& & & &?& & &                            \\
 2978 &          &    & 11 22 44.0 & -54 06 30  & 290.48 &   6.39 & 170 &  -81.5 &   48.0 & \hfill 12x&\hfill  5 & 19.3 & .29  &  & & & & & & & & neighb.of 2980             \\
 2979 &          &    & 11 22 46.0 & -56 01 39  & 291.11 &   4.57 & 170 &  -77.7 &  -54.9 & \hfill 24x&\hfill  8 & 18.1 & .43  &  & & & & & & & &                            \\
 2980 &          &    & 11 22 48.6 & -54 06 21  & 290.49 &   6.39 & 170 &  -80.9 &   48.1 & \hfill 24x&\hfill 13 & 17.5 & .29  &  &S& & &L&:& &S&                            \\
\vspace{-1.3 mm} \\ 
 2981 &          &    & 11 22 53.2 & -52 59 59  & 290.13 &   7.44 & 170 &  -82.3 &  107.4 & \hfill 17x&\hfill  5 & 19.1 & .27  &  &S& & & &?& & &                            \\
 2982 &          &    & 11 22 58.4 & -56 22 13  & 291.25 &   4.26 & 170 &  -75.6 &  -73.2 & \hfill 34x&\hfill 20 & 16.9 & .45  &  & & & & & & &S&                            \\
 2983 &          &    & 11 23 01.0 & -55 28 28  & 290.96 &   5.11 & 170 &  -76.9 &  -25.2 & \hfill 20x&\hfill  5 & 19.1 & .46  &  &S& & & &?& & &                            \\
 2984 &          &    & 11 23 02.1 & -55 47 27  & 291.07 &   4.81 & 170 &  -76.2 &  -42.1 & \hfill 28x&\hfill 17 & 17.4 & .43  &  & & & & & & & &                            \\
 2985 &          &    & 11 23 06.5 & -53 01 14  & 290.17 &   7.43 & 170 &  -80.5 &  106.4 & \hfill 40x&\hfill 12 & 16.8 & .26  &  &S& & &E& & & &                            \\
 2986 &          &    & 11 23 07.8 & -57 43 21  & 291.71 &   2.99 & 129 &   -9.4 &  123.1 & \hfill 13x&\hfill 11 & 18.4 & .48  &  &S& & & & & & & w.comp.                    \\
 2987 &          &    & 11 23 11.4 & -53 53 20  & 290.47 &   6.62 & 170 &  -78.3 &   59.9 & \hfill 19x&\hfill  7 & 18.5 & .24  &  &S& & & & & &S&                            \\
 2988 &          &    & 11 23 11.9 & -53 45 57  & 290.43 &   6.73 & 170 &  -78.5 &   66.4 & \hfill 31x&\hfill  8 & 17.7 & .23  &  &S& & &E&:& & &                            \\
 2989 &          &    & 11 23 23.4 & -53 37 55  & 290.41 &   6.87 & 170 &  -77.2 &   73.7 & \hfill 20x&\hfill 20 & 17.3 & .23  &  &L& & & &?& &1&                            \\
 2990 &          &    & 11 23 40.7 & -56 11 19  & 291.29 &   4.46 & 170 &  -70.6 &  -63.3 & \hfill 15x&\hfill 12 & 18.1 & .46  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 2991 & L170-002 & I  & 11 23 43.3 & -52 30 16  & 290.09 &   7.95 & 170 &  -76.4 &  134.2 & \hfill 81x&\hfill 81 & 14.5 & .26  &  &S&B&R&5& & &S&                            \\
 2992 & L170-003 &    & 11 23 48.9 & -53 57 37  & 290.58 &   6.58 & 170 &  -73.3 &   56.2 & \hfill 94x&\hfill 40 & 14.6 & .26  &  &S& & &2& & &S&                            \\
 2993 &          &    & 11 23 50.1 & -54 08 56  & 290.64 &   6.40 & 170 &  -72.8 &   46.1 & \hfill 30x&\hfill 20 & 17.1 & .30  &  &S&B& &1& & & &                            \\
 2994 &          &    & 11 24 16.0 & -52 45 58  & 290.25 &   7.73 & 170 &  -71.5 &  120.3 & \hfill 34x&\hfill 13 & 17.2 & .26  &  &S& & &E& & & &                            \\
 2995 & L170-004 &    & 11 24 21.2 & -53 58 51  & 290.66 &   6.58 & 170 &  -69.0 &   55.2 & \hfill112x&\hfill 17 & 15.8 & .27  &  &S& & &M& &E&S&                            \\
 2996 &          &    & 11 24 23.9 & -53 27 02  & 290.49 &   7.09 & 170 &  -69.4 &   83.6 & \hfill 20x&\hfill  7 & 18.5 & .25  &  & & & & & & & &                            \\
 2997 &          &    & 11 24 27.4 & -52 35 27  & 290.22 &   7.90 & 170 &  -70.2 &  129.7 & \hfill 13x&\hfill 12 & 18.6 & .27  & ?& & & & & & & &                            \\
 2998 &          &    & 11 24 32.2 & -53 21 26  & 290.48 &   7.18 & 170 &  -68.5 &   88.7 & \hfill 16x&\hfill 11 & 18.4 & .26  & ?& & & & & & & & gas?                       \\
 2999 &          &    & 11 24 37.8 & -54 46 41  & 290.96 &   5.84 & 170 &  -65.6 &   12.5 & \hfill 20x&\hfill 17 & 17.8 & .50  &  &S& & & & &F& &                            \\
 3000 &          &    & 11 24 38.0 & -54 09 46  & 290.76 &   6.42 & 170 &  -66.5 &   45.5 & \hfill 27x&\hfill 17 & 17.4 & .29  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 3001 &          &    & 11 24 43.8 & -55 18 38  & 291.14 &   5.34 & 170 &  -64.1 &  -16.0 & \hfill 13x&\hfill 11 & 18.7 & .50  & ?& & & & & & & &                            \\
 3002 &          &    & 11 24 44.7 & -54 32 10  & 290.90 &   6.08 & 170 &  -65.1 &   25.5 & \hfill 13x&\hfill  7 & 19.4 & .37  & ?& & & & & & & &                            \\
 3003 &          &    & 11 24 50.2 & -57 56 04  & 292.00 &   2.86 & 129 &    2.9 &  111.8 & \hfill 22x&\hfill 16 & 17.0 & .58  &  & & & & & & & &                            \\
 3004 &          &    & 11 24 50.9 & -53 53 09  & 290.70 &   6.70 & 170 &  -65.2 &   60.4 & \hfill 16x&\hfill  8 & 18.1 & .26  &  &S& & &E& & & & cl.to br.*                 \\
 3005 &          &    & 11 24 58.2 & -54 07 37  & 290.79 &   6.47 & 170 &  -63.9 &   47.5 & \hfill 16x&\hfill  9 & 18.3 & .29  &  & & & & & & & &                            \\
 3006 &          &    & 11 25 03.7 & -56 00 54  & 291.41 &   4.69 & 170 &  -60.6 &  -53.7 & \hfill 34x&\hfill 34 & 16.0 & .46  &  &S&B&R&4& & &S& w.sev.comp.                \\
 3007 &          &    & 11 25 04.2 & -52 47 06  & 290.38 &   7.75 & 170 &  -65.0 &  119.5 & \hfill 30x&\hfill 16 & 17.1 & .23  &  & & & & & & & &                            \\
 3008 &          &    & 11 25 13.3 & -53 03 55  & 290.49 &   7.49 & 170 &  -63.4 &  104.5 & \hfill 13x&\hfill 13 & 18.0 & .31  & ?&E& & & &?& & &                            \\
 3009 &          &    & 11 25 15.9 & -52 42 07  & 290.38 &   7.84 & 170 &  -63.5 &  123.9 & \hfill 30x&\hfill 17 & 17.0 & .25  &  &S& & & &?& &S&                            \\
 3010 &          &    & 11 25 30.1 & -54 05 33  & 290.86 &   6.53 & 170 &  -59.8 &   49.5 & \hfill 13x&\hfill 11 & 18.4 & .29  & ?& & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 3011 &          &    & 11 25 30.5 & -55 16 38  & 291.24 &   5.41 & 170 &  -58.2 &  -14.0 & \hfill 16x&\hfill  4 & 19.7 & .52  & ?& & & & & & & &                            \\
 3012 &          &    & 11 25 33.8 & -54 07 36  & 290.88 &   6.50 & 170 &  -59.3 &   47.6 & \hfill 13x&\hfill  5 & 19.2 & .30  &  &S& & & &?& & &                            \\
 3013 &          &    & 11 26 03.5 & -54 09 07  & 290.95 &   6.50 & 170 &  -55.4 &   46.4 & \hfill 20x&\hfill 13 & 18.1 & .30  &  &S& & & & & & & dist.nucl.                 \\
 3014 &          &    & 11 26 15.1 & -53 53 10  & 290.90 &   6.76 & 170 &  -54.1 &   60.7 & \hfill 12x&\hfill  5 & 19.3 & .34  &  & & & & & & & & cl.to br.*                 \\
 3015 &          &    & 11 26 25.0 & -54 59 16  & 291.27 &   5.73 & 170 &  -51.6 &    1.6 & \hfill 16x&\hfill  9 & 18.4 & .41  & ?& & & & & & & &                            \\
 3016 &          &    & 11 26 32.8 & -53 38 18  & 290.86 &   7.01 & 170 &  -52.1 &   74.0 & \hfill 13x&\hfill  3 & 20.0 & .34  &  &S& & & & &E& &                            \\
 3017 &          &    & 11 26 41.1 & -58 08 49  & 292.30 &   2.74 & 129 &   16.0 &  100.4 & \hfill 74x&\hfill 34 & 15.3 & .63  &  &S&X& &3& & &S&                            \\
 3018 &          &    & 11 26 44.5 & -52 28 32  & 290.52 &   8.12 & 170 &  -51.7 &  136.4 & \hfill 23x&\hfill 20 & 17.2 & .20  &  &S& & & &?& &S&                            \\
 3019 &          &    & 11 26 55.0 & -54 34 35  & 291.21 &   6.14 & 170 &  -48.2 &   23.8 & \hfill 15x&\hfill 15 & 18.4 & .35  & ?&S& & & & & & & dist.nucl.                 \\
 3020 &          &    & 11 27 10.2 & -55 46 01  & 291.62 &   5.02 & 170 &  -45.0 &  -40.0 & \hfill 30x&\hfill 24 & 17.1 & .39  &  &S& & & & &F&S& LSB                        \\
\vspace{-1.3 mm} \\ 
 3021 &          &    & 11 27 22.7 & -53 33 10  & 290.95 &   7.13 & 170 &  -45.5 &   78.7 & \hfill 20x&\hfill  8 & 18.1 & .31  &  &S& & & &?& &S& cl.to br.*                 \\
 3022 &          & I  & 11 27 24.5 & -55 48 06  & 291.66 &   5.00 & 170 &  -43.2 &  -41.9 & \hfill 16x&\hfill  9 & 18.3 & .36  &  & & & & & & & &                            \\
 3023 &          &    & 11 27 32.6 & -52 52 11  & 290.76 &   7.79 & 170 &  -44.8 &  115.3 & \hfill 31x&\hfill  8 & 17.9 & .27  &  &S& & & & &E& &                            \\
 3024 &          &    & 11 27 33.8 & -55 11 37  & 291.49 &   5.58 & 170 &  -42.6 &   -9.2 & \hfill 38x&\hfill 35 & 15.8 & .47  &  &E& & &0& & &S&                            \\
 3025 &          &    & 11 27 36.2 & -53 28 27  & 290.96 &   7.22 & 170 &  -43.8 &   82.9 & \hfill 13x&\hfill  4 & 19.8 & .29  &  &S& & & &?& & &                            \\
 3026 &          &    & 11 27 45.4 & -54 53 53  & 291.42 &   5.87 & 170 &  -41.4 &    6.6 & \hfill 20x&\hfill  8 & 18.7 & .42  &  & & & & & & & &                            \\
 3027 &          &    & 11 27 53.6 & -54 17 05  & 291.25 &   6.46 & 170 &  -40.8 &   39.5 & \hfill 17x&\hfill  5 & 18.8 & .25  &  &S& & & & & & &                            \\
 3028 &          &    & 11 27 58.6 & -52 48 08  & 290.80 &   7.87 & 170 &  -41.4 &  119.0 & \hfill 15x&\hfill  7 & 18.7 & .23  &  &S& & & &?& & &                            \\
 3029 &          &    & 11 28 08.2 & -56 11 15  & 291.88 &   4.66 & 170 &  -37.4 &  -62.4 & \hfill 27x&\hfill  8 & 18.1 & .51  &  & & & & & & & & p.cov.by *                 \\
 3030 &          &    & 11 28 08.6 & -53 42 11  & 291.11 &   7.02 & 170 &  -39.3 &   70.7 & \hfill 17x&\hfill  9 & 18.1 & .29  &  & & & & & & &1&                            \\
\vspace{-1.3 mm} \\ 
 3031 &          &    & 11 28 12.1 & -53 35 18  & 291.08 &   7.14 & 170 &  -39.0 &   76.9 & \hfill 13x&\hfill  8 & 18.4 & .29  & ?& & & & & & &1&                            \\
 3032 &          &    & 11 28 21.7 & -53 39 37  & 291.12 &   7.07 & 170 &  -37.6 &   73.1 & \hfill 11x&\hfill  4 & 19.3 & .30  &  &S& & & &?& & &                            \\
 3033 &          &    & 11 28 23.3 & -53 40 33  & 291.13 &   7.06 & 170 &  -37.4 &   72.2 & \hfill 13x&\hfill  5 & 19.5 & .30  &  & & & & & & & &                            \\
 3034 &          &    & 11 28 24.7 & -52 45 15  & 290.85 &   7.94 & 170 &  -37.9 &  121.6 & \hfill 16x&\hfill 13 & 17.9 & .23  &  &S&B& &5& & & &                            \\
 3035 &          &    & 11 28 25.5 & -53 40 04  & 291.14 &   7.07 & 170 &  -37.1 &   72.7 & \hfill 23x&\hfill 12 & 17.7 & .30  &  &S& & & &?& & &                            \\
 3036 &          &    & 11 28 28.3 & -53 41 29  & 291.15 &   7.05 & 170 &  -36.7 &   71.4 & \hfill 11x&\hfill  9 & 18.7 & .30  &  &E& & & &?& & &                            \\
 3037 &          &    & 11 28 33.0 & -55 35 07  & 291.75 &   5.25 & 170 &  -34.8 &  -30.1 & \hfill 17x&\hfill 12 & 18.2 & .51  & ?& & & & & & & &                            \\
 3038 &          &    & 11 28 42.5 & -53 40 21  & 291.18 &   7.08 & 170 &  -34.9 &   72.5 & \hfill 15x&\hfill 15 & 18.3 & .30  & ?& & & & & & & &                            \\
 3039 &          &    & 11 28 43.7 & -53 00 42  & 290.98 &   7.71 & 170 &  -35.2 &  107.9 & \hfill 17x&\hfill  5 & 19.3 & .26  &  &S& & & & & & &                            \\
 3040 &          &    & 11 28 43.7 & -53 49 02  & 291.22 &   6.94 & 170 &  -34.6 &   64.7 & \hfill 20x&\hfill 13 & 18.0 & .28  & ?&S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 3041 &          &    & 11 28 48.9 & -52 46 28  & 290.91 &   7.94 & 170 &  -34.6 &  120.6 & \hfill 20x&\hfill  8 & 18.6 & .25  &  &S& & & & & & &                            \\
 3042 &          &    & 11 28 59.6 & -52 27 27  & 290.84 &   8.25 & 170 &  -33.4 &  137.6 & \hfill 20x&\hfill  7 & 18.6 & .24  &  &S& & & &?& & & br.* s.p.                  \\
 3043 &          &    & 11 28 59.9 & -52 48 02  & 290.95 &   7.92 & 170 &  -33.1 &  119.2 & \hfill 30x&\hfill  7 & 18.2 & .27  &  &S& & & & & & &                            \\
 3044 &          &    & 11 29 14.0 & -54 15 21  & 291.43 &   6.55 & 170 &  -30.4 &   41.2 & \hfill 12x&\hfill  7 & 19.0 & .29  &  & & & & & & & &                            \\
 3045 &          &    & 11 29 25.7 & -54 12 31  & 291.44 &   6.60 & 170 &  -28.9 &   43.8 & \hfill 15x&\hfill  4 & 19.7 & .31  &  &S& & & & &E& &                            \\
 3046 &          &    & 11 29 35.0 & -55 21 08  & 291.81 &   5.52 & 170 &  -27.0 &  -17.5 & \hfill 12x&\hfill  7 & 19.3 & .40  &  &S& & & & & & &                            \\
 3047 &          &    & 11 29 35.5 & -53 19 24  & 291.20 &   7.45 & 170 &  -28.0 &   91.2 & \hfill 20x&\hfill 17 & 17.9 & .22  &  &S& & & & &F& & dist.nucl.                 \\
 3048 &          &    & 11 29 41.8 & -53 10 00  & 291.16 &   7.61 & 170 &  -27.3 &   99.7 & \hfill 13x&\hfill  8 & 19.1 & .24  &  & & & & & & &1&                            \\
 3049 &          &    & 11 29 47.5 & -53 24 05  & 291.25 &   7.39 & 170 &  -26.4 &   87.1 & \hfill 13x&\hfill  5 & 19.5 & .23  &  &S& & & & & & &                            \\
 3050 &          &    & 11 29 49.5 & -53 22 36  & 291.25 &   7.41 & 170 &  -26.2 &   88.4 & \hfill  9x&\hfill  5 & 19.6 & .23  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 3051 &          &    & 11 29 50.9 & -53 20 49  & 291.24 &   7.44 & 170 &  -26.0 &   90.0 & \hfill 27x&\hfill 20 & 16.9 & .23  &  &E& & & & & & &                            \\
 3052 &          &    & 11 29 58.2 & -52 25 02  & 290.97 &   8.33 & 170 &  -25.4 &  139.8 & \hfill 22x&\hfill  7 & 18.3 & .28  &  &S& & & & & & &                            \\
 3053 &          &    & 11 29 58.5 & -55 16 43  & 291.85 &   5.60 & 170 &  -24.1 &  -13.6 & \hfill 23x&\hfill  7 & 18.6 & .43  &  &S& & & & &E& &                            \\
 3054 &          & P  & 11 30 06.8 & -55 39 59  & 291.98 &   5.24 & 170 &  -22.9 &  -34.3 & \hfill 13x&\hfill  9 & 18.6 & .44  &  & & & & & & & &                            \\
 3055 &          &    & 11 30 07.3 & -53 10 03  & 291.22 &   7.62 & 170 &  -23.9 &   99.6 & \hfill 47x&\hfill 27 & 16.3 & .24  &  &S& & &M& &V&S&                            \\
 3056 &          &    & 11 30 08.8 & -55 19 25  & 291.88 &   5.57 & 170 &  -22.8 &  -16.0 & \hfill 27x&\hfill  7 & 18.2 & .43  &  &I& & & & & & & w.comp.                    \\
 3057 &          &    & 11 30 09.1 & -52 19 32  & 290.97 &   8.43 & 170 &  -24.0 &  144.8 & \hfill 11x&\hfill  9 & 18.3 & .28  &  &E& & & & & & &                            \\
 3058 &          &    & 11 30 13.6 & -52 18 30  & 290.98 &   8.45 & 170 &  -23.4 &  145.7 & \hfill 15x&\hfill  8 & 18.3 & .27  &  & & & & & & & &                            \\
 3059 &          &    & 11 30 15.9 & -52 34 21  & 291.06 &   8.20 & 170 &  -22.9 &  131.5 & \hfill 13x&\hfill  7 & 18.7 & .26  &  &S& & & & & & &                            \\
 3060 &          &    & 11 30 21.6 & -52 32 08  & 291.07 &   8.24 & 170 &  -22.2 &  133.5 & \hfill 47x&\hfill  8 & 17.5 & .25  &  &S& & &5& &E& &                            \\
\vspace{-1.3 mm} \\ 
 3061 &          &    & 11 30 28.5 & -56 35 56  & 292.31 &   4.37 & 170 &  -19.8 &  -84.3 & \hfill 35x&\hfill 31 & 16.5 & .31  &  &S& & & &?&F&S&                            \\
 3062 &          &    & 11 30 29.8 & -55 17 39  & 291.92 &   5.61 & 170 &  -20.1 &  -14.4 & \hfill 34x&\hfill  7 & 18.1 & .43  &  &S& & & & &E& &                            \\
 3063 &          & P  & 11 30 29.9 & -52 50 28  & 291.18 &   7.95 & 170 &  -20.9 &  117.2 & \hfill 22x&\hfill 11 & 18.2 & .29  &  & & & & & & &S&                            \\
 3064 &          &    & 11 30 30.8 & -52 20 28  & 291.03 &   8.43 & 170 &  -21.0 &  144.0 & \hfill 15x&\hfill  5 & 19.2 & .27  &  & & & & & & & &                            \\
 3065 &          &    & 11 30 36.5 & -53 03 06  & 291.26 &   7.76 & 170 &  -20.0 &  105.9 & \hfill 13x&\hfill  7 & 18.9 & .28  & ?&S& & & &?& & &                            \\
 3066 &          &    & 11 30 38.1 & -53 10 56  & 291.30 &   7.63 & 170 &  -19.7 &   98.9 & \hfill 15x&\hfill  9 & 18.9 & .23  &  & & & & & & & &                            \\
 3067 &          & I  & 11 30 41.8 & -55 16 26  & 291.94 &   5.64 & 170 &  -18.6 &  -13.3 & \hfill 34x&\hfill 27 & 16.8 & .41  &  &S& & &5& & &S& larger LSBdisk?            \\
 3068 &          & NG & 11 30 42.2 & -52 28 20  & 291.10 &   8.31 & 170 &  -19.4 &  136.9 & \hfill 24x&\hfill  5 & 18.8 & .25  &  &S& & & &?& & &                            \\
 3069 &          & I  & 11 30 46.8 & -52 28 17  & 291.11 &   8.32 & 170 &  -18.8 &  137.0 & \hfill 27x&\hfill 24 & 16.5 & .25  &  &S& & & &?& & &                            \\
 3070 &          & NG & 11 30 49.8 & -52 28 36  & 291.12 &   8.32 & 170 &  -18.4 &  136.7 & \hfill 12x&\hfill  5 & 19.0 & .25  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 3071 &          &    & 11 30 51.8 & -52 25 36  & 291.11 &   8.36 & 170 &  -18.1 &  139.4 & \hfill  9x&\hfill  8 & 19.2 & .25  &  & & & & & & & & neighb.of 3072             \\
 3072 &          &    & 11 30 52.6 & -52 25 30  & 291.11 &   8.37 & 170 &  -18.0 &  139.5 & \hfill 20x&\hfill 13 & 17.7 & .25  &  &S& & &E&:& & &                            \\
 3073 &          & NG & 11 30 54.1 & -52 28 36  & 291.13 &   8.32 & 170 &  -17.8 &  136.7 & \hfill 15x&\hfill  5 & 19.4 & .25  &  &S& & & & & & &                            \\
 3074 &          &    & 11 30 55.7 & -52 25 44  & 291.12 &   8.37 & 170 &  -17.6 &  139.3 & \hfill 16x&\hfill  4 & 19.6 & .25  &  &S& & & & & & &                            \\
 3075 &          &    & 11 30 58.7 & -52 23 14  & 291.11 &   8.41 & 170 &  -17.2 &  141.5 & \hfill 27x&\hfill 17 & 16.9 & .25  &  &S& & &E&:& & &                            \\
 3076 &          &    & 11 31 01.2 & -56 15 55  & 292.28 &   4.71 & 170 &  -15.9 &  -66.4 & \hfill 17x&\hfill 12 & 18.0 & .32  &  & & & & & & &1&                            \\
 3077 &          &    & 11 31 02.6 & -54 00 07  & 291.61 &   6.87 & 170 &  -16.3 &   54.9 & \hfill 13x&\hfill  7 & 19.1 & .26  &  &S& & & &?& & &                            \\
 3078 &          &    & 11 31 03.5 & -54 49 45  & 291.86 &   6.08 & 170 &  -15.9 &   10.6 & \hfill 20x&\hfill  5 & 19.1 & .36  &  &S& & &M& & & &                            \\
 3079 &          &    & 11 31 07.5 & -54 45 39  & 291.85 &   6.15 & 170 &  -15.4 &   14.3 & \hfill 13x&\hfill  8 & 18.8 & .41  &  & & & & & & & &                            \\
 3080 &          & I  & 11 31 08.8 & -52 45 45  & 291.25 &   8.06 & 170 &  -15.7 &  121.4 & \hfill 40x&\hfill 40 & 16.1 & .34  &  &S&X& &5& & & & vLSBdisk, cl.to br.*       \\
\vspace{-1.3 mm} \\ 
 3081 &          & I  & 11 31 10.9 & -55 26 28  & 292.06 &   5.50 & 170 &  -14.9 &  -22.2 & \hfill 17x&\hfill  8 & 18.4 & .35  &  & & & & & & & &                            \\
 3082 &          &    & 11 31 11.6 & -52 28 25  & 291.17 &   8.33 & 170 &  -15.4 &  136.9 & \hfill 15x&\hfill  7 & 18.5 & .24  &  &S& & & & & & &                            \\
 3083 &          &    & 11 31 21.3 & -54 46 04  & 291.88 &   6.15 & 170 &  -13.7 &   13.9 & \hfill 15x&\hfill  7 & 19.2 & .42  &  &S& & & & & & & dist.nucl, LSBdisk         \\
 3084 &          &    & 11 31 21.5 & -53 01 40  & 291.36 &   7.81 & 170 &  -13.9 &  107.2 & \hfill 27x&\hfill  9 & 17.9 & .25  &  & & & & & & & &                            \\
 3085 &          &    & 11 31 32.1 & -52 25 23  & 291.20 &   8.40 & 170 &  -12.6 &  139.6 & \hfill 13x&\hfill 11 & 18.3 & .25  &  & & & & & & & &                            \\
 3086 &          &    & 11 31 37.2 & -53 25 22  & 291.52 &   7.45 & 170 &  -11.8 &   86.0 & \hfill 34x&\hfill 34 & 16.4 & .23  &  &S& & &M& & &S& larger LSBdisk?            \\
 3087 &          &    & 11 31 48.5 & -55 32 40  & 292.17 &   5.43 & 170 &  -10.1 &  -27.7 & \hfill 22x&\hfill  7 & 18.7 & .36  &  &S& & & & & & &                            \\
 3088 &          &    & 11 31 51.6 & -54 07 01  & 291.76 &   6.79 & 170 &   -9.8 &   48.8 & \hfill 16x&\hfill 11 & 18.4 & .25  &  & & & & & & & & in st.diffr.pat.           \\
 3089 &          &    & 11 31 56.1 & -54 06 35  & 291.77 &   6.81 & 170 &   -9.2 &   49.2 & \hfill 24x&\hfill 20 & 17.1 & .24  &  &S& & & & & & & in st.diffr.pat.           \\
 3090 &          &    & 11 31 56.2 & -52 19 36  & 291.24 &   8.51 & 170 &   -9.3 &  144.8 & \hfill 13x&\hfill  9 & 18.7 & .28  & ?& & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 3091 &          &    & 11 32 07.8 & -52 34 05  & 291.34 &   8.29 & 170 &   -7.7 &  131.8 & \hfill 13x&\hfill  8 & 18.6 & .26  &  & & & & & & & &                            \\
 3092 &          &    & 11 32 18.0 & -53 31 36  & 291.65 &   7.38 & 170 &   -6.4 &   80.5 & \hfill 13x&\hfill  7 & 19.1 & .23  &  &S& & & &?& & &                            \\
 3093 &          & I  & 11 32 20.7 & -52 20 18  & 291.30 &   8.52 & 170 &   -6.0 &  144.2 & \hfill 13x&\hfill  5 & 19.5 & .28  &  & & & & & & & &                            \\
 3094 &          &    & 11 32 22.6 & -53 02 47  & 291.51 &   7.84 & 170 &   -5.7 &  106.2 & \hfill 19x&\hfill 11 & 17.8 & .24  &  &L& & & &?& & &                            \\
 3095 &          &    & 11 32 23.6 & -52 36 16  & 291.39 &   8.26 & 170 &   -5.6 &  129.9 & \hfill 20x&\hfill  7 & 18.6 & .27  &  &S& & & & & & &                            \\
 3096 &          &    & 11 32 24.3 & -56 49 55  & 292.63 &   4.22 & 170 &   -5.6 &  -96.8 & \hfill 17x&\hfill  7 & 18.7 & .41  & ?& & & & & & & & or blended **              \\
 3097 &          & I  & 11 32 28.1 & -57 06 18  & 292.72 &   3.96 & 170 &   -5.1 & -111.4 & \hfill 20x&\hfill 13 & 18.1 & .46  &  &S& & & &?& & &                            \\
 3098 &          &    & 11 32 32.1 & -52 37 04  & 291.41 &   8.26 & 170 &   -4.4 &  129.2 & \hfill 27x&\hfill  9 & 17.8 & .27  &  &S& & &M& & &S&                            \\
 3099 &          &    & 11 32 41.2 & -52 52 54  & 291.51 &   8.01 & 170 &   -3.2 &  115.0 & \hfill 16x&\hfill 11 & 18.4 & .30  &  & & & & & & &S&                            \\
 3100 &          &    & 11 32 46.6 & -52 44 43  & 291.48 &   8.15 & 170 &   -2.5 &  122.3 & \hfill 34x&\hfill 27 & 16.7 & .30  &  &S&B& & & &F&S& vLSBdisk                   \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 3101 &          &    & 11 32 55.4 & -52 22 25  & 291.39 &   8.51 & 170 &   -1.3 &  142.3 & \hfill 17x&\hfill  8 & 18.2 & .25  &  &S& & & & & & &                            \\
 3102 &          &    & 11 32 58.5 & -55 01 28  & 292.18 &   5.97 & 170 &   -1.2 &     .1 & \hfill 34x&\hfill 27 & 16.7 & .37  &  & & & & & & &S& smooth                     \\
 3103 &          &    & 11 33 04.1 & -52 53 07  & 291.57 &   8.03 & 170 &    -.1 &  114.8 & \hfill 13x&\hfill 13 & 18.0 & .28  & ?& & & & & & & &                            \\
 3104 &          &    & 11 33 05.9 & -52 59 43  & 291.60 &   7.92 & 170 &     .1 &  108.9 & \hfill 13x&\hfill  7 & 18.7 & .25  &  &S& & &E& & & &                            \\
 3105 &          &    & 11 33 13.9 & -54 47 12  & 292.15 &   6.21 & 170 &     .9 &   12.9 & \hfill 20x&\hfill 13 & 17.9 & .36  & ?&S& & & &?& & &                            \\
 3106 &          &    & 11 33 22.2 & -56 04 27  & 292.54 &   4.99 & 170 &    1.7 &  -56.2 & \hfill 20x&\hfill 13 & 18.0 & .47  &  &S& & & &?& & & or dbl syst.               \\
 3107 &          &    & 11 33 24.8 & -56 25 07  & 292.65 &   4.66 & 170 &    1.9 &  -74.6 & \hfill 16x&\hfill  3 & 20.1 & .30  &  &S& & & & &E&S&                            \\
 3108 &          &    & 11 33 30.4 & -56 28 51  & 292.68 &   4.60 & 170 &    2.6 &  -78.0 & \hfill 27x&\hfill 27 & 16.5 & .31  & ?& & & & & & & & br.** s.p.                 \\
 3109 &          &    & 11 33 31.9 & -52 37 44  & 291.56 &   8.29 & 170 &    3.7 &  128.6 & \hfill 13x&\hfill  9 & 18.6 & .28  &  & & & & & & & &                            \\
 3110 &          &    & 11 33 32.0 & -52 46 25  & 291.60 &   8.15 & 170 &    3.6 &  120.8 & \hfill 19x&\hfill  4 & 19.7 & .30  &  &S& & & & & & & LSB                        \\
\vspace{-1.3 mm} \\ 
 3111 &          &    & 11 33 34.9 & -54 42 06  & 292.17 &   6.31 & 170 &    3.6 &   17.4 & \hfill 32x&\hfill 13 & 17.5 & .31  &  & & & & & & &S&                            \\
 3112 &          &    & 11 33 35.2 & -53 50 08  & 291.92 &   7.14 & 170 &    3.8 &   63.9 & \hfill 22x&\hfill  7 & 18.2 & .19  &  &S& & & & & & &                            \\
 3113 &          &    & 11 33 35.9 & -56 09 23  & 292.59 &   4.92 & 170 &    3.4 &  -60.6 & \hfill 23x&\hfill  5 & 19.0 & .36  &  &S& & & & &E& &                            \\
 3114 &          &    & 11 33 37.7 & -53 02 35  & 291.69 &   7.90 & 170 &    4.3 &  106.4 & \hfill 20x&\hfill 20 & 17.3 & .23  &  & & & & & & & &                            \\
 3115 &          &    & 11 33 40.5 & -52 42 00  & 291.60 &   8.23 & 170 &    4.8 &  124.7 & \hfill 16x&\hfill 13 & 17.9 & .30  &  & & & & & & & &                            \\
 3116 &          & Q  & 11 33 41.3 & -53 37 25  & 291.87 &   7.35 & 170 &    4.7 &   75.2 & \hfill 13x&\hfill  9 & 18.7 & .22  & ?& & & & & & & &                            \\
 3117 &          &    & 11 33 43.4 & -56 20 28  & 292.66 &   4.74 & 170 &    4.2 &  -70.5 & \hfill 15x&\hfill 13 & 18.3 & .30  &  &S& & & &?& & &                            \\
 3118 &          &    & 11 33 43.7 & -53 04 17  & 291.72 &   7.88 & 170 &    5.1 &  104.8 & \hfill 22x&\hfill 16 & 17.4 & .22  &  &S& & &L& & & &                            \\
 3119 &          &    & 11 33 46.5 & -52 57 39  & 291.69 &   7.98 & 170 &    5.6 &  110.8 & \hfill 16x&\hfill  9 & 18.0 & .23  &  &S& & &E&?& & &                            \\
 3120 &          &    & 11 33 50.6 & -55 14 25  & 292.36 &   5.80 & 170 &    5.4 &  -11.5 & \hfill 20x&\hfill 17 & 17.3 & .35  &  &E& & & & & & & or S..E                    \\
\vspace{-1.3 mm} \\ 
 3121 &          &    & 11 33 55.1 & -52 33 24  & 291.60 &   8.38 & 170 &    6.8 &  132.4 & \hfill 30x&\hfill  5 & 18.6 & .26  &  &S& & &5& & & &                            \\
 3122 &          & I  & 11 33 57.0 & -55 09 03  & 292.35 &   5.89 & 170 &    6.3 &   -6.7 & \hfill 15x&\hfill  5 & 19.1 & .35  &  & & & & & & & &                            \\
 3123 &          &    & 11 34 02.0 & -52 38 59  & 291.64 &   8.29 & 170 &    7.7 &  127.4 & \hfill 20x&\hfill 20 & 17.3 & .28  &  &E& & & &?& & &                            \\
 3124 &          &    & 11 34 10.5 & -56 25 26  & 292.75 &   4.68 & 170 &    7.6 &  -74.9 & \hfill 19x&\hfill 12 & 18.4 & .33  &  &S& & & & &F& &                            \\
 3125 &          &    & 11 34 13.9 & -52 35 32  & 291.65 &   8.36 & 170 &    9.4 &  130.5 & \hfill 27x&\hfill  9 & 17.9 & .26  &  &S& & & &?& &S& p.cov.by br.*              \\
 3126 &          &    & 11 34 17.0 & -52 33 27  & 291.65 &   8.39 & 170 &    9.8 &  132.4 & \hfill 40x&\hfill  7 & 17.9 & .25  &  &S& & &L& &E& &                            \\
 3127 &          &    & 11 34 17.1 & -52 43 17  & 291.70 &   8.24 & 170 &    9.8 &  123.6 & \hfill 40x&\hfill  8 & 17.5 & .28  &  &S& & &2& & &S&                            \\
 3128 &          &    & 11 34 18.1 & -52 47 00  & 291.72 &   8.18 & 170 &    9.9 &  120.3 & \hfill 22x&\hfill 17 & 17.0 & .28  &  &E& & &2&?& & &                            \\
 3129 &          &    & 11 34 18.7 & -52 31 35  & 291.64 &   8.42 & 170 &   10.1 &  134.0 & \hfill 12x&\hfill  5 & 19.1 & .24  &  &S& & &M& & & & neighb.of 3131             \\
 3130 &          &    & 11 34 20.2 & -53 00 09  & 291.79 &   7.97 & 170 &   10.1 &  108.5 & \hfill 17x&\hfill 15 & 17.5 & .21  & ?&E& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 3131 &          &    & 11 34 20.7 & -52 31 21  & 291.65 &   8.43 & 170 &   10.3 &  134.2 & \hfill 16x&\hfill 13 & 18.1 & .24  &  &S& & & & &F& & w.comp.                    \\
 3132 &          &    & 11 34 24.2 & -52 48 25  & 291.74 &   8.16 & 170 &   10.7 &  119.0 & \hfill 13x&\hfill 13 & 18.7 & .27  &  &S& & & &?&F& &                            \\
 3133 &          &    & 11 34 24.9 & -52 50 17  & 291.75 &   8.13 & 170 &   10.8 &  117.3 & \hfill 13x&\hfill  4 & 19.7 & .26  &  & & & & & & & &                            \\
 3134 &          &    & 11 34 25.7 & -53 57 56  & 292.08 &   7.05 & 170 &   10.4 &   56.9 & \hfill 20x&\hfill 11 & 17.7 & .20  &  &E& & & & & & & or S..E                    \\
 3135 &          &    & 11 34 29.0 & -56 29 02  & 292.81 &   4.64 & 170 &    9.8 &  -78.2 & \hfill 22x&\hfill  8 & 18.3 & .33  &  &S& & & &?& &S&                            \\
 3136 &          &    & 11 34 32.0 & -52 46 50  & 291.75 &   8.19 & 170 &   11.8 &  120.4 & \hfill 13x&\hfill  8 & 19.1 & .26  &  & & & & & & & &                            \\
 3137 &          &    & 11 34 36.9 & -53 24 10  & 291.94 &   7.60 & 170 &   12.1 &   87.0 & \hfill 13x&\hfill  7 & 18.4 & .21  &  &S& & &E& & & & or blg                     \\
 3138 &          &    & 11 34 40.1 & -52 49 08  & 291.78 &   8.16 & 170 &   12.8 &  118.3 & \hfill 20x&\hfill 13 & 18.0 & .25  &  & & & & & & & &                            \\
 3139 &          &    & 11 35 03.9 & -52 46 56  & 291.83 &   8.21 & 170 &   16.1 &  120.3 & \hfill 13x&\hfill  4 & 19.7 & .22  &  & & & & & & & &                            \\
 3140 &          &    & 11 35 16.0 & -52 38 01  & 291.82 &   8.36 & 170 &   17.8 &  128.2 & \hfill 13x&\hfill  4 & 19.8 & .20  &  & & & & & & & & pair w.3141                \\
\vspace{-1.3 mm} \\ 
 3141 &          &    & 11 35 16.4 & -52 37 53  & 291.82 &   8.36 & 170 &   17.8 &  128.3 & \hfill 12x&\hfill  7 & 19.1 & .20  &  & & & & & & & & pair w.3140                \\
 3142 &          &    & 11 35 16.7 & -54 39 13  & 292.39 &   6.42 & 170 &   16.7 &   19.9 & \hfill 13x&\hfill  9 & 19.1 & .30  &  & & & & & & & & LSB                        \\
 3143 &          &    & 11 35 20.1 & -52 39 44  & 291.83 &   8.34 & 170 &   18.3 &  126.7 & \hfill 16x&\hfill 13 & 18.3 & .20  &  & & & & & & & &                            \\
 3144 &          &    & 11 35 21.7 & -54 02 24  & 292.23 &   7.02 & 170 &   17.7 &   52.8 & \hfill 22x&\hfill  4 & 19.1 & .23  & ?&S& & & & & &S&                            \\
 3145 &          &    & 11 35 27.1 & -54 07 24  & 292.27 &   6.94 & 170 &   18.4 &   48.3 & \hfill 16x&\hfill 13 & 18.3 & .24  &  &S& & &M&:& & &                            \\
 3146 &          &    & 11 35 27.1 & -54 10 15  & 292.28 &   6.90 & 170 &   18.4 &   45.8 & \hfill 20x&\hfill 13 & 17.9 & .25  & ?& & & & & & &S&                            \\
 3147 &          &    & 11 35 28.4 & -53 01 54  & 291.96 &   7.99 & 170 &   19.2 &  106.8 & \hfill 24x&\hfill  5 & 18.8 & .19  &  &S& & & & & & &                            \\
 3148 &          & Q2 & 11 35 31.1 & -52 27 53  & 291.80 &   8.53 & 170 &   19.9 &  137.2 & \hfill 13x&\hfill  4 & 20.0 & .20  &  &S& & & & & & & pair w.3149                \\
 3149 &          & Q2 & 11 35 35.3 & -52 28 08  & 291.82 &   8.53 & 170 &   20.5 &  137.0 & \hfill 13x&\hfill  4 & 20.2 & .19  &  &S& & & & & & & pair w.3148                \\
 3150 &          & I2 & 11 35 40.4 & -52 32 41  & 291.85 &   8.46 & 170 &   21.1 &  132.9 & \hfill 20x&\hfill  7 & 18.3 & .19  &  & & & & & & & & pair w.3152                \\
\vspace{-1.3 mm} \\ 
 3151 &          &    & 11 35 41.3 & -53 13 45  & 292.05 &   7.81 & 170 &   20.8 &   96.2 & \hfill 16x&\hfill  7 & 19.0 & .19  &  & & & & & & & & LSB                        \\
 3152 &          & I2 & 11 35 47.1 & -52 31 59  & 291.86 &   8.48 & 170 &   22.1 &  133.6 & \hfill 15x&\hfill 13 & 17.7 & .19  &  &E& & & &?& & & pair w.3150                \\
 3153 &          &    & 11 35 49.4 & -55 13 27  & 292.63 &   5.90 & 170 &   20.6 &  -10.7 & \hfill 15x&\hfill  7 & 19.0 & .30  & ?&S& & & &?& & &                            \\
 3154 & L170-008 &    & 11 36 00.8 & -52 47 03  & 291.97 &   8.25 & 170 &   23.8 &  120.1 & \hfill 47x&\hfill 16 & 16.6 & .19  &  &L& & & & & & &                            \\
 3155 &          &    & 11 36 01.1 & -54 27 40  & 292.44 &   6.64 & 170 &   22.6 &   30.2 & \hfill 17x&\hfill 15 & 18.1 & .27  &  &S& & & &?& & & LSB                        \\
 3156 &          &    & 11 36 02.8 & -52 48 47  & 291.98 &   8.22 & 170 &   24.0 &  118.5 & \hfill 16x&\hfill 15 & 17.8 & .19  & ?&S& & & &?& & &                            \\
 3157 &          &    & 11 36 13.6 & -54 33 32  & 292.50 &   6.55 & 170 &   24.2 &   24.9 & \hfill 40x&\hfill 31 & 16.2 & .28  &  &S& & &M& & &S& LSB                        \\
 3158 &          &    & 11 36 16.3 & -53 11 39  & 292.12 &   7.87 & 170 &   25.5 &   98.1 & \hfill 27x&\hfill  8 & 17.9 & .20  &  &S& & &0& & & &                            \\
 3159 &          &    & 11 36 17.4 & -52 30 05  & 291.93 &   8.53 & 170 &   26.2 &  135.2 & \hfill 20x&\hfill 16 & 17.7 & .19  & ?&S& & & & &F& & vLSBdisk                   \\
 3160 &          &    & 11 36 23.4 & -59 15 59  & 293.83 &   2.04 & 129 &   82.2 &   38.8 & \hfill 13x&\hfill 11 & 18.4 & .78  &  &S& & & & & & & dist.sp.arms               \\
\vspace{-1.3 mm} \\ 
 3161 & AM1136   &    & 11 36 28.0 & -52 28 11  & 291.95 &   8.57 & 170 &   27.7 &  136.9 & \hfill 47x&\hfill 27 & 15.8 & .19  &  &S& & &1& & & &                            \\
 3162 &          &    & 11 36 28.4 & -53 27 39  & 292.23 &   7.62 & 170 &   27.0 &   83.7 & \hfill 22x&\hfill 16 & 17.6 & .23  &  &S& & &M& & &S&                            \\
 3163 &          &    & 11 36 41.5 & -52 40 05  & 292.04 &   8.39 & 170 &   29.4 &  126.2 & \hfill 16x&\hfill 13 & 18.5 & .20  &  &S& & &L& & & &                            \\
 3164 &          &    & 11 36 50.0 & -55 20 59  & 292.80 &   5.82 & 170 &   28.2 &  -17.6 & \hfill 16x&\hfill  9 & 18.7 & .30  &  & & & & & & & & LSB                        \\
 3165 & L170-009 & I  & 11 36 51.3 & -53 16 34  & 292.23 &   7.81 & 170 &   30.2 &   93.6 & \hfill 74x&\hfill 27 & 15.8 & .22  &  &S& & &2& & &S&                            \\
 3166 &          &    & 11 36 53.7 & -54 25 10  & 292.55 &   6.72 & 170 &   29.5 &   32.3 & \hfill 16x&\hfill  8 & 18.4 & .28  &  & & & & & & & &                            \\
 3167 &          &    & 11 36 54.1 & -56 51 01  & 293.23 &   4.38 & 170 &   27.4 &  -98.0 & \hfill 20x&\hfill 16 & 18.2 & .38  & ?& & & & & & & &                            \\
 3168 &          &    & 11 37 09.7 & -58 55 01  & 293.83 &   2.40 & 129 &   88.3 &   57.3 & \hfill 13x&\hfill  5 & 19.2 & .66  & ?& & & & & & & &                            \\
 3169 &          &    & 11 37 11.7 & -54 34 28  & 292.64 &   6.58 & 170 &   31.7 &   23.9 & \hfill 20x&\hfill  8 & 18.0 & .29  &  &S& & &E& & & &                            \\
 3170 &          &    & 11 37 23.9 & -53 45 14  & 292.44 &   7.38 & 170 &   34.0 &   67.9 & \hfill 15x&\hfill  5 & 19.3 & .23  &  &S& & & &?& & &                            \\
\vspace{-1.3 mm} \\ 
 3171 &          &    & 11 37 25.1 & -54 40 48  & 292.70 &   6.49 & 170 &   33.3 &   18.3 & \hfill 20x&\hfill 16 & 17.7 & .31  &  & & & & & & & & LSB, cl.to br.*            \\
 3172 &          & Q  & 11 37 33.2 & -53 20 39  & 292.35 &   7.78 & 170 &   35.7 &   89.8 & \hfill 20x&\hfill 13 & 17.7 & .22  &  & & & & & & & &                            \\
 3173 &          &    & 11 37 37.2 & -55 29 57  & 292.95 &   5.71 & 170 &   34.0 &  -25.7 & \hfill 17x&\hfill  5 & 19.2 & .41  &  &S& & & & & & &                            \\
 3174 &          &    & 11 37 37.5 & -54 13 07  & 292.60 &   6.94 & 170 &   35.4 &   43.0 & \hfill 22x&\hfill 22 & 17.3 & .32  &  &S& & &M&:&F& & dist.nucl.                 \\
 3175 &          &    & 11 37 37.9 & -52 33 59  & 292.15 &   8.53 & 170 &   37.1 &  131.5 & \hfill 19x&\hfill 16 & 17.9 & .23  &  &S& & &M& & & & LSB                        \\
 3176 & L170-010 & I  & 11 37 39.5 & -54 07 13  & 292.58 &   7.03 & 170 &   35.7 &   48.2 & \hfill 60x&\hfill 54 & 15.1 & .29  &  &S&B& &4& & &S& LSB                        \\
 3177 &          &    & 11 37 45.1 & -58 39 57  & 293.84 &   2.66 & 129 &   93.0 &   70.6 & \hfill 22x&\hfill  7 & 18.2 & .59  &  &S& & &M&:& &S&                            \\
 3178 &          &    & 11 37 46.5 & -60 08 14  & 294.24 &   1.25 & 129 &   89.5 &   -8.2 & \hfill 15x&\hfill  3 & 19.6 & .22  &  &S& & & & &E& &                            \\
 3179 &          &    & 11 37 53.2 & -53 00 59  & 292.31 &   8.10 & 170 &   38.7 &  107.4 & \hfill 27x&\hfill  9 & 17.9 & .24  &  &S&B& &M& & & & br.* s.p, faint sp.arms    \\
 3180 &          & I  & 11 37 54.1 & -56 03 37  & 293.15 &   5.18 & 170 &   35.6 &  -55.8 & \hfill 20x&\hfill 15 & 17.7 & .38  &  &S& & &M& &F& &                            \\
\vspace{-1.3 mm} \\ 
 3181 &          &    & 11 37 56.7 & -52 29 15  & 292.17 &   8.62 & 170 &   39.7 &  135.7 & \hfill 23x&\hfill 13 & 17.6 & .24  &  &S& & &3& & & &                            \\
 3182 &          &    & 11 38 00.4 & -53 59 38  & 292.59 &   7.17 & 170 &   38.6 &   54.9 & \hfill 13x&\hfill 11 & 18.6 & .26  &  & & & & & & &S&                            \\
 3183 &          &    & 11 38 05.3 & -57 03 03  & 293.44 &   4.23 & 170 &   35.9 & -108.9 & \hfill 13x&\hfill 13 & 18.8 & .39  &  &S&B& & &?& & & LSB                        \\
 3184 &          &    & 11 38 20.7 & -56 35 54  & 293.35 &   4.68 & 170 &   38.3 &  -84.7 & \hfill 13x&\hfill  7 & 19.1 & .34  &  & & & & & & & &                            \\
 3185 &          & I  & 11 38 26.8 & -52 27 21  & 292.24 &   8.67 & 170 &   43.9 &  137.3 & \hfill 20x&\hfill 20 & 17.0 & .24  & ?&E& & & & & &1&                            \\
 3186 &          &    & 11 38 33.4 & -52 59 46  & 292.40 &   8.15 & 170 &   44.1 &  108.3 & \hfill 32x&\hfill  8 & 17.6 & .23  &  &S& & &3& & & &                            \\
 3187 &          &    & 11 38 39.4 & -58 40 36  & 293.95 &   2.69 & 129 &   99.2 &   69.7 & \hfill 20x&\hfill  7 & 18.4 & .59  &  &S& & & & & & &                            \\
 3188 &          &    & 11 38 54.6 & -52 37 27  & 292.35 &   8.52 & 170 &   47.4 &  128.2 & \hfill 13x&\hfill 11 & 18.0 & .24  &  &E& & & &?& &1&                            \\
 3189 &          &    & 11 39 11.5 & -56 14 33  & 293.37 &   5.05 & 170 &   45.0 &  -65.8 & \hfill 24x&\hfill 12 & 17.5 & .37  &  & & & & & & & &                            \\
 3190 &          &    & 11 39 23.7 & -52 21 52  & 292.35 &   8.79 & 170 &   51.7 &  142.0 & \hfill 20x&\hfill 13 & 18.3 & .21  &  &S& & & & & & & dist.nucl, LSBdisk         \\
\vspace{-1.3 mm} \\ 
 3191 &          &    & 11 39 24.8 & -52 33 51  & 292.41 &   8.60 & 170 &   51.6 &  131.3 & \hfill 17x&\hfill 16 & 17.3 & .26  &  &E& & &2& & & &                            \\
 3192 &          &    & 11 39 35.3 & -53 44 31  & 292.75 &   7.47 & 170 &   51.4 &   68.2 & \hfill 19x&\hfill  4 & 19.2 & .23  &  &S& & & &?& & &                            \\
 3193 &          &    & 11 39 49.2 & -53 04 45  & 292.61 &   8.12 & 170 &   54.2 &  103.6 & \hfill 17x&\hfill  7 & 18.6 & .22  &  &S& & & &?& & &                            \\
 3194 &          &    & 11 40 06.3 & -53 05 17  & 292.65 &   8.13 & 170 &   56.5 &  103.1 & \hfill 12x&\hfill  7 & 19.3 & .22  &  & & & & & & & & smooth                     \\
 3195 &          &    & 11 40 10.5 & -52 54 09  & 292.61 &   8.31 & 170 &   57.3 &  113.0 & \hfill 20x&\hfill  4 & 18.8 & .22  &  &S& & & & & & &                            \\
 3196 &          &    & 11 40 20.7 & -56 47 00  & 293.67 &   4.57 & 170 &   52.8 &  -95.0 & \hfill 30x&\hfill  4 & 19.1 & .37  &  &S& & & & &E& &                            \\
 3197 &          &    & 11 40 26.8 & -53 01 48  & 292.69 &   8.20 & 170 &   59.3 &  106.1 & \hfill 17x&\hfill 12 & 17.6 & .22  &  &E& & & &?& & &                            \\
 3198 &          & I  & 11 40 41.0 & -53 03 11  & 292.73 &   8.18 & 170 &   61.2 &  104.8 & \hfill 15x&\hfill 12 & 18.1 & .22  &  &E& & & &?& & &                            \\
 3199 &          &    & 11 40 49.9 & -53 31 28  & 292.87 &   7.73 & 170 &   61.6 &   79.6 & \hfill 16x&\hfill 13 & 18.0 & .19  &  &S& & & & & & &                            \\
 3200 &          &    & 11 40 58.9 & -55 33 09  & 293.43 &   5.78 & 170 &   59.5 &  -29.2 & \hfill 23x&\hfill  7 & 18.5 & .33  &  &S& & & & & & &                            \\
\vspace{-1.3 mm} \\ 
\hline 
\input header.tex 
 3201 &          &    & 11 41 10.9 & -53 13 42  & 292.85 &   8.03 & 170 &   64.9 &   95.3 & \hfill 23x&\hfill  5 & 18.9 & .23  &  &S& & & & &E& & br.* s.p.                  \\
 3202 &          &    & 11 41 11.7 & -55 39 42  & 293.49 &   5.68 & 170 &   60.9 &  -35.1 & \hfill 13x&\hfill 12 & 18.3 & .35  &  & & & & & & & & cl.to br.*                 \\
 3203 &          &    & 11 41 12.8 & -57 35 33  & 293.99 &   3.82 & 129 &  120.4 &  126.8 & \hfill 13x&\hfill  4 & 19.0 & .54  &  &S& & & & & & & cl.to br.*                 \\
 3204 & L216-035 &    & 11 41 37.1 & -52 20 00  & 292.67 &   8.91 & 170 &   70.0 &  143.2 & \hfill 74x&\hfill 67 & 14.9 & .20  &  &S& &S&5& &F& &                            \\
 3205 &          &    & 11 41 38.6 & -55 55 27  & 293.62 &   5.45 & 170 &   63.8 &  -49.3 & \hfill  8x&\hfill  8 & 18.9 & .36  &  &E& & &0&?& & &                            \\
 3206 &          &    & 11 41 44.6 & -56 09 55  & 293.69 &   5.22 & 170 &   64.1 &  -62.2 & \hfill 13x&\hfill 13 & 18.2 & .41  &  & & & & & & & &                            \\
 3207 &          &    & 11 41 44.8 & -53 46 59  & 293.07 &   7.52 & 170 &   68.5 &   65.5 & \hfill 24x&\hfill  8 & 17.8 & .24  &  &S& & & & & & &                            \\
 3208 &          &    & 11 41 46.6 & -56 11 02  & 293.70 &   5.20 & 170 &   64.4 &  -63.2 & \hfill 19x&\hfill 16 & 17.7 & .41  &  &S& & & &?&F& &                            \\
 3209 &          &    & 11 41 47.3 & -53 03 26  & 292.89 &   8.22 & 170 &   70.1 &  104.3 & \hfill 17x&\hfill 16 & 17.9 & .21  &  &S&B& &M&:& & &                            \\
 3210 &          &    & 11 41 47.3 & -55 57 39  & 293.65 &   5.42 & 170 &   64.8 &  -51.3 & \hfill 13x&\hfill  8 & 18.4 & .36  &  &S& & &E& & & &                            \\
\vspace{-1.3 mm} \\ 
 3211 &          &    & 11 42 03.8 & -54 39 57  & 293.35 &   6.68 & 170 &   69.3 &   18.1 & \hfill 16x&\hfill  3 & 19.7 & .38  &  &S& & & &?& &1&                            \\
 3212 &          &    & 11 42 07.0 & -54 12 00  & 293.23 &   7.13 & 170 &   70.6 &   43.0 & \hfill 24x&\hfill 12 & 18.2 & .32  &  &S& & & & & &1& LSB                        \\
 3213 &          &    & 11 42 30.1 & -56 16 18  & 293.82 &   5.14 & 170 &   69.6 &  -68.1 & \hfill 24x&\hfill 11 & 17.7 & .41  &  & & & & & & & &                            \\
 3214 &          &    & 11 42 31.6 & -53 16 22  & 293.05 &   8.04 & 170 &   75.6 &   92.6 & \hfill 34x&\hfill 16 & 17.3 & .19  & ?&S& & & &?& &S&                            \\
 3215 &          &    & 11 42 31.9 & -52 58 54  & 292.98 &   8.32 & 170 &   76.2 &  108.2 & \hfill 26x&\hfill  8 & 17.7 & .19  &  &S& & & &?& & &                            \\
 3216 &          &    & 11 42 33.7 & -53 34 27  & 293.14 &   7.75 & 170 &   75.3 &   76.4 & \hfill 12x&\hfill  9 & 18.4 & .22  & ?& & & & & & & &                            \\
 3217 &          &    & 11 42 35.2 & -53 46 36  & 293.19 &   7.56 & 170 &   75.1 &   65.6 & \hfill 12x&\hfill  9 & 18.4 & .23  & ?&E& & & &?& & &                            \\
 3218 &          &    & 11 42 54.6 & -53 54 59  & 293.28 &   7.43 & 170 &   77.4 &   58.0 & \hfill 17x&\hfill 16 & 17.4 & .28  &  &E& & &1& & & & cl.to br.*                 \\
 3219 &          &    & 11 42 55.2 & -57 01 21  & 294.07 &   4.43 & 170 &   71.2 & -108.4 & \hfill 27x&\hfill  4 & 19.2 & .41  &  &S& & & & &E& & w.LSB comp.                \\
 3220 &          &    & 11 42 55.5 & -55 16 57  & 293.63 &   6.11 & 170 &   74.8 &  -15.2 & \hfill 26x&\hfill  7 & 18.6 & .37  &  &S& & &M& & & & dist.nucl.                 \\
\vspace{-1.3 mm} \\ 
 3221 &          &    & 11 42 58.6 & -52 34 41  & 292.94 &   8.73 & 170 &   80.6 &  129.7 & \hfill 13x&\hfill  3 & 20.0 & .25  &  &S& & & &?& & &                            \\
 3222 &          &    & 11 43 05.1 & -52 54 06  & 293.04 &   8.42 & 170 &   80.8 &  112.3 & \hfill 20x&\hfill 15 & 17.7 & .23  &  &S& & & & &F& &                            \\
 3223 &          &    & 11 43 10.6 & -52 43 10  & 293.01 &   8.60 & 170 &   82.0 &  122.0 & \hfill 27x&\hfill 11 & 17.7 & .26  &  &S& & &4& & & &                            \\
 3224 &          &    & 11 43 16.0 & -53 51 09  & 293.31 &   7.51 & 170 &   80.3 &   61.3 & \hfill 17x&\hfill 13 & 18.4 & .26  & ?&S& & & & & & & dist.nucl, LSBdisk         \\
 3225 &          &    & 11 43 18.2 & -54 09 32  & 293.39 &   7.21 & 170 &   80.0 &   44.9 & \hfill 15x&\hfill 11 & 18.0 & .31  &  &E& & &2&:& & &                            \\
 3226 &          &    & 11 43 36.4 & -53 15 22  & 293.21 &   8.10 & 170 &   84.3 &   93.2 & \hfill 16x&\hfill 11 & 18.3 & .20  &  &E& & & &?& & &                            \\
 3227 &          &    & 11 43 37.6 & -56 15 40  & 293.97 &   5.19 & 170 &   78.0 &  -67.9 & \hfill 24x&\hfill  9 & 17.9 & .38  &  & & & & & & & &                            \\
 3228 & L170-011 & I  & 11 43 39.4 & -56 06 37  & 293.94 &   5.34 & 170 &   78.5 &  -59.8 & \hfill202x&\hfill108 & 12.8 & .39  &  &S& & &4&?& &S& no dist.blg                \\
 3229 &          &    & 11 43 56.6 & -54 45 33  & 293.64 &   6.66 & 170 &   83.7 &   12.5 & \hfill 24x&\hfill 13 & 17.3 & .38  &  &L& & & & & & &                            \\
 3230 &          &    & 11 44 10.5 & -54 15 33  & 293.54 &   7.15 & 170 &   86.6 &   39.2 & \hfill 20x&\hfill  7 & 18.4 & .30  &  &S& & &E& & & &                            \\
\vspace{-1.3 mm} \\ 
 3231 &          &    & 11 44 19.2 & -54 33 44  & 293.64 &   6.86 & 170 &   87.0 &   22.9 & \hfill 13x&\hfill  5 & 19.6 & .28  &  &S& & & &?& & &                            \\
 3232 &          &    & 11 44 26.4 & -53 58 21  & 293.51 &   7.44 & 170 &   89.3 &   54.5 & \hfill 22x&\hfill 11 & 18.1 & .29  &  &S& & & &?& & &                            \\
 3233 &          &    & 11 44 32.1 & -53 54 47  & 293.51 &   7.50 & 170 &   90.2 &   57.6 & \hfill 27x&\hfill  4 & 18.9 & .30  &  &S& & & & &E& &                            \\
 3234 &          &    & 11 44 33.4 & -54 40 24  & 293.70 &   6.76 & 170 &   88.6 &   16.9 & \hfill 13x&\hfill  7 & 18.7 & .31  &  &S& & & &?& & &                            \\
 3235 &          &    & 11 44 33.9 & -52 51 47  & 293.25 &   8.52 & 170 &   92.9 &  113.9 & \hfill 20x&\hfill  4 & 18.9 & .23  &  &S& & &M& & & & p.cov.by br.*              \\
 3236 &          &    & 11 44 38.0 & -53 05 22  & 293.32 &   8.30 & 170 &   92.9 &  101.7 & \hfill 20x&\hfill 11 & 17.5 & .19  & ?&E& & & & & & & br.* s.p.                  \\
 3237 &          &    & 11 44 43.9 & -52 32 34  & 293.19 &   8.83 & 170 &   95.0 &  131.0 & \hfill 17x&\hfill  3 & 19.6 & .20  &  &S& & &M& &E& &                            \\
 3238 &          &    & 11 44 44.1 & -52 24 16  & 293.16 &   8.97 & 170 &   95.3 &  138.4 & \hfill 20x&\hfill 16 & 17.3 & .20  &  &E& & &2& & & &                            \\
 3239 &          &    & 11 44 49.2 & -52 57 14  & 293.31 &   8.44 & 170 &   94.7 &  108.9 & \hfill 44x&\hfill 30 & 16.0 & .22  &  &S&B&S&4& & &S&                            \\
 3240 &          &    & 11 45 07.6 & -55 37 04  & 294.02 &   5.87 & 170 &   90.7 &  -33.9 & \hfill 13x&\hfill  5 & 19.0 & .43  &  &S& & &E&:& & &                            \\
\vspace{-1.3 mm} \\ 
 3241 &          &    & 11 45 08.6 & -54 03 19  & 293.63 &   7.38 & 170 &   94.7 &   49.8 & \hfill 17x&\hfill  8 & 18.3 & .29  &  &S& & & & & & & * on edge of gal.          \\
 3242 &          &    & 11 45 10.1 & -54 22 05  & 293.71 &   7.08 & 170 &   94.1 &   33.1 & \hfill 22x&\hfill  5 & 19.1 & .31  &  &S& & & & &E& & dist.nucl.                 \\
 3243 &          &    & 11 45 14.1 & -52 29 27  & 293.25 &   8.90 & 170 &   99.2 &  133.6 & \hfill 15x&\hfill  4 & 19.6 & .19  &  &S& & &M& & & & dist.nucl.                 \\
 3244 &          &    & 11 45 27.1 & -54 15 27  & 293.72 &   7.20 & 170 &   96.6 &   38.9 & \hfill 15x&\hfill  7 & 18.6 & .31  &  &S& & & &?& & & w.comp.                    \\
 3245 & L170-012 &    & 11 45 29.4 & -53 37 32  & 293.57 &   7.81 & 170 &   98.5 &   72.7 & \hfill 47x&\hfill 34 & 16.0 & .22  &  &S& & &5& & & & br.* on sp.arm             \\
 3246 &          &    & 11 45 29.7 & -53 54 02  & 293.64 &   7.54 & 170 &   97.8 &   58.0 & \hfill 13x&\hfill  7 & 19.1 & .29  &  & & & & & & & & w.comp.                    \\
 3247 &          &    & 11 45 40.4 & -52 48 58  & 293.40 &   8.60 & 170 &  102.0 &  116.0 & \hfill 13x&\hfill 13 & 18.6 & .19  &  & & & & & & & & LSB                        \\
 3248 &          &    & 11 45 41.9 & -54 04 47  & 293.72 &   7.38 & 170 &   99.0 &   48.3 & \hfill 16x&\hfill  7 & 18.3 & .28  &  &L& & & &?& & &                            \\
 3249 &          &    & 11 45 48.4 & -53 47 35  & 293.66 &   7.66 & 170 &  100.6 &   63.6 & \hfill 17x&\hfill  9 & 18.4 & .29  &  & & & & & & & &                            \\
 3250 &          &    & 11 45 59.5 & -53 36 35  & 293.64 &   7.84 & 170 &  102.5 &   73.4 & \hfill 24x&\hfill 11 & 17.7 & .23  &  & & & & & & & & dbl nucl?                  \\
\vspace{-1.3 mm} \\ 
 3251 &          &    & 11 46 18.0 & -53 49 02  & 293.74 &   7.65 & 170 &  104.4 &   62.1 & \hfill 19x&\hfill 16 & 17.3 & .29  &  &S& & &L& & &S&                            \\
 3252 &          &    & 11 46 27.6 & -53 12 01  & 293.61 &   8.26 & 170 &  107.3 &   95.1 & \hfill 16x&\hfill  9 & 18.3 & .20  &  &S& & &1&:& & & w.comp.                    \\
 3253 &          &    & 11 46 40.7 & -53 54 30  & 293.82 &   7.58 & 170 &  107.1 &   57.1 & \hfill 12x&\hfill  7 & 18.6 & .29  &  & & & & & & & & w.comp.                    \\
 3254 &          &    & 11 46 44.9 & -52 55 45  & 293.59 &   8.53 & 170 &  110.4 &  109.5 & \hfill 27x&\hfill 16 & 17.2 & .19  &  & & & & & & & &                            \\
 3255 &          &    & 11 46 48.7 & -52 34 08  & 293.51 &   8.88 & 170 &  111.9 &  128.8 & \hfill 13x&\hfill 11 & 18.1 & .17  & ?& & & & & & & & p.cov.by br.*              \\
 3256 &          &    & 11 46 50.9 & -54 38 32  & 294.02 &   6.87 & 170 &  106.5 &   17.7 & \hfill 20x&\hfill  7 & 18.4 & .27  &  &S& & & & & & &                            \\
 3257 &          & I  & 11 47 07.3 & -52 35 19  & 293.56 &   8.88 & 170 &  114.3 &  127.6 & \hfill 47x&\hfill 19 & 16.1 & .17  &  &E& & &6& & & &                            \\
 3258 &          &    & 11 47 14.5 & -53 01 17  & 293.68 &   8.46 & 170 &  114.1 &  104.4 & \hfill 20x&\hfill  5 & 18.5 & .19  &  &S& & & &?& & &                            \\
 3259 &          &    & 11 47 17.4 & -54 22 03  & 294.01 &   7.15 & 170 &  110.7 &   32.3 & \hfill 23x&\hfill 20 & 16.9 & .33  &  & & & & & & &S&                            \\
 3260 &          &    & 11 47 27.1 & -57 22 53  & 294.75 &   4.23 & 170 &  103.2 & -129.2 & \hfill 15x&\hfill  9 & 18.4 & .51  &  & & & & & & &1&                            \\
\vspace{-1.3 mm} \\ 
 3261 &          &    & 11 47 30.3 & -53 41 14  & 293.88 &   7.82 & 170 &  114.3 &   68.6 & \hfill 24x&\hfill  7 & 18.4 & .28  &  & & & & & & & &                            \\
 3262 &          &    & 11 47 30.9 & -54 26 10  & 294.06 &   7.10 & 170 &  112.2 &   28.5 & \hfill 27x&\hfill  7 & 18.1 & .31  &  &S& & & & & & &                            \\
 3263 &          &    & 11 47 35.5 & -52 54 54  & 293.71 &   8.58 & 170 &  117.2 &  109.9 & \hfill 13x&\hfill  7 & 19.0 & .18  &  &S& & &M& & &S&                            \\
 3264 &          &    & 11 47 39.5 & -56 06 03  & 294.48 &   5.48 & 170 &  108.4 &  -60.7 & \hfill 13x&\hfill  5 & 19.2 & .43  & ?& & & & & & & &                            \\
 3265 &          &    & 11 47 45.7 & -54 26 04  & 294.10 &   7.11 & 170 &  114.1 &   28.5 & \hfill 17x&\hfill 11 & 17.7 & .32  & ?&L& & & &?& & &                            \\
 3266 &          &    & 11 48 03.7 & -52 46 08  & 293.74 &   8.74 & 170 &  121.4 &  117.5 & \hfill 20x&\hfill 16 & 17.4 & .18  &  &E& & &3&:& & &                            \\
 3267 &          &    & 11 48 04.0 & -52 21 03  & 293.64 &   9.14 & 170 &  122.7 &  139.9 & \hfill 17x&\hfill 16 & 17.9 & .19  & ?&S& & &5& & & & LSB                        \\
 3268 &          &    & 11 48 04.2 & -54 20 28  & 294.12 &   7.21 & 170 &  116.8 &   33.3 & \hfill 40x&\hfill 24 & 16.6 & .34  &  &S& & &M&:& & &                            \\
 3269 &          &    & 11 48 04.9 & -54 10 24  & 294.08 &   7.37 & 170 &  117.4 &   42.3 & \hfill 27x&\hfill  8 & 17.9 & .28  &  &S& & &M& & &S&                            \\
 3270 &          &    & 11 48 05.2 & -57 16 31  & 294.81 &   4.36 & 170 &  108.1 & -123.8 & \hfill 19x&\hfill 12 & 18.1 & .47  &  & & & & & & & &                            \\
\vspace{-1.3 mm} \\ 
 3271 &          &    & 11 48 10.6 & -53 18 49  & 293.89 &   8.21 & 170 &  120.7 &   88.3 & \hfill 16x&\hfill  8 & 18.5 & .22  &  &S& & &M& & & & cl.to br.**                \\
 3272 &          &    & 11 48 16.2 & -52 28 06  & 293.70 &   9.03 & 170 &  124.0 &  133.5 & \hfill 13x&\hfill  5 & 19.5 & .16  &  & & & & & & & & w.comp.                    \\
 3273 &          &    & 11 48 24.1 & -52 57 41  & 293.84 &   8.56 & 170 &  123.6 &  107.1 & \hfill 16x&\hfill 15 & 17.7 & .17  &  &E& & &1& & & &                            \\
 3274 &          &    & 11 48 43.2 & -54 43 23  & 294.30 &   6.86 & 170 &  120.7 &   12.6 & \hfill 35x&\hfill 16 & 16.9 & .27  &  &S& & &M& & &S& br.* s.p.                  \\
 3275 &          &    & 11 49 29.6 & -57 04 49  & 294.95 &   4.59 & 170 &  118.9 & -113.9 & \hfill 23x&\hfill  7 & 18.4 & .42  &  & & & & & & &S&                            \\
 3276 &          &    & 11 49 33.6 & -57 02 15  & 294.95 &   4.63 & 170 &  119.5 & -111.7 & \hfill 15x&\hfill  7 & 18.6 & .41  &  &S& & & &?& & &                            \\
 3277 &          &    & 11 49 38.4 & -55 32 11  & 294.62 &   6.10 & 170 &  125.1 &  -31.4 & \hfill 23x&\hfill  8 & 18.3 & .42  &  &S& & & & &E& &                            \\
 3278 &          &    & 11 49 52.0 & -57 03 37  & 295.00 &   4.62 & 170 &  121.7 & -113.0 & \hfill 27x&\hfill 13 & 17.6 & .42  &  & & & & & & & & br.blg                     \\
 3279 &          &    & 11 50 06.7 & -57 00 33  & 295.02 &   4.68 & 170 &  123.6 & -110.4 & \hfill 81x&\hfill 54 & 14.7 & .41  &  &S& & &E& &F&S&                            \\
\input header_end.tex 

